Training-Efficient Channel Estimation for the Multiuser Uplink Relying on Generalized Flexible Intelligent Metasurfaces

We consider uplink multiuser channel estimation for a generalized flexible intelligent metasurface at the base station, under narrowband far-field propagation and a twin-time-scale mechanical protocol: on the slow time-scale the panel translates rigidly over a planar grid, while on the fast time-scale the surface morphs along its normal direction. From orthogonal multiuser pilots, we show that each user's channel admits a fourth-order canonical polyadic tensor structure. We develop two complementary estimators: alternating least squares factorization followed by paired rotational-invariance wavevector extraction, and a tensor spatial-smoothing multiple signal classification estimator that preserves the multilinear array manifold. Both share a minimum description length front-end for automatic tensor-rank detection. We derive Kruskal identifiability conditions that relate the numbers of elements, morphing states and grid positions to the maximum number of recoverable multipath components, and show that the tensor model reconstructs the channel at panel configurations beyond the training grid. This prediction capability drives a configuration-selective multiuser transmit precoder that searches the entire motion grid without additional pilot overhead. Numerical results confirm the identifiability limits and show that, once the model order is resolved, the configuration search makes the same choice from estimated as from perfect channel state information. The reconfiguration gain over a fixed panel of identical aperture and training budget grows with the user load, and fast morphing proves valuable for conditioning the tensor factorization rather than as a source of beamforming gain.

==> data/channel_estimation/nmse_vs_morphing.csv <==
k,als_mdl_nmse_db,als_mdl_nmse_median_db,als_mdl_nmse_p90_db,als_mdl_prediction_nmse_db,als_mdl_prediction_nmse_median_db,als_mdl_prediction_nmse_p90_db,als_mdl_aoa_rmse_deg,als_mdl_rank_hat,als_mdl_runtime,als_known_nmse_db,als_known_nmse_median_db,als_known_nmse_p90_db,als_known_prediction_nmse_db,als_known_prediction_nmse_median_db,als_known_prediction_nmse_p90_db,als_known_aoa_rmse_deg,als_known_rank_hat,als_known_runtime,music_fb_mdl_nmse_db,music_fb_mdl_nmse_median_db,music_fb_mdl_nmse_p90_db,music_fb_mdl_prediction_nmse_db,music_fb_mdl_prediction_nmse_median_db,music_fb_mdl_prediction_nmse_p90_db,music_fb_mdl_aoa_rmse_deg,music_fb_mdl_rank_hat,music_fb_mdl_runtime
1.0,-26.717601052030865,-29.096201399317433,-24.930385531847826,-23.650290888398576,-26.97515489100763,-22.614834779456668,0.9980920000649083,2.9365,0.7135742106512188,-27.421511290701865,-29.233144444020027,-27.304528010692156,-24.26070597362815,-27.10184847449312,-24.003086927392964,1.706957009647902,3.0,0.7563672711662948,-24.238138638785017,-29.10108824606194,-22.37321615051546,-21.28785612009252,-26.965471366889034,-21.007566032646388,2.7832250148058693,2.9365,0.023083079579286278
2.0,-30.888481774990062,-32.307315819529,-29.8262810598196,-20.720266072998456,-30.34323312099866,-25.140805295371322,2.753344383561336,2.95,0.5364570154510439,-32.1032652941441,-32.42229871276086,-30.733398171101967,-20.814976790850693,-30.484905192925215,-27.247181437002737,3.48335110802597,3.0,0.568663562739268,-26.736678521418003,-32.27786181768274,-26.63611587830701,-24.90499328665986,-30.27358248173214,-24.945150547275958,1.4630188309709298,2.95,0.022496419314295052
3.0,-32.20898291681329,-33.970436761587045,-31.812951663414598,-22.51965573122902,-32.1244332582029,-27.28755739603092,1.8132984046872447,2.955,0.467481174884364,-33.56974682039197,-34.08468156702942,-32.51925887925657,-22.67627813555442,-32.290111677595505,-29.133890510141317,2.7604214410336607,3.0,0.4978730358742178,-27.065453355188644,-33.90261918916278,-28.2647161894446,-24.93589828873568,-32.01273184458232,-26.385413545385536,1.181446232083295,2.955,0.023096767807379365
4.0,-33.554557275742745,-35.315744504254106,-33.14736633861643,-27.479458989456464,-33.50264434380878,-29.74751219773529,0.8841462333207233,2.961,0.4456413790648803,-35.0603236495119,-35.43797127843507,-33.85108884336545,-27.894038537800338,-33.64979509370308,-30.703885196625244,1.4833999699100437,3.0,0.472732585801743,-33.30775241119952,-35.29355558660379,-33.078163787919614,-31.35374516532454,-33.51360749669477,-29.618794107868926,0.48189571776941303,2.961,0.03271080977562815
5.0,-34.77041971938673,-36.3213029429391,-34.21981151074982,-26.21053432742486,-34.461987386183345,-30.95247295420435,0.9380720171179668,2.967,0.4045959954755381,-36.18628380261755,-36.40047943880875,-34.71113621402571,-26.976423967321633,-34.57220478401487,-31.791202313188226,1.3344508016435235,3.0,0.4287865578653291,-34.566208232727725,-36.310960818376124,-34.225747416289934,-32.63447046662659,-34.43277889112642,-30.878469050303114,0.215428077195944,2.967,0.03432672270480543
6.0,-35.42068678944102,-36.97654132630984,-35.080745343297096,-29.411694814776347,-34.89770591350458,-31.68585135288838,0.8102476772876098,2.9695,0.41501453031320124,-36.81463246947888,-37.02862446651922,-35.49830135205151,-29.77092757691036,-35.02470883897389,-32.37660926273768,1.2158289763952235,3.0,0.4375205630296841,-35.31348199432436,-36.989367262690905,-35.20836662104871,-33.33902815864291,-34.91403132612976,-31.704497725830972,0.22646846498961537,2.9695,0.04277939605806023
7.0,-36.04286696403006,-37.75126054644378,-35.930618490882964,-31.52164212001091,-35.789817257865096,-32.9695748175715,0.26753468955227594,2.9715,0.41276752220466734,-37.528398875045845,-37.81848839607938,-36.29110185140611,-32.01363846327008,-35.885032960715385,-33.34931551964968,0.8454580348724794,3.0,0.4345721726194024,-36.00913576255512,-37.699498656957374,-35.804936016661685,-34.145049261390064,-35.71001433790084,-32.57353109177934,0.1954872308513004,2.9715,0.043308100160211326
8.0,-36.523603909416735,-38.4049140131502,-36.51913805131028,-28.87853634369105,-36.44790039037054,-33.32703914157799,0.6048381242800663,2.9725,0.39221847454737874,-38.04652008072648,-38.4604800216546,-36.93202446208594,-29.133839754250936,-36.54391821379314,-33.82902653392371,0.9763505065865448,3.0,0.4134753547767177,-36.46480826469783,-38.34702973107842,-36.44725729109281,-34.6592527544776,-36.29749574525655,-33.024772167634985,0.16910253001247233,2.9725,0.05025859765894711


==> data/channel_estimation/nmse_vs_morphing_equal_budget.csv <==
k,als_mdl_nmse_db,als_mdl_nmse_median_db,als_mdl_nmse_p90_db,als_mdl_prediction_nmse_db,als_mdl_prediction_nmse_median_db,als_mdl_prediction_nmse_p90_db,als_mdl_aoa_rmse_deg,als_mdl_rank_hat,als_mdl_runtime,als_known_nmse_db,als_known_nmse_median_db,als_known_nmse_p90_db,als_known_prediction_nmse_db,als_known_prediction_nmse_median_db,als_known_prediction_nmse_p90_db,als_known_aoa_rmse_deg,als_known_rank_hat,als_known_runtime,music_fb_mdl_nmse_db,music_fb_mdl_nmse_median_db,music_fb_mdl_nmse_p90_db,music_fb_mdl_prediction_nmse_db,music_fb_mdl_prediction_nmse_median_db,music_fb_mdl_prediction_nmse_p90_db,music_fb_mdl_aoa_rmse_deg,music_fb_mdl_rank_hat,music_fb_mdl_runtime
1.0,-31.245022951388364,-35.06838938212396,-32.10327409736952,-29.036568583559628,-32.576901227022354,-28.234939599466237,0.3120988556522912,2.9625,0.7450897884825245,-31.89151399165953,-35.16439727140437,-33.09162666212808,-29.436888570346067,-32.67573986800213,-29.42124162892156,0.8302056058719786,3.0,0.7771286332597956,-29.074141910634943,-35.22578167061801,-32.805808590746494,-26.77652442437661,-32.82882078681845,-29.381479945400557,0.48757302306016187,2.9625,0.056015016654506325
2.0,-33.29573650076058,-35.29197143779199,-33.08821312139534,-21.55194765601316,-33.15215958524438,-29.082077979823154,2.127475716060501,2.963,0.5258279395559803,-34.52524586875328,-35.377671297720326,-33.73465841886628,-21.624715310333084,-33.280829152594,-30.249020460027293,2.718713882848708,3.0,0.5544492122586816,-30.62038153936511,-35.27489768949952,-32.958584991135815,-28.641634052035343,-33.1741448130357,-29.81749703802074,0.4302260771076582,2.963,0.03755630677286535
4.0,-33.44495337233883,-35.32880349665091,-33.0629518214641,-25.192557666431206,-33.508361312601984,-29.314143964088725,0.9988247227795337,2.96,0.4721482295356691,-35.004329392283246,-35.421291883141556,-33.741029960670915,-25.41694123986277,-33.6114781003208,-30.630490441461717,1.5755778644233576,3.0,0.502968490704894,-33.1847781675833,-35.30700180007641,-32.98640622239154,-31.356137493478332,-33.43131736327393,-29.85649561270431,0.4443928762941578,2.96,0.03341409414354712
8.0,-33.22282895711255,-35.25594839844915,-33.000241003145405,-26.435158342597113,-33.30087358335464,-29.8249400113004,0.745419906437754,2.9615,0.457932244877331,-34.98094382483216,-35.35051825784481,-33.65313257214605,-26.879595809977683,-33.402799791753964,-30.792390036835027,1.3182348134725872,3.0,0.4871968424366787,-29.56857183208774,-35.26399591412941,-32.99732020763196,-28.0674197992529,-33.40001381701122,-29.7194031753399,0.48082990909743534,2.9615,0.03293056197091937
16.0,-28.440604517144912,-34.85034917070587,-28.032767533618895,-25.571963901023768,-32.398593556561096,-25.55108529791002,0.8866676038153337,2.9485,0.8453843496870249,-31.38286907802072,-34.946246629996914,-31.84516708908734,-27.409345534229654,-32.49548288967598,-27.503176673090177,2.0524322616049493,3.0,0.8898766331402584,-28.019789334263763,-35.16901310200373,-31.21241647799493,-26.382329936477454,-33.00078895177761,-28.737117130732557,0.5107464119371654,2.9485,0.0537911298731342


==> data/channel_estimation/nmse_vs_paths.csv <==
n_paths,als_mdl_nmse_db_snr0,als_mdl_nmse_median_db_snr0,als_mdl_nmse_p90_db_snr0,als_mdl_prediction_nmse_db_snr0,als_mdl_prediction_nmse_median_db_snr0,als_mdl_prediction_nmse_p90_db_snr0,als_mdl_aoa_rmse_deg_snr0,als_mdl_rank_hat_snr0,als_mdl_runtime_snr0,als_known_nmse_db_snr0,als_known_nmse_median_db_snr0,als_known_nmse_p90_db_snr0,als_known_prediction_nmse_db_snr0,als_known_prediction_nmse_median_db_snr0,als_known_prediction_nmse_p90_db_snr0,als_known_aoa_rmse_deg_snr0,als_known_rank_hat_snr0,als_known_runtime_snr0,music_fb_mdl_nmse_db_snr0,music_fb_mdl_nmse_median_db_snr0,music_fb_mdl_nmse_p90_db_snr0,music_fb_mdl_prediction_nmse_db_snr0,music_fb_mdl_prediction_nmse_median_db_snr0,music_fb_mdl_prediction_nmse_p90_db_snr0,music_fb_mdl_aoa_rmse_deg_snr0,music_fb_mdl_rank_hat_snr0,music_fb_mdl_runtime_snr0,als_mdl_nmse_db_snr10,als_mdl_nmse_median_db_snr10,als_mdl_nmse_p90_db_snr10,als_mdl_prediction_nmse_db_snr10,als_mdl_prediction_nmse_median_db_snr10,als_mdl_prediction_nmse_p90_db_snr10,als_mdl_aoa_rmse_deg_snr10,als_mdl_rank_hat_snr10,als_mdl_runtime_snr10,als_known_nmse_db_snr10,als_known_nmse_median_db_snr10,als_known_nmse_p90_db_snr10,als_known_prediction_nmse_db_snr10,als_known_prediction_nmse_median_db_snr10,als_known_prediction_nmse_p90_db_snr10,als_known_aoa_rmse_deg_snr10,als_known_rank_hat_snr10,als_known_runtime_snr10,music_fb_mdl_nmse_db_snr10,music_fb_mdl_nmse_median_db_snr10,music_fb_mdl_nmse_p90_db_snr10,music_fb_mdl_prediction_nmse_db_snr10,music_fb_mdl_prediction_nmse_median_db_snr10,music_fb_mdl_prediction_nmse_p90_db_snr10,music_fb_mdl_aoa_rmse_deg_snr10,music_fb_mdl_rank_hat_snr10,music_fb_mdl_runtime_snr10,als_mdl_nmse_db_snr20,als_mdl_nmse_median_db_snr20,als_mdl_nmse_p90_db_snr20,als_mdl_prediction_nmse_db_snr20,als_mdl_prediction_nmse_median_db_snr20,als_mdl_prediction_nmse_p90_db_snr20,als_mdl_aoa_rmse_deg_snr20,als_mdl_rank_hat_snr20,als_mdl_runtime_snr20,als_known_nmse_db_snr20,als_known_nmse_median_db_snr20,als_known_nmse_p90_db_snr20,als_known_prediction_nmse_db_snr20,als_known_prediction_nmse_median_db_snr20,als_known_prediction_nmse_p90_db_snr20,als_known_aoa_rmse_deg_snr20,als_known_rank_hat_snr20,als_known_runtime_snr20,music_fb_mdl_nmse_db_snr20,music_fb_mdl_nmse_median_db_snr20,music_fb_mdl_nmse_p90_db_snr20,music_fb_mdl_prediction_nmse_db_snr20,music_fb_mdl_prediction_nmse_median_db_snr20,music_fb_mdl_prediction_nmse_p90_db_snr20,music_fb_mdl_aoa_rmse_deg_snr20,music_fb_mdl_rank_hat_snr20,music_fb_mdl_runtime_snr20
1,-30.056411704970778,-30.372109603646727,-27.944762911119277,-22.576318299156,-29.18449376549646,-25.117504532765466,0.7357734324961962,1.0,0.09286620310228318,-30.056411704971467,-30.372109603646727,-27.944762911119277,-22.576318299156167,-29.18449376549646,-25.117504532765466,0.7357734324961396,1.0,0.09231440408434718,-30.07328938101855,-30.39059242204734,-27.94630063959135,-28.240099480198197,-29.305971774671946,-25.192673822497934,0.2569353906946105,1.0,0.03121382911223918,-40.038523076772094,-40.36797693298056,-37.802136566281234,-26.69199534417455,-39.22734710891063,-35.259731687297204,0.32931865864854026,1.0,0.08881373672466725,-40.03852307677208,-40.36797693298056,-37.802136566281234,-26.69199534417455,-39.22734710891063,-35.259731687297204,0.32931865864853865,1.0,0.0885007879799232,-40.01884191486192,-40.36189318905948,-37.79129207028432,-38.08956854554638,-39.21685156129983,-35.088708538036116,0.08311724538744457,1.0,0.03123757086507976,-50.28596062325881,-50.719739022018246,-48.063944557749224,-29.936159710640744,-49.41030558919165,-45.61774461546708,0.15138380333688045,1.0,0.08671874814946204,-50.28596062325881,-50.719739022018246,-48.063944557749224,-29.936159710640744,-49.41030558919165,-45.61774461546708,0.15138380333688561,1.0,0.08633525403682142,-50.07129425644575,-50.42579463245987,-47.80145483607797,-47.69536500418535,-48.91225404691606,-44.579472181362554,0.02689207824647076,1.0,0.031303239941596984
2,-22.03425192158756,-26.673185591999303,-16.5892534281221,-17.44210677090084,-24.640054888666455,-15.852398514011266,2.2421900066970846,1.8705,0.20359414621070027,-26.60835885273848,-27.1557238102327,-25.04919998480396,-18.675792014979095,-25.411993530655288,-22.10272066206796,4.100387973934673,2.0,0.2503935243701562,-21.881510819995476,-26.64796194225328,-16.54977649664826,-20.70471056661953,-24.661748835953283,-16.181229307493922,0.7149176760500118,1.8705,0.033586998954415324,-36.12830161377609,-37.189238514422065,-35.31365170411317,-27.587067329668315,-35.513785912616925,-32.33342725773852,0.7589091993204283,1.986,0.23875523362401874,-37.018889145361975,-37.21256853912037,-35.49490908415426,-27.70852045290177,-35.545996289781556,-32.47386241553847,1.1179754399723347,2.0,0.24828052757121621,-36.12409482485966,-37.18875040301616,-35.24052411051191,-34.039610911217935,-35.50203176268609,-32.30887447014583,0.1767555889038876,1.986,0.03424855220783502,-47.160857017403295,-47.34288210955534,-45.50141642304138,-33.40898448771585,-45.65603807921234,-42.6665260531137,0.3218968636538486,2.0,0.27187881437875333,-47.160857017403295,-47.34288210955534,-45.50141642304138,-33.40898448771585,-45.65603807921234,-42.6665260531137,0.3218968636538486,2.0,0.2713115440271795,-46.93419398910236,-47.21585952959228,-45.21529119673907,-44.01244955204202,-45.25518948424474,-41.72779689499017,0.06493792865382046,2.0,0.033882284183986484
3,-17.482763579437346,-20.143026480905277,-13.546337168061953,-14.863307128139581,-18.81705744929787,-12.641201509437415,2.4855412456816484,2.6015,0.32492790401820093,-24.23682579513128,-25.207902051617943,-22.97064873275543,-18.56554680863914,-23.42709457908924,-19.567271333650346,6.270753569940258,3.0,0.4850549380639568,-17.301394283281258,-20.014225995398895,-13.474517365696133,-15.71362704404358,-19.234680792448586,-12.893137712370848,1.2262941223475208,2.6015,0.03587825701292604,-33.54964675071085,-35.235786478362094,-33.19697649510459,-23.12537550399744,-33.414293783546036,-29.48534360787505,1.3341069182957912,2.9615,0.4657211972773075,-34.959158590304376,-35.35122433652595,-33.70377386085114,-23.24480034439038,-33.50051393798548,-30.599796037906465,1.9596309305211073,3.0,0.4947035094834864,-33.51781855697625,-35.25919178540639,-33.29655403689128,-31.51060154003745,-33.36670422996556,-29.67536650371403,0.3059603065916918,2.9615,0.036718115156516434,-43.37445418870459,-45.434865217750584,-43.70815541610784,-27.691623512293763,-43.654150265136195,-40.65299873405428,0.5557147097240176,2.9955,0.5150219830311835,-43.44670939129473,-45.43684523337194,-43.75156346788073,-27.695731426250624,-43.654240382197436,-40.670271105096816,0.7502650234487039,3.0,0.5184827123982831,-42.788553390020525,-45.28455193493846,-43.39336196103665,-40.405779588824316,-43.28001399674838,-39.7663860077424,0.1619223458529537,2.9955,0.03652425061352551
4,-14.510073879317137,-15.193830182163401,-11.421561708028758,-12.217765658643522,-14.382264249817531,-8.955598075882024,3.648915818188298,3.174,0.41356343928910794,-22.587501327819723,-23.627210487894025,-20.621670454436707,-16.317344802234214,-21.22131154425722,-15.379837466841334,11.269209926778226,4.0,0.7179076290056109,-14.09821114195948,-14.896583669108548,-10.989889126662362,-12.350813916586622,-14.393049693847521,-9.061030899661853,2.490869844447648,3.174,0.03670157510135323,-31.543418528597797,-33.88648149725775,-28.31965697833241,-22.421147643584888,-31.79488200045446,-25.84184826243596,1.5079142992410648,3.921,0.6582260132292286,-33.81657889048536,-34.04622711123378,-32.7280425172919,-23.11530170327897,-32.06740293867186,-29.18262986273907,2.2600605427743368,4.0,0.7059939522873611,-30.01015810902761,-33.85009728661572,-27.299564170490918,-28.189729010386287,-31.832597071290923,-25.786296922803214,0.5838466877273578,3.921,0.037898060958832504,-41.63979199864422,-44.039105608266496,-42.637945114527014,-32.20519634865491,-42.03627689333978,-39.29488152961538,0.5960509119748905,3.994,0.7196010776106269,-41.78788234384383,-44.0609977009682,-42.701627781509934,-32.25248499051055,-42.03935724838466,-39.33647390984434,0.6740335988796514,4.0,0.7229536782214419,-34.60119273133994,-43.88763894708315,-42.2573752894014,-33.89694602098511,-41.53567840018819,-38.110529977744896,0.23873805417127938,3.994,0.037726088915020224
6,-10.6231743563958,-10.963933416794463,-8.441906850559292,-8.863371644520111,-9.89883861882266,-6.151105729076961,3.706282368725569,3.9155,0.5523546393075958,-19.855289266517946,-20.976136935512116,-17.817082068713173,-14.94259641249098,-17.990422873738655,-11.630738571732833,16.69051689175501,6.0,1.1757444913005457,-9.988590041219165,-10.26525167882966,-7.71496897407992,-8.307373269552537,-9.24615450215023,-5.507791509297537,5.215599609400034,3.9155,0.038780696847476065,-27.128476823790688,-31.494780806770724,-23.305406101558887,-21.439529053474704,-28.329862521044898,-20.443589448668106,2.0290483267024215,5.7515,1.0331772968387232,-31.579216832895092,-32.16918453445838,-30.632035795988607,-22.894914250330203,-29.540143462065835,-25.569400321333312,3.6808941219369817,6.0,1.1331920430259779,-24.027329774199487,-30.885625957926788,-20.366980324040462,-20.523644027266993,-27.5545575391496,-17.532725157888727,3.18461576736577,5.7515,0.040884648512117566,-40.5507256928044,-42.18493325525757,-40.81377018361333,-26.905615084293558,-39.68798804983344,-36.04707284548542,1.0101758297644379,5.98,1.1371891413163393,-41.07005880941864,-42.21435049157162,-40.95107276857896,-26.924965924349493,-39.74165591810396,-36.38709476911939,1.2956425876615145,6.0,1.1441401726603508,-30.822067486339684,-42.035739650251465,-40.006140584032195,-28.97799126839732,-39.210443433110235,-33.94838662625736,0.9710020840727509,5.98,0.04115907057747245
8,-7.99872721987273,-8.165033998779913,-6.2041123485435055,-6.445584177926329,-6.938257328239095,-4.163980436425281,4.454030756125555,4.123,0.5873239297717809,-18.2091001815231,-18.692531697760096,-16.228857895523248,-12.50471108821484,-14.95746643149717,-9.65559661447659,20.69360605757057,8.0,1.4508211785051972,-7.415853797094087,-7.5685118781235605,-5.635849061807776,-5.8370291426082,-6.424187135711181,-3.717866585357004,6.693016971429703,4.123,0.03856271356157959,-23.39404008895764,-25.152854407776772,-19.80798535409782,-17.905968725374546,-22.89925092145037,-14.600014942704254,2.9223846537794644,7.411,1.2999340424807742,-29.765089557631033,-30.53696278964532,-28.01500643124088,-20.465192276602565,-27.192265574607326,-21.00392299215664,6.102906936948086,8.0,1.4162125513050705,-19.724412297128907,-21.178388067948624,-16.4543356439924,-16.138074830847096,-19.516404267881462,-12.770519508371548,9.06728339721484,7.411,0.04262957292236388,-37.54303818964475,-40.738032168968424,-35.03978049686235,-25.901833713098878,-37.59825100114439,-30.602294757226467,1.5444003230752459,7.939,1.4051453720889986,-38.69451362612256,-40.775872565668614,-37.13233839625246,-26.057964614478472,-37.673142376631134,-31.216290035461753,2.3463896575461045,8.0,1.4112615121230483,-27.147718314703972,-40.31690723122327,-26.192793673927955,-25.023725327294418,-36.42152257718349,-22.664886306810153,3.3680815523984,7.939,0.04279027342796326
9,-7.024553123912889,-7.270115536001689,-5.248775052195063,-5.6138696279073805,-5.994497868318247,-3.546199005741786,4.176502874507674,4.1175,0.5680356367472559,-17.25329658160948,-17.626713375536763,-15.471819145824616,-11.635297703952743,-13.284345225126128,-8.30111727583281,22.37927011988369,9.0,1.4982691795863212,-6.538661215874689,-6.682396307197317,-4.7804170321616555,-5.1359612468046665,-5.475317455674356,-3.0930941077615213,6.237115536779021,4.1175,0.037024257929995655,-21.926131446971123,-23.021395842254062,-18.505108393211447,-16.73745428988709,-20.737249550532386,-13.116690310153608,3.402449795695474,8.176,1.3459724056413398,-28.728907374574128,-29.687714115459,-26.63555778067279,-19.380848545807357,-25.837296241277624,-18.207144385039427,7.929302105099776,9.0,1.4814081826712937,-18.11467727907171,-19.085869566793654,-15.117619395974556,-14.59277341141647,-16.802553753186512,-11.205827971108162,11.816610089488211,8.176,0.04208426077663899,-35.55286333513253,-39.94005185283684,-31.892604688914872,-25.582774892900076,-36.001907220250644,-26.21363089472616,2.1990329536977633,8.9085,1.4638863915242255,-37.09680104460941,-40.06519095135451,-34.07681259477886,-26.59806774248857,-36.33024268450838,-27.888870878069024,3.0545082502827707,9.0,1.4775820300495253,-26.950123440244838,-39.26521454411446,-23.435869600273662,-24.10907643755221,-34.3987980205536,-20.601155507902412,4.915344115091698,8.9085,0.04277471976354718


==> data/channel_estimation/nmse_vs_snr.csv <==
snr_db,als_mdl_nmse_db,als_mdl_nmse_median_db,als_mdl_nmse_p90_db,als_mdl_prediction_nmse_db,als_mdl_prediction_nmse_median_db,als_mdl_prediction_nmse_p90_db,als_mdl_aoa_rmse_deg,als_mdl_rank_hat,als_mdl_runtime,als_known_nmse_db,als_known_nmse_median_db,als_known_nmse_p90_db,als_known_prediction_nmse_db,als_known_prediction_nmse_median_db,als_known_prediction_nmse_p90_db,als_known_aoa_rmse_deg,als_known_rank_hat,als_known_runtime,music_fb_mdl_nmse_db,music_fb_mdl_nmse_median_db,music_fb_mdl_nmse_p90_db,music_fb_mdl_prediction_nmse_db,music_fb_mdl_prediction_nmse_median_db,music_fb_mdl_prediction_nmse_p90_db,music_fb_mdl_aoa_rmse_deg,music_fb_mdl_rank_hat,music_fb_mdl_runtime
-10.0,-4.017881298459436,-3.999099590656681,-2.6555620993932987,-3.632863056621032,-3.7976852918790707,-2.2146550813547985,3.7693584798229876,1.0,0.1465991257512942,-11.990385318719497,-12.791999336178264,-9.399392973436647,-8.880469991417034,-10.6341475518213,-5.909973059834449,33.189298361619926,3.0,0.6092868085959926,-3.96469790435844,-3.9583842689574436,-2.604184569171652,-3.69462743355537,-3.7945479062441367,-2.206459191547954,1.8091157383890442,1.0,0.03285211242642254
-5.0,-8.998652073613874,-9.39056027451937,-6.295478358463443,-7.9881849997660135,-8.840586242333119,-5.212007648167846,3.3414060833838453,1.8665,0.2073317116945982,-18.545055812165355,-19.629250686910613,-16.29866921091593,-14.025007691079786,-17.447655166591183,-12.004828418268463,14.577935187846156,3.0,0.5241262399740517,-8.934324578590731,-9.369393061419235,-6.206801765048366,-8.223613750501698,-8.991342645524764,-5.422058978466632,1.4229975750401906,1.8665,0.0345902105551213
0.0,-17.38306408800674,-20.211803807303134,-13.469076698588507,-14.553205357723126,-18.889300601104274,-12.201605324090199,3.049212315369326,2.604,0.3291599784018472,-24.257472545913338,-25.209685427384247,-22.774172738156082,-18.139959346680513,-23.273403561975712,-18.968944985550554,7.357654552781771,3.0,0.4918099362393841,-17.30072187903534,-20.198322442646038,-13.404653916291224,-15.717250238089196,-19.135676649057704,-12.760840523605214,1.1572326979395309,2.604,0.03564396401960403
5.0,-26.20106884194961,-29.914346993757093,-21.680357155529542,-21.75449515268042,-27.797530604747827,-20.67763254243794,1.5829941771917733,2.876,0.4157490843543783,-29.64719784643044,-30.3388272255682,-28.660308997145233,-22.8867994987193,-28.421859624967823,-25.205219097037705,3.0960394801486126,3.0,0.48932378299441187,-26.05464559701769,-29.94396791331245,-21.621642976836117,-24.11121307900605,-27.92454992643403,-20.92011981270087,0.5241974740041021,2.876,0.03652947866916657
10.0,-33.385749641717105,-35.24232653773297,-33.00574029103798,-24.649322330788053,-33.538351555002414,-29.34579717595642,1.1511937249631314,2.959,0.4669041373524815,-34.976127211361394,-35.33103530055862,-33.69129569782149,-24.842329270011263,-33.64350428060951,-30.483178420345208,1.707165319273835,3.0,0.4977905888613313,-33.0963382992296,-35.262544474403576,-32.989722588716255,-31.025352439011552,-33.466951066843734,-29.392391294174757,0.3962781399527121,2.959,0.03617805423494429
15.0,-39.41780106990971,-40.342692107244204,-38.71597390886161,-29.394135244882598,-38.629582609846594,-35.552263016663666,0.8435730679372621,2.9875,0.5009160609375686,-39.83590214176463,-40.36844148433529,-38.83286806710684,-29.441368477716306,-38.65468138273235,-35.70843876107122,1.0909770466999418,3.0,0.512051318009384,-38.84801337444124,-40.285170565307304,-38.61658087597718,-35.81901727404337,-38.47256066338227,-35.39771130398711,0.17685750376861994,2.9875,0.03674194521829486
20.0,-43.14592515029141,-45.3831798374937,-43.618835376681076,-26.503149347627257,-43.52711799668353,-40.73342834934845,0.6380539459955249,2.995,0.5200212876088918,-43.209908678989166,-45.40095999497103,-43.65206843075085,-26.50394905777466,-43.536685409128175,-40.79971586533837,0.7845842226461305,3.0,0.5242496185442432,-44.494451906931474,-45.217300059324295,-43.39400706437203,-41.20517469085132,-43.25336754137727,-39.771597067034335,0.2249711034151397,2.995,0.03626884856820106
25.0,-43.864461815850504,-50.39743288144858,-48.80616737734439,-30.65964170188472,-48.505293658545156,-45.74889460704302,0.41497397487756393,2.999,0.532849714776501,-43.86927235504088,-50.39743288144858,-48.809620637463254,-30.65986106070662,-48.505293658545156,-45.762790044705326,0.4426964784352473,3.0,0.5336758616091684,-48.97797511236948,-50.015498381879915,-48.019040041447354,-44.447688497871205,-47.695567631247435,-43.58203627835528,0.07431658164987388,2.999,0.0367670202255249
30.0,-45.376685861499304,-55.36121103994512,-53.6919279437118,-44.70911507586469,-53.525564733650924,-50.598335374828274,0.2069181684354471,2.9995,0.5435618048366159,-45.378130231269054,-55.36121103994512,-53.69540335750919,-44.71050240283883,-53.53871566171462,-50.60617896919623,0.2076949947664429,3.0,0.5435350647605955,-52.01432293341544,-54.38364951731395,-51.42506592860889,-45.52187401886641,-51.48612479440206,-45.49519956616023,0.05480412229232401,2.9995,0.03625558613426983


==> data/channel_estimation/nmse_vs_step.csv <==
morph_step_lambda,als_mdl_nmse_db,als_mdl_nmse_median_db,als_mdl_nmse_p90_db,als_mdl_prediction_nmse_db,als_mdl_prediction_nmse_median_db,als_mdl_prediction_nmse_p90_db,als_mdl_aoa_rmse_deg,als_mdl_rank_hat,als_mdl_runtime,als_known_nmse_db,als_known_nmse_median_db,als_known_nmse_p90_db,als_known_prediction_nmse_db,als_known_prediction_nmse_median_db,als_known_prediction_nmse_p90_db,als_known_aoa_rmse_deg,als_known_rank_hat,als_known_runtime,music_fb_mdl_nmse_db,music_fb_mdl_nmse_median_db,music_fb_mdl_nmse_p90_db,music_fb_mdl_prediction_nmse_db,music_fb_mdl_prediction_nmse_median_db,music_fb_mdl_prediction_nmse_p90_db,music_fb_mdl_aoa_rmse_deg,music_fb_mdl_rank_hat,music_fb_mdl_runtime
0.05,-32.9587623879409,-35.23458537628057,-32.87112018300949,-31.17217494671901,-33.38922431314927,-29.439763971227578,0.4134266224525785,2.9595,0.808916842087172,-34.279076541145564,-35.322578920455,-33.53302868744851,-32.20837731598709,-33.48571913317251,-30.645853882825538,1.1621132891654915,3.0,0.8402546395044774,-27.399560685737722,-35.25618815827655,-30.61360203858573,-24.604538043032683,-33.425643260986675,-28.40456844507786,0.9886840532316042,2.9595,0.03563490048516542
0.1,-32.957660763725364,-35.244687490266415,-32.7582729457608,-31.101173039003488,-33.396342766802796,-29.6087104114756,0.4417235660476899,2.959,0.7397898572050035,-34.370414310475006,-35.31635906062756,-33.57912424092908,-32.20146663851091,-33.54533365880868,-30.803415917112787,1.134286622335401,3.0,0.7722980902539566,-29.84841455412496,-35.22294281354335,-32.30394845701409,-27.834190105221953,-33.31978909132464,-29.345083393144982,1.0044283687383773,2.959,0.03623200386762619
0.15,-33.02965679024358,-35.2867507949238,-33.0743719869503,-31.46953754524729,-33.49321531059141,-30.337502634996873,0.32050089382278063,2.9605,0.6763958501443267,-34.29855982123776,-35.369245650616406,-33.68539644295599,-32.444760299481054,-33.597110011257136,-31.058266706739843,0.8200813449950812,3.0,0.7082548799263313,-30.170220426281773,-35.2835414071888,-32.757813178469036,-28.197406199434365,-33.503693919377596,-29.53447894977004,0.747049775125372,2.9605,0.035659936209209264
0.2,-33.30437272466607,-35.34158496789604,-33.14335631390895,-31.47028937339509,-33.59990628536249,-29.98232196611916,0.3110474947228762,2.961,0.6282231224197894,-34.711780497535464,-35.4290684553958,-33.658961125853196,-32.662766396841334,-33.67318096128029,-30.948352928314993,0.7131592901171098,3.0,0.6599956674696877,-31.165127260278314,-35.31007117127055,-32.8671846574803,-29.020814378518768,-33.49033372942977,-29.4560585507111,0.6037518601634448,2.961,0.03642503823991865
0.25,-33.17782473190262,-35.266109872060014,-33.11249555321438,-31.227158850041732,-33.44866108361004,-29.564856385386133,0.29989086500919593,2.957,0.5826845061900094,-34.89287392719667,-35.400571935950815,-33.76024641505512,-32.463422123788725,-33.582143165814735,-30.82803565918891,0.668681907787667,3.0,0.616451199975796,-31.462673166148605,-35.22865006875835,-32.792599113421446,-29.7060473328512,-33.432272081294144,-29.546731636467207,0.5146504432809378,2.957,0.03568601766228676
0.3,-33.346445692010384,-35.26300121055562,-33.16226576615754,-31.40480799276416,-33.43618233586358,-29.657699944967163,0.3268185992676054,2.9595,0.5487743975082412,-34.945929667136234,-35.34062089274778,-33.85115243786294,-32.77858206912763,-33.58064091319291,-30.8590416481276,0.806381166219845,3.0,0.5789815607219935,-31.43552808167829,-35.227998869739295,-33.099419349953266,-29.580518361532555,-33.44013770458928,-29.634473266981992,0.525053680708058,2.9595,0.036435454397462305
0.35,-33.41875604773472,-35.21171038284906,-33.20400895895092,-31.604265036111897,-33.37572952771363,-29.796625875626717,0.3229330271695498,2.9615,0.5249698281278834,-34.85784462485664,-35.301134898509495,-33.6922124259695,-32.68686098792231,-33.50608285372675,-30.854348504223573,0.6983291767281073,3.0,0.5535402753511444,-32.344018748829676,-35.24294608224559,-33.147628587661096,-30.715400075386597,-33.43539698316383,-29.6043421087241,0.4348887114231371,2.9615,0.03567768983356655
0.4,-33.55067136950999,-35.21509020210911,-33.22345954880165,-31.749385067960162,-33.43148251054626,-30.054641634273196,0.2869165538819082,2.962,0.49563132694829254,-34.9279121855303,-35.294508114019656,-33.711215068198676,-32.74033819484756,-33.51918544236197,-30.880580787060076,0.693077045811147,3.0,0.5244846392916516,-33.251411528212145,-35.186104034030265,-32.99960753002159,-31.32059616043222,-33.40118940950099,-29.99004343473072,0.4807551685072479,2.962,0.036444798292592166
0.45,-33.348612900761765,-35.231928721469856,-33.17671661310504,-31.431522114521535,-33.44460033332381,-29.61125605121473,0.29567608792445355,2.9615,0.47063749993406234,-34.68341860438069,-35.34243730687457,-33.68198035021021,-32.20976956433096,-33.54968586312304,-30.523136607968443,0.8511558711595653,3.0,0.4985272423028946,-33.46217939521723,-35.21274801087686,-33.1891195747621,-31.43977778558799,-33.41901006385513,-29.511560993769706,0.32810644480368834,2.9615,0.03570220455527306
0.5,-33.53090906346939,-35.27675680385237,-33.377073377932696,-26.658416286481334,-33.48954861770806,-29.903696941734733,0.9475579418078081,2.9655,0.45405099682230504,-34.625901571155765,-35.345437968668485,-33.750558224391234,-26.880198169040852,-33.59093306818597,-30.675991024723956,1.395873415519654,3.0,0.4797256209840998,-33.07514396631208,-35.274279694107754,-33.39392330874281,-31.33512104100295,-33.469417412419865,-29.84923669681445,0.301409676285514,2.9655,0.03638568411022425


==> data/channel_estimation/rank_detection_vs_snr.csv <==
snr_db,als_mdl_rank_hat,als_mdl_p_correct,als_mdl_p_under,als_mdl_p_over,als_mdl_p_rank1,als_mdl_p_rank2,als_mdl_p_rank3,als_known_rank_hat,als_known_p_correct,als_known_p_under,als_known_p_over,als_known_p_rank1,als_known_p_rank2,als_known_p_rank3,music_fb_mdl_rank_hat,music_fb_mdl_p_correct,music_fb_mdl_p_under,music_fb_mdl_p_over,music_fb_mdl_p_rank1,music_fb_mdl_p_rank2,music_fb_mdl_p_rank3
-10,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,0.000000,3.000000,1.000000,0.000000,0.000000,0.000000,0.000000,1.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,0.000000
-5,1.866500,0.145500,0.854500,0.000000,0.279000,0.575500,0.145500,3.000000,1.000000,0.000000,0.000000,0.000000,0.000000,1.000000,1.866500,0.145500,0.854500,0.000000,0.279000,0.575500,0.145500
0,2.604000,0.632500,0.367500,0.000000,0.028500,0.339000,0.632500,3.000000,1.000000,0.000000,0.000000,0.000000,0.000000,1.000000,2.604000,0.632500,0.367500,0.000000,0.028500,0.339000,0.632500
5,2.876000,0.878500,0.121500,0.000000,0.002500,0.119000,0.878500,3.000000,1.000000,0.000000,0.000000,0.000000,0.000000,1.000000,2.876000,0.878500,0.121500,0.000000,0.002500,0.119000,0.878500
10,2.959000,0.959000,0.041000,0.000000,0.000000,0.041000,0.959000,3.000000,1.000000,0.000000,0.000000,0.000000,0.000000,1.000000,2.959000,0.959000,0.041000,0.000000,0.000000,0.041000,0.959000
15,2.987500,0.987500,0.012500,0.000000,0.000000,0.012500,0.987500,3.000000,1.000000,0.000000,0.000000,0.000000,0.000000,1.000000,2.987500,0.987500,0.012500,0.000000,0.000000,0.012500,0.987500
20,2.995000,0.995000,0.005000,0.000000,0.000000,0.005000,0.995000,3.000000,1.000000,0.000000,0.000000,0.000000,0.000000,1.000000,2.995000,0.995000,0.005000,0.000000,0.000000,0.005000,0.995000
25,2.999000,0.999000,0.001000,0.000000,0.000000,0.001000,0.999000,3.000000,1.000000,0.000000,0.000000,0.000000,0.000000,1.000000,2.999000,0.999000,0.001000,0.000000,0.000000,0.001000,0.999000
30,2.999500,0.999500,0.000500,0.000000,0.000000,0.000500,0.999500,3.000000,1.000000,0.000000,0.000000,0.000000,0.000000,1.000000,2.999500,0.999500,0.000500,0.000000,0.000000,0.000500,0.999500


==> data/precoder_design/arch_sumrate_vs_paths.csv <==
n_paths,genie_nmse_db_k4i4j4_snr0,genie_nmse_median_db_k4i4j4_snr0,genie_nmse_p90_db_k4i4j4_snr0,genie_prediction_nmse_db_k4i4j4_snr0,genie_prediction_nmse_median_db_k4i4j4_snr0,genie_prediction_nmse_p90_db_k4i4j4_snr0,genie_aoa_rmse_deg_k4i4j4_snr0,genie_rank_hat_k4i4j4_snr0,genie_runtime_k4i4j4_snr0,genie_zf_selected_nmse_db_k4i4j4_snr0,genie_zf_achieved_rate_k4i4j4_snr0,genie_zf_predicted_rate_k4i4j4_snr0,genie_zf_search_runtime_k4i4j4_snr0,genie_zf_search_evals_k4i4j4_snr0,genie_zf_selected_k_k4i4j4_snr0,genie_zf_selected_i_k4i4j4_snr0,genie_zf_selected_j_k4i4j4_snr0,genie_zf_optimism_k4i4j4_snr0,genie_mmse_selected_nmse_db_k4i4j4_snr0,genie_mmse_achieved_rate_k4i4j4_snr0,genie_mmse_predicted_rate_k4i4j4_snr0,genie_mmse_search_runtime_k4i4j4_snr0,genie_mmse_search_evals_k4i4j4_snr0,genie_mmse_selected_k_k4i4j4_snr0,genie_mmse_selected_i_k4i4j4_snr0,genie_mmse_selected_j_k4i4j4_snr0,genie_mmse_optimism_k4i4j4_snr0,genie_mrc_selected_nmse_db_k4i4j4_snr0,genie_mrc_achieved_rate_k4i4j4_snr0,genie_mrc_predicted_rate_k4i4j4_snr0,genie_mrc_search_runtime_k4i4j4_snr0,genie_mrc_search_evals_k4i4j4_snr0,genie_mrc_selected_k_k4i4j4_snr0,genie_mrc_selected_i_k4i4j4_snr0,genie_mrc_selected_j_k4i4j4_snr0,genie_mrc_optimism_k4i4j4_snr0,als_mdl_nmse_db_k4i4j4_snr0,als_mdl_nmse_median_db_k4i4j4_snr0,als_mdl_nmse_p90_db_k4i4j4_snr0,als_mdl_prediction_nmse_db_k4i4j4_snr0,als_mdl_prediction_nmse_median_db_k4i4j4_snr0,als_mdl_prediction_nmse_p90_db_k4i4j4_snr0,als_mdl_aoa_rmse_deg_k4i4j4_snr0,als_mdl_rank_hat_k4i4j4_snr0,als_mdl_runtime_k4i4j4_snr0,als_mdl_zf_selected_nmse_db_k4i4j4_snr0,als_mdl_zf_achieved_rate_k4i4j4_snr0,als_mdl_zf_predicted_rate_k4i4j4_snr0,als_mdl_zf_search_runtime_k4i4j4_snr0,als_mdl_zf_search_evals_k4i4j4_snr0,als_mdl_zf_selected_k_k4i4j4_snr0,als_mdl_zf_selected_i_k4i4j4_snr0,als_mdl_zf_selected_j_k4i4j4_snr0,als_mdl_zf_optimism_k4i4j4_snr0,als_mdl_mmse_selected_nmse_db_k4i4j4_snr0,als_mdl_mmse_achieved_rate_k4i4j4_snr0,als_mdl_mmse_predicted_rate_k4i4j4_snr0,als_mdl_mmse_search_runtime_k4i4j4_snr0,als_mdl_mmse_search_evals_k4i4j4_snr0,als_mdl_mmse_selected_k_k4i4j4_snr0,als_mdl_mmse_selected_i_k4i4j4_snr0,als_mdl_mmse_selected_j_k4i4j4_snr0,als_mdl_mmse_optimism_k4i4j4_snr0,als_mdl_mrc_selected_nmse_db_k4i4j4_snr0,als_mdl_mrc_achieved_rate_k4i4j4_snr0,als_mdl_mrc_predicted_rate_k4i4j4_snr0,als_mdl_mrc_search_runtime_k4i4j4_snr0,als_mdl_mrc_search_evals_k4i4j4_snr0,als_mdl_mrc_selected_k_k4i4j4_snr0,als_mdl_mrc_selected_i_k4i4j4_snr0,als_mdl_mrc_selected_j_k4i4j4_snr0,als_mdl_mrc_optimism_k4i4j4_snr0,music_fb_mdl_nmse_db_k4i4j4_snr0,music_fb_mdl_nmse_median_db_k4i4j4_snr0,music_fb_mdl_nmse_p90_db_k4i4j4_snr0,music_fb_mdl_prediction_nmse_db_k4i4j4_snr0,music_fb_mdl_prediction_nmse_median_db_k4i4j4_snr0,music_fb_mdl_prediction_nmse_p90_db_k4i4j4_snr0,music_fb_mdl_aoa_rmse_deg_k4i4j4_snr0,music_fb_mdl_rank_hat_k4i4j4_snr0,music_fb_mdl_runtime_k4i4j4_snr0,music_fb_mdl_zf_selected_nmse_db_k4i4j4_snr0,music_fb_mdl_zf_achieved_rate_k4i4j4_snr0,music_fb_mdl_zf_predicted_rate_k4i4j4_snr0,music_fb_mdl_zf_search_runtime_k4i4j4_snr0,music_fb_mdl_zf_search_evals_k4i4j4_snr0,music_fb_mdl_zf_selected_k_k4i4j4_snr0,music_fb_mdl_zf_selected_i_k4i4j4_snr0,music_fb_mdl_zf_selected_j_k4i4j4_snr0,music_fb_mdl_zf_optimism_k4i4j4_snr0,music_fb_mdl_mmse_selected_nmse_db_k4i4j4_snr0,music_fb_mdl_mmse_achieved_rate_k4i4j4_snr0,music_fb_mdl_mmse_predicted_rate_k4i4j4_snr0,music_fb_mdl_mmse_search_runtime_k4i4j4_snr0,music_fb_mdl_mmse_search_evals_k4i4j4_snr0,music_fb_mdl_mmse_selected_k_k4i4j4_snr0,music_fb_mdl_mmse_selected_i_k4i4j4_snr0,music_fb_mdl_mmse_selected_j_k4i4j4_snr0,music_fb_mdl_mmse_optimism_k4i4j4_snr0,music_fb_mdl_mrc_selected_nmse_db_k4i4j4_snr0,music_fb_mdl_mrc_achieved_rate_k4i4j4_snr0,music_fb_mdl_mrc_predicted_rate_k4i4j4_snr0,music_fb_mdl_mrc_search_runtime_k4i4j4_snr0,music_fb_mdl_mrc_search_evals_k4i4j4_snr0,music_fb_mdl_mrc_selected_k_k4i4j4_snr0,music_fb_mdl_mrc_selected_i_k4i4j4_snr0,music_fb_mdl_mrc_selected_j_k4i4j4_snr0,music_fb_mdl_mrc_optimism_k4i4j4_snr0,traditional_paper_nmse_db_k4i4j4_snr0,traditional_paper_nmse_median_db_k4i4j4_snr0,traditional_paper_nmse_p90_db_k4i4j4_snr0,traditional_paper_prediction_nmse_db_k4i4j4_snr0,traditional_paper_prediction_nmse_median_db_k4i4j4_snr0,traditional_paper_prediction_nmse_p90_db_k4i4j4_snr0,traditional_paper_aoa_rmse_deg_k4i4j4_snr0,traditional_paper_rank_hat_k4i4j4_snr0,traditional_paper_runtime_k4i4j4_snr0,traditional_paper_zf_selected_nmse_db_k4i4j4_snr0,traditional_paper_zf_achieved_rate_k4i4j4_snr0,traditional_paper_zf_predicted_rate_k4i4j4_snr0,traditional_paper_zf_search_runtime_k4i4j4_snr0,traditional_paper_zf_search_evals_k4i4j4_snr0,traditional_paper_zf_selected_k_k4i4j4_snr0,traditional_paper_zf_selected_i_k4i4j4_snr0,traditional_paper_zf_selected_j_k4i4j4_snr0,traditional_paper_zf_optimism_k4i4j4_snr0,traditional_paper_mmse_selected_nmse_db_k4i4j4_snr0,traditional_paper_mmse_achieved_rate_k4i4j4_snr0,traditional_paper_mmse_predicted_rate_k4i4j4_snr0,traditional_paper_mmse_search_runtime_k4i4j4_snr0,traditional_paper_mmse_search_evals_k4i4j4_snr0,traditional_paper_mmse_selected_k_k4i4j4_snr0,traditional_paper_mmse_selected_i_k4i4j4_snr0,traditional_paper_mmse_selected_j_k4i4j4_snr0,traditional_paper_mmse_optimism_k4i4j4_snr0,traditional_paper_mrc_selected_nmse_db_k4i4j4_snr0,traditional_paper_mrc_achieved_rate_k4i4j4_snr0,traditional_paper_mrc_predicted_rate_k4i4j4_snr0,traditional_paper_mrc_search_runtime_k4i4j4_snr0,traditional_paper_mrc_search_evals_k4i4j4_snr0,traditional_paper_mrc_selected_k_k4i4j4_snr0,traditional_paper_mrc_selected_i_k4i4j4_snr0,traditional_paper_mrc_selected_j_k4i4j4_snr0,traditional_paper_mrc_optimism_k4i4j4_snr0,genie_nmse_db_k4i4j4_snr10,genie_nmse_median_db_k4i4j4_snr10,genie_nmse_p90_db_k4i4j4_snr10,genie_prediction_nmse_db_k4i4j4_snr10,genie_prediction_nmse_median_db_k4i4j4_snr10,genie_prediction_nmse_p90_db_k4i4j4_snr10,genie_aoa_rmse_deg_k4i4j4_snr10,genie_rank_hat_k4i4j4_snr10,genie_runtime_k4i4j4_snr10,genie_zf_selected_nmse_db_k4i4j4_snr10,genie_zf_achieved_rate_k4i4j4_snr10,genie_zf_predicted_rate_k4i4j4_snr10,genie_zf_search_runtime_k4i4j4_snr10,genie_zf_search_evals_k4i4j4_snr10,genie_zf_selected_k_k4i4j4_snr10,genie_zf_selected_i_k4i4j4_snr10,genie_zf_selected_j_k4i4j4_snr10,genie_zf_optimism_k4i4j4_snr10,genie_mmse_selected_nmse_db_k4i4j4_snr10,genie_mmse_achieved_rate_k4i4j4_snr10,genie_mmse_predicted_rate_k4i4j4_snr10,genie_mmse_search_runtime_k4i4j4_snr10,genie_mmse_search_evals_k4i4j4_snr10,genie_mmse_selected_k_k4i4j4_snr10,genie_mmse_selected_i_k4i4j4_snr10,genie_mmse_selected_j_k4i4j4_snr10,genie_mmse_optimism_k4i4j4_snr10,genie_mrc_selected_nmse_db_k4i4j4_snr10,genie_mrc_achieved_rate_k4i4j4_snr10,genie_mrc_predicted_rate_k4i4j4_snr10,genie_mrc_search_runtime_k4i4j4_snr10,genie_mrc_search_evals_k4i4j4_snr10,genie_mrc_selected_k_k4i4j4_snr10,genie_mrc_selected_i_k4i4j4_snr10,genie_mrc_selected_j_k4i4j4_snr10,genie_mrc_optimism_k4i4j4_snr10,als_mdl_nmse_db_k4i4j4_snr10,als_mdl_nmse_median_db_k4i4j4_snr10,als_mdl_nmse_p90_db_k4i4j4_snr10,als_mdl_prediction_nmse_db_k4i4j4_snr10,als_mdl_prediction_nmse_median_db_k4i4j4_snr10,als_mdl_prediction_nmse_p90_db_k4i4j4_snr10,als_mdl_aoa_rmse_deg_k4i4j4_snr10,als_mdl_rank_hat_k4i4j4_snr10,als_mdl_runtime_k4i4j4_snr10,als_mdl_zf_selected_nmse_db_k4i4j4_snr10,als_mdl_zf_achieved_rate_k4i4j4_snr10,als_mdl_zf_predicted_rate_k4i4j4_snr10,als_mdl_zf_search_runtime_k4i4j4_snr10,als_mdl_zf_search_evals_k4i4j4_snr10,als_mdl_zf_selected_k_k4i4j4_snr10,als_mdl_zf_selected_i_k4i4j4_snr10,als_mdl_zf_selected_j_k4i4j4_snr10,als_mdl_zf_optimism_k4i4j4_snr10,als_mdl_mmse_selected_nmse_db_k4i4j4_snr10,als_mdl_mmse_achieved_rate_k4i4j4_snr10,als_mdl_mmse_predicted_rate_k4i4j4_snr10,als_mdl_mmse_search_runtime_k4i4j4_snr10,als_mdl_mmse_search_evals_k4i4j4_snr10,als_mdl_mmse_selected_k_k4i4j4_snr10,als_mdl_mmse_selected_i_k4i4j4_snr10,als_mdl_mmse_selected_j_k4i4j4_snr10,als_mdl_mmse_optimism_k4i4j4_snr10,als_mdl_mrc_selected_nmse_db_k4i4j4_snr10,als_mdl_mrc_achieved_rate_k4i4j4_snr10,als_mdl_mrc_predicted_rate_k4i4j4_snr10,als_mdl_mrc_search_runtime_k4i4j4_snr10,als_mdl_mrc_search_evals_k4i4j4_snr10,als_mdl_mrc_selected_k_k4i4j4_snr10,als_mdl_mrc_selected_i_k4i4j4_snr10,als_mdl_mrc_selected_j_k4i4j4_snr10,als_mdl_mrc_optimism_k4i4j4_snr10,music_fb_mdl_nmse_db_k4i4j4_snr10,music_fb_mdl_nmse_median_db_k4i4j4_snr10,music_fb_mdl_nmse_p90_db_k4i4j4_snr10,music_fb_mdl_prediction_nmse_db_k4i4j4_snr10,music_fb_mdl_prediction_nmse_median_db_k4i4j4_snr10,music_fb_mdl_prediction_nmse_p90_db_k4i4j4_snr10,music_fb_mdl_aoa_rmse_deg_k4i4j4_snr10,music_fb_mdl_rank_hat_k4i4j4_snr10,music_fb_mdl_runtime_k4i4j4_snr10,music_fb_mdl_zf_selected_nmse_db_k4i4j4_snr10,music_fb_mdl_zf_achieved_rate_k4i4j4_snr10,music_fb_mdl_zf_predicted_rate_k4i4j4_snr10,music_fb_mdl_zf_search_runtime_k4i4j4_snr10,music_fb_mdl_zf_search_evals_k4i4j4_snr10,music_fb_mdl_zf_selected_k_k4i4j4_snr10,music_fb_mdl_zf_selected_i_k4i4j4_snr10,music_fb_mdl_zf_selected_j_k4i4j4_snr10,music_fb_mdl_zf_optimism_k4i4j4_snr10,music_fb_mdl_mmse_selected_nmse_db_k4i4j4_snr10,music_fb_mdl_mmse_achieved_rate_k4i4j4_snr10,music_fb_mdl_mmse_predicted_rate_k4i4j4_snr10,music_fb_mdl_mmse_search_runtime_k4i4j4_snr10,music_fb_mdl_mmse_search_evals_k4i4j4_snr10,music_fb_mdl_mmse_selected_k_k4i4j4_snr10,music_fb_mdl_mmse_selected_i_k4i4j4_snr10,music_fb_mdl_mmse_selected_j_k4i4j4_snr10,music_fb_mdl_mmse_optimism_k4i4j4_snr10,music_fb_mdl_mrc_selected_nmse_db_k4i4j4_snr10,music_fb_mdl_mrc_achieved_rate_k4i4j4_snr10,music_fb_mdl_mrc_predicted_rate_k4i4j4_snr10,music_fb_mdl_mrc_search_runtime_k4i4j4_snr10,music_fb_mdl_mrc_search_evals_k4i4j4_snr10,music_fb_mdl_mrc_selected_k_k4i4j4_snr10,music_fb_mdl_mrc_selected_i_k4i4j4_snr10,music_fb_mdl_mrc_selected_j_k4i4j4_snr10,music_fb_mdl_mrc_optimism_k4i4j4_snr10,traditional_paper_nmse_db_k4i4j4_snr10,traditional_paper_nmse_median_db_k4i4j4_snr10,traditional_paper_nmse_p90_db_k4i4j4_snr10,traditional_paper_prediction_nmse_db_k4i4j4_snr10,traditional_paper_prediction_nmse_median_db_k4i4j4_snr10,traditional_paper_prediction_nmse_p90_db_k4i4j4_snr10,traditional_paper_aoa_rmse_deg_k4i4j4_snr10,traditional_paper_rank_hat_k4i4j4_snr10,traditional_paper_runtime_k4i4j4_snr10,traditional_paper_zf_selected_nmse_db_k4i4j4_snr10,traditional_paper_zf_achieved_rate_k4i4j4_snr10,traditional_paper_zf_predicted_rate_k4i4j4_snr10,traditional_paper_zf_search_runtime_k4i4j4_snr10,traditional_paper_zf_search_evals_k4i4j4_snr10,traditional_paper_zf_selected_k_k4i4j4_snr10,traditional_paper_zf_selected_i_k4i4j4_snr10,traditional_paper_zf_selected_j_k4i4j4_snr10,traditional_paper_zf_optimism_k4i4j4_snr10,traditional_paper_mmse_selected_nmse_db_k4i4j4_snr10,traditional_paper_mmse_achieved_rate_k4i4j4_snr10,traditional_paper_mmse_predicted_rate_k4i4j4_snr10,traditional_paper_mmse_search_runtime_k4i4j4_snr10,traditional_paper_mmse_search_evals_k4i4j4_snr10,traditional_paper_mmse_selected_k_k4i4j4_snr10,traditional_paper_mmse_selected_i_k4i4j4_snr10,traditional_paper_mmse_selected_j_k4i4j4_snr10,traditional_paper_mmse_optimism_k4i4j4_snr10,traditional_paper_mrc_selected_nmse_db_k4i4j4_snr10,traditional_paper_mrc_achieved_rate_k4i4j4_snr10,traditional_paper_mrc_predicted_rate_k4i4j4_snr10,traditional_paper_mrc_search_runtime_k4i4j4_snr10,traditional_paper_mrc_search_evals_k4i4j4_snr10,traditional_paper_mrc_selected_k_k4i4j4_snr10,traditional_paper_mrc_selected_i_k4i4j4_snr10,traditional_paper_mrc_selected_j_k4i4j4_snr10,traditional_paper_mrc_optimism_k4i4j4_snr10,genie_nmse_db_k4i4j4_snr20,genie_nmse_median_db_k4i4j4_snr20,genie_nmse_p90_db_k4i4j4_snr20,genie_prediction_nmse_db_k4i4j4_snr20,genie_prediction_nmse_median_db_k4i4j4_snr20,genie_prediction_nmse_p90_db_k4i4j4_snr20,genie_aoa_rmse_deg_k4i4j4_snr20,genie_rank_hat_k4i4j4_snr20,genie_runtime_k4i4j4_snr20,genie_zf_selected_nmse_db_k4i4j4_snr20,genie_zf_achieved_rate_k4i4j4_snr20,genie_zf_predicted_rate_k4i4j4_snr20,genie_zf_search_runtime_k4i4j4_snr20,genie_zf_search_evals_k4i4j4_snr20,genie_zf_selected_k_k4i4j4_snr20,genie_zf_selected_i_k4i4j4_snr20,genie_zf_selected_j_k4i4j4_snr20,genie_zf_optimism_k4i4j4_snr20,genie_mmse_selected_nmse_db_k4i4j4_snr20,genie_mmse_achieved_rate_k4i4j4_snr20,genie_mmse_predicted_rate_k4i4j4_snr20,genie_mmse_search_runtime_k4i4j4_snr20,genie_mmse_search_evals_k4i4j4_snr20,genie_mmse_selected_k_k4i4j4_snr20,genie_mmse_selected_i_k4i4j4_snr20,genie_mmse_selected_j_k4i4j4_snr20,genie_mmse_optimism_k4i4j4_snr20,genie_mrc_selected_nmse_db_k4i4j4_snr20,genie_mrc_achieved_rate_k4i4j4_snr20,genie_mrc_predicted_rate_k4i4j4_snr20,genie_mrc_search_runtime_k4i4j4_snr20,genie_mrc_search_evals_k4i4j4_snr20,genie_mrc_selected_k_k4i4j4_snr20,genie_mrc_selected_i_k4i4j4_snr20,genie_mrc_selected_j_k4i4j4_snr20,genie_mrc_optimism_k4i4j4_snr20,als_mdl_nmse_db_k4i4j4_snr20,als_mdl_nmse_median_db_k4i4j4_snr20,als_mdl_nmse_p90_db_k4i4j4_snr20,als_mdl_prediction_nmse_db_k4i4j4_snr20,als_mdl_prediction_nmse_median_db_k4i4j4_snr20,als_mdl_prediction_nmse_p90_db_k4i4j4_snr20,als_mdl_aoa_rmse_deg_k4i4j4_snr20,als_mdl_rank_hat_k4i4j4_snr20,als_mdl_runtime_k4i4j4_snr20,als_mdl_zf_selected_nmse_db_k4i4j4_snr20,als_mdl_zf_achieved_rate_k4i4j4_snr20,als_mdl_zf_predicted_rate_k4i4j4_snr20,als_mdl_zf_search_runtime_k4i4j4_snr20,als_mdl_zf_search_evals_k4i4j4_snr20,als_mdl_zf_selected_k_k4i4j4_snr20,als_mdl_zf_selected_i_k4i4j4_snr20,als_mdl_zf_selected_j_k4i4j4_snr20,als_mdl_zf_optimism_k4i4j4_snr20,als_mdl_mmse_selected_nmse_db_k4i4j4_snr20,als_mdl_mmse_achieved_rate_k4i4j4_snr20,als_mdl_mmse_predicted_rate_k4i4j4_snr20,als_mdl_mmse_search_runtime_k4i4j4_snr20,als_mdl_mmse_search_evals_k4i4j4_snr20,als_mdl_mmse_selected_k_k4i4j4_snr20,als_mdl_mmse_selected_i_k4i4j4_snr20,als_mdl_mmse_selected_j_k4i4j4_snr20,als_mdl_mmse_optimism_k4i4j4_snr20,als_mdl_mrc_selected_nmse_db_k4i4j4_snr20,als_mdl_mrc_achieved_rate_k4i4j4_snr20,als_mdl_mrc_predicted_rate_k4i4j4_snr20,als_mdl_mrc_search_runtime_k4i4j4_snr20,als_mdl_mrc_search_evals_k4i4j4_snr20,als_mdl_mrc_selected_k_k4i4j4_snr20,als_mdl_mrc_selected_i_k4i4j4_snr20,als_mdl_mrc_selected_j_k4i4j4_snr20,als_mdl_mrc_optimism_k4i4j4_snr20,music_fb_mdl_nmse_db_k4i4j4_snr20,music_fb_mdl_nmse_median_db_k4i4j4_snr20,music_fb_mdl_nmse_p90_db_k4i4j4_snr20,music_fb_mdl_prediction_nmse_db_k4i4j4_snr20,music_fb_mdl_prediction_nmse_median_db_k4i4j4_snr20,music_fb_mdl_prediction_nmse_p90_db_k4i4j4_snr20,music_fb_mdl_aoa_rmse_deg_k4i4j4_snr20,music_fb_mdl_rank_hat_k4i4j4_snr20,music_fb_mdl_runtime_k4i4j4_snr20,music_fb_mdl_zf_selected_nmse_db_k4i4j4_snr20,music_fb_mdl_zf_achieved_rate_k4i4j4_snr20,music_fb_mdl_zf_predicted_rate_k4i4j4_snr20,music_fb_mdl_zf_search_runtime_k4i4j4_snr20,music_fb_mdl_zf_search_evals_k4i4j4_snr20,music_fb_mdl_zf_selected_k_k4i4j4_snr20,music_fb_mdl_zf_selected_i_k4i4j4_snr20,music_fb_mdl_zf_selected_j_k4i4j4_snr20,music_fb_mdl_zf_optimism_k4i4j4_snr20,music_fb_mdl_mmse_selected_nmse_db_k4i4j4_snr20,music_fb_mdl_mmse_achieved_rate_k4i4j4_snr20,music_fb_mdl_mmse_predicted_rate_k4i4j4_snr20,music_fb_mdl_mmse_search_runtime_k4i4j4_snr20,music_fb_mdl_mmse_search_evals_k4i4j4_snr20,music_fb_mdl_mmse_selected_k_k4i4j4_snr20,music_fb_mdl_mmse_selected_i_k4i4j4_snr20,music_fb_mdl_mmse_selected_j_k4i4j4_snr20,music_fb_mdl_mmse_optimism_k4i4j4_snr20,music_fb_mdl_mrc_selected_nmse_db_k4i4j4_snr20,music_fb_mdl_mrc_achieved_rate_k4i4j4_snr20,music_fb_mdl_mrc_predicted_rate_k4i4j4_snr20,music_fb_mdl_mrc_search_runtime_k4i4j4_snr20,music_fb_mdl_mrc_search_evals_k4i4j4_snr20,music_fb_mdl_mrc_selected_k_k4i4j4_snr20,music_fb_mdl_mrc_selected_i_k4i4j4_snr20,music_fb_mdl_mrc_selected_j_k4i4j4_snr20,music_fb_mdl_mrc_optimism_k4i4j4_snr20,traditional_paper_nmse_db_k4i4j4_snr20,traditional_paper_nmse_median_db_k4i4j4_snr20,traditional_paper_nmse_p90_db_k4i4j4_snr20,traditional_paper_prediction_nmse_db_k4i4j4_snr20,traditional_paper_prediction_nmse_median_db_k4i4j4_snr20,traditional_paper_prediction_nmse_p90_db_k4i4j4_snr20,traditional_paper_aoa_rmse_deg_k4i4j4_snr20,traditional_paper_rank_hat_k4i4j4_snr20,traditional_paper_runtime_k4i4j4_snr20,traditional_paper_zf_selected_nmse_db_k4i4j4_snr20,traditional_paper_zf_achieved_rate_k4i4j4_snr20,traditional_paper_zf_predicted_rate_k4i4j4_snr20,traditional_paper_zf_search_runtime_k4i4j4_snr20,traditional_paper_zf_search_evals_k4i4j4_snr20,traditional_paper_zf_selected_k_k4i4j4_snr20,traditional_paper_zf_selected_i_k4i4j4_snr20,traditional_paper_zf_selected_j_k4i4j4_snr20,traditional_paper_zf_optimism_k4i4j4_snr20,traditional_paper_mmse_selected_nmse_db_k4i4j4_snr20,traditional_paper_mmse_achieved_rate_k4i4j4_snr20,traditional_paper_mmse_predicted_rate_k4i4j4_snr20,traditional_paper_mmse_search_runtime_k4i4j4_snr20,traditional_paper_mmse_search_evals_k4i4j4_snr20,traditional_paper_mmse_selected_k_k4i4j4_snr20,traditional_paper_mmse_selected_i_k4i4j4_snr20,traditional_paper_mmse_selected_j_k4i4j4_snr20,traditional_paper_mmse_optimism_k4i4j4_snr20,traditional_paper_mrc_selected_nmse_db_k4i4j4_snr20,traditional_paper_mrc_achieved_rate_k4i4j4_snr20,traditional_paper_mrc_predicted_rate_k4i4j4_snr20,traditional_paper_mrc_search_runtime_k4i4j4_snr20,traditional_paper_mrc_search_evals_k4i4j4_snr20,traditional_paper_mrc_selected_k_k4i4j4_snr20,traditional_paper_mrc_selected_i_k4i4j4_snr20,traditional_paper_mrc_selected_j_k4i4j4_snr20,traditional_paper_mrc_optimism_k4i4j4_snr20,genie_nmse_db_k64i1j1_snr0,genie_nmse_median_db_k64i1j1_snr0,genie_nmse_p90_db_k64i1j1_snr0,genie_prediction_nmse_db_k64i1j1_snr0,genie_prediction_nmse_median_db_k64i1j1_snr0,genie_prediction_nmse_p90_db_k64i1j1_snr0,genie_aoa_rmse_deg_k64i1j1_snr0,genie_rank_hat_k64i1j1_snr0,genie_runtime_k64i1j1_snr0,genie_zf_selected_nmse_db_k64i1j1_snr0,genie_zf_achieved_rate_k64i1j1_snr0,genie_zf_predicted_rate_k64i1j1_snr0,genie_zf_search_runtime_k64i1j1_snr0,genie_zf_search_evals_k64i1j1_snr0,genie_zf_selected_k_k64i1j1_snr0,genie_zf_selected_i_k64i1j1_snr0,genie_zf_selected_j_k64i1j1_snr0,genie_zf_optimism_k64i1j1_snr0,genie_mmse_selected_nmse_db_k64i1j1_snr0,genie_mmse_achieved_rate_k64i1j1_snr0,genie_mmse_predicted_rate_k64i1j1_snr0,genie_mmse_search_runtime_k64i1j1_snr0,genie_mmse_search_evals_k64i1j1_snr0,genie_mmse_selected_k_k64i1j1_snr0,genie_mmse_selected_i_k64i1j1_snr0,genie_mmse_selected_j_k64i1j1_snr0,genie_mmse_optimism_k64i1j1_snr0,genie_mrc_selected_nmse_db_k64i1j1_snr0,genie_mrc_achieved_rate_k64i1j1_snr0,genie_mrc_predicted_rate_k64i1j1_snr0,genie_mrc_search_runtime_k64i1j1_snr0,genie_mrc_search_evals_k64i1j1_snr0,genie_mrc_selected_k_k64i1j1_snr0,genie_mrc_selected_i_k64i1j1_snr0,genie_mrc_selected_j_k64i1j1_snr0,genie_mrc_optimism_k64i1j1_snr0,als_mdl_nmse_db_k64i1j1_snr0,als_mdl_nmse_median_db_k64i1j1_snr0,als_mdl_nmse_p90_db_k64i1j1_snr0,als_mdl_prediction_nmse_db_k64i1j1_snr0,als_mdl_prediction_nmse_median_db_k64i1j1_snr0,als_mdl_prediction_nmse_p90_db_k64i1j1_snr0,als_mdl_aoa_rmse_deg_k64i1j1_snr0,als_mdl_rank_hat_k64i1j1_snr0,als_mdl_runtime_k64i1j1_snr0,als_mdl_zf_selected_nmse_db_k64i1j1_snr0,als_mdl_zf_achieved_rate_k64i1j1_snr0,als_mdl_zf_predicted_rate_k64i1j1_snr0,als_mdl_zf_search_runtime_k64i1j1_snr0,als_mdl_zf_search_evals_k64i1j1_snr0,als_mdl_zf_selected_k_k64i1j1_snr0,als_mdl_zf_selected_i_k64i1j1_snr0,als_mdl_zf_selected_j_k64i1j1_snr0,als_mdl_zf_optimism_k64i1j1_snr0,als_mdl_mmse_selected_nmse_db_k64i1j1_snr0,als_mdl_mmse_achieved_rate_k64i1j1_snr0,als_mdl_mmse_predicted_rate_k64i1j1_snr0,als_mdl_mmse_search_runtime_k64i1j1_snr0,als_mdl_mmse_search_evals_k64i1j1_snr0,als_mdl_mmse_selected_k_k64i1j1_snr0,als_mdl_mmse_selected_i_k64i1j1_snr0,als_mdl_mmse_selected_j_k64i1j1_snr0,als_mdl_mmse_optimism_k64i1j1_snr0,als_mdl_mrc_selected_nmse_db_k64i1j1_snr0,als_mdl_mrc_achieved_rate_k64i1j1_snr0,als_mdl_mrc_predicted_rate_k64i1j1_snr0,als_mdl_mrc_search_runtime_k64i1j1_snr0,als_mdl_mrc_search_evals_k64i1j1_snr0,als_mdl_mrc_selected_k_k64i1j1_snr0,als_mdl_mrc_selected_i_k64i1j1_snr0,als_mdl_mrc_selected_j_k64i1j1_snr0,als_mdl_mrc_optimism_k64i1j1_snr0,music_fb_mdl_nmse_db_k64i1j1_snr0,music_fb_mdl_nmse_median_db_k64i1j1_snr0,music_fb_mdl_nmse_p90_db_k64i1j1_snr0,music_fb_mdl_prediction_nmse_db_k64i1j1_snr0,music_fb_mdl_prediction_nmse_median_db_k64i1j1_snr0,music_fb_mdl_prediction_nmse_p90_db_k64i1j1_snr0,music_fb_mdl_aoa_rmse_deg_k64i1j1_snr0,music_fb_mdl_rank_hat_k64i1j1_snr0,music_fb_mdl_runtime_k64i1j1_snr0,music_fb_mdl_zf_selected_nmse_db_k64i1j1_snr0,music_fb_mdl_zf_achieved_rate_k64i1j1_snr0,music_fb_mdl_zf_predicted_rate_k64i1j1_snr0,music_fb_mdl_zf_search_runtime_k64i1j1_snr0,music_fb_mdl_zf_search_evals_k64i1j1_snr0,music_fb_mdl_zf_selected_k_k64i1j1_snr0,music_fb_mdl_zf_selected_i_k64i1j1_snr0,music_fb_mdl_zf_selected_j_k64i1j1_snr0,music_fb_mdl_zf_optimism_k64i1j1_snr0,music_fb_mdl_mmse_selected_nmse_db_k64i1j1_snr0,music_fb_mdl_mmse_achieved_rate_k64i1j1_snr0,music_fb_mdl_mmse_predicted_rate_k64i1j1_snr0,music_fb_mdl_mmse_search_runtime_k64i1j1_snr0,music_fb_mdl_mmse_search_evals_k64i1j1_snr0,music_fb_mdl_mmse_selected_k_k64i1j1_snr0,music_fb_mdl_mmse_selected_i_k64i1j1_snr0,music_fb_mdl_mmse_selected_j_k64i1j1_snr0,music_fb_mdl_mmse_optimism_k64i1j1_snr0,music_fb_mdl_mrc_selected_nmse_db_k64i1j1_snr0,music_fb_mdl_mrc_achieved_rate_k64i1j1_snr0,music_fb_mdl_mrc_predicted_rate_k64i1j1_snr0,music_fb_mdl_mrc_search_runtime_k64i1j1_snr0,music_fb_mdl_mrc_search_evals_k64i1j1_snr0,music_fb_mdl_mrc_selected_k_k64i1j1_snr0,music_fb_mdl_mrc_selected_i_k64i1j1_snr0,music_fb_mdl_mrc_selected_j_k64i1j1_snr0,music_fb_mdl_mrc_optimism_k64i1j1_snr0,traditional_paper_nmse_db_k64i1j1_snr0,traditional_paper_nmse_median_db_k64i1j1_snr0,traditional_paper_nmse_p90_db_k64i1j1_snr0,traditional_paper_prediction_nmse_db_k64i1j1_snr0,traditional_paper_prediction_nmse_median_db_k64i1j1_snr0,traditional_paper_prediction_nmse_p90_db_k64i1j1_snr0,traditional_paper_aoa_rmse_deg_k64i1j1_snr0,traditional_paper_rank_hat_k64i1j1_snr0,traditional_paper_runtime_k64i1j1_snr0,traditional_paper_zf_selected_nmse_db_k64i1j1_snr0,traditional_paper_zf_achieved_rate_k64i1j1_snr0,traditional_paper_zf_predicted_rate_k64i1j1_snr0,traditional_paper_zf_search_runtime_k64i1j1_snr0,traditional_paper_zf_search_evals_k64i1j1_snr0,traditional_paper_zf_selected_k_k64i1j1_snr0,traditional_paper_zf_selected_i_k64i1j1_snr0,traditional_paper_zf_selected_j_k64i1j1_snr0,traditional_paper_zf_optimism_k64i1j1_snr0,traditional_paper_mmse_selected_nmse_db_k64i1j1_snr0,traditional_paper_mmse_achieved_rate_k64i1j1_snr0,traditional_paper_mmse_predicted_rate_k64i1j1_snr0,traditional_paper_mmse_search_runtime_k64i1j1_snr0,traditional_paper_mmse_search_evals_k64i1j1_snr0,traditional_paper_mmse_selected_k_k64i1j1_snr0,traditional_paper_mmse_selected_i_k64i1j1_snr0,traditional_paper_mmse_selected_j_k64i1j1_snr0,traditional_paper_mmse_optimism_k64i1j1_snr0,traditional_paper_mrc_selected_nmse_db_k64i1j1_snr0,traditional_paper_mrc_achieved_rate_k64i1j1_snr0,traditional_paper_mrc_predicted_rate_k64i1j1_snr0,traditional_paper_mrc_search_runtime_k64i1j1_snr0,traditional_paper_mrc_search_evals_k64i1j1_snr0,traditional_paper_mrc_selected_k_k64i1j1_snr0,traditional_paper_mrc_selected_i_k64i1j1_snr0,traditional_paper_mrc_selected_j_k64i1j1_snr0,traditional_paper_mrc_optimism_k64i1j1_snr0,genie_nmse_db_k64i1j1_snr10,genie_nmse_median_db_k64i1j1_snr10,genie_nmse_p90_db_k64i1j1_snr10,genie_prediction_nmse_db_k64i1j1_snr10,genie_prediction_nmse_median_db_k64i1j1_snr10,genie_prediction_nmse_p90_db_k64i1j1_snr10,genie_aoa_rmse_deg_k64i1j1_snr10,genie_rank_hat_k64i1j1_snr10,genie_runtime_k64i1j1_snr10,genie_zf_selected_nmse_db_k64i1j1_snr10,genie_zf_achieved_rate_k64i1j1_snr10,genie_zf_predicted_rate_k64i1j1_snr10,genie_zf_search_runtime_k64i1j1_snr10,genie_zf_search_evals_k64i1j1_snr10,genie_zf_selected_k_k64i1j1_snr10,genie_zf_selected_i_k64i1j1_snr10,genie_zf_selected_j_k64i1j1_snr10,genie_zf_optimism_k64i1j1_snr10,genie_mmse_selected_nmse_db_k64i1j1_snr10,genie_mmse_achieved_rate_k64i1j1_snr10,genie_mmse_predicted_rate_k64i1j1_snr10,genie_mmse_search_runtime_k64i1j1_snr10,genie_mmse_search_evals_k64i1j1_snr10,genie_mmse_selected_k_k64i1j1_snr10,genie_mmse_selected_i_k64i1j1_snr10,genie_mmse_selected_j_k64i1j1_snr10,genie_mmse_optimism_k64i1j1_snr10,genie_mrc_selected_nmse_db_k64i1j1_snr10,genie_mrc_achieved_rate_k64i1j1_snr10,genie_mrc_predicted_rate_k64i1j1_snr10,genie_mrc_search_runtime_k64i1j1_snr10,genie_mrc_search_evals_k64i1j1_snr10,genie_mrc_selected_k_k64i1j1_snr10,genie_mrc_selected_i_k64i1j1_snr10,genie_mrc_selected_j_k64i1j1_snr10,genie_mrc_optimism_k64i1j1_snr10,als_mdl_nmse_db_k64i1j1_snr10,als_mdl_nmse_median_db_k64i1j1_snr10,als_mdl_nmse_p90_db_k64i1j1_snr10,als_mdl_prediction_nmse_db_k64i1j1_snr10,als_mdl_prediction_nmse_median_db_k64i1j1_snr10,als_mdl_prediction_nmse_p90_db_k64i1j1_snr10,als_mdl_aoa_rmse_deg_k64i1j1_snr10,als_mdl_rank_hat_k64i1j1_snr10,als_mdl_runtime_k64i1j1_snr10,als_mdl_zf_selected_nmse_db_k64i1j1_snr10,als_mdl_zf_achieved_rate_k64i1j1_snr10,als_mdl_zf_predicted_rate_k64i1j1_snr10,als_mdl_zf_search_runtime_k64i1j1_snr10,als_mdl_zf_search_evals_k64i1j1_snr10,als_mdl_zf_selected_k_k64i1j1_snr10,als_mdl_zf_selected_i_k64i1j1_snr10,als_mdl_zf_selected_j_k64i1j1_snr10,als_mdl_zf_optimism_k64i1j1_snr10,als_mdl_mmse_selected_nmse_db_k64i1j1_snr10,als_mdl_mmse_achieved_rate_k64i1j1_snr10,als_mdl_mmse_predicted_rate_k64i1j1_snr10,als_mdl_mmse_search_runtime_k64i1j1_snr10,als_mdl_mmse_search_evals_k64i1j1_snr10,als_mdl_mmse_selected_k_k64i1j1_snr10,als_mdl_mmse_selected_i_k64i1j1_snr10,als_mdl_mmse_selected_j_k64i1j1_snr10,als_mdl_mmse_optimism_k64i1j1_snr10,als_mdl_mrc_selected_nmse_db_k64i1j1_snr10,als_mdl_mrc_achieved_rate_k64i1j1_snr10,als_mdl_mrc_predicted_rate_k64i1j1_snr10,als_mdl_mrc_search_runtime_k64i1j1_snr10,als_mdl_mrc_search_evals_k64i1j1_snr10,als_mdl_mrc_selected_k_k64i1j1_snr10,als_mdl_mrc_selected_i_k64i1j1_snr10,als_mdl_mrc_selected_j_k64i1j1_snr10,als_mdl_mrc_optimism_k64i1j1_snr10,music_fb_mdl_nmse_db_k64i1j1_snr10,music_fb_mdl_nmse_median_db_k64i1j1_snr10,music_fb_mdl_nmse_p90_db_k64i1j1_snr10,music_fb_mdl_prediction_nmse_db_k64i1j1_snr10,music_fb_mdl_prediction_nmse_median_db_k64i1j1_snr10,music_fb_mdl_prediction_nmse_p90_db_k64i1j1_snr10,music_fb_mdl_aoa_rmse_deg_k64i1j1_snr10,music_fb_mdl_rank_hat_k64i1j1_snr10,music_fb_mdl_runtime_k64i1j1_snr10,music_fb_mdl_zf_selected_nmse_db_k64i1j1_snr10,music_fb_mdl_zf_achieved_rate_k64i1j1_snr10,music_fb_mdl_zf_predicted_rate_k64i1j1_snr10,music_fb_mdl_zf_search_runtime_k64i1j1_snr10,music_fb_mdl_zf_search_evals_k64i1j1_snr10,music_fb_mdl_zf_selected_k_k64i1j1_snr10,music_fb_mdl_zf_selected_i_k64i1j1_snr10,music_fb_mdl_zf_selected_j_k64i1j1_snr10,music_fb_mdl_zf_optimism_k64i1j1_snr10,music_fb_mdl_mmse_selected_nmse_db_k64i1j1_snr10,music_fb_mdl_mmse_achieved_rate_k64i1j1_snr10,music_fb_mdl_mmse_predicted_rate_k64i1j1_snr10,music_fb_mdl_mmse_search_runtime_k64i1j1_snr10,music_fb_mdl_mmse_search_evals_k64i1j1_snr10,music_fb_mdl_mmse_selected_k_k64i1j1_snr10,music_fb_mdl_mmse_selected_i_k64i1j1_snr10,music_fb_mdl_mmse_selected_j_k64i1j1_snr10,music_fb_mdl_mmse_optimism_k64i1j1_snr10,music_fb_mdl_mrc_selected_nmse_db_k64i1j1_snr10,music_fb_mdl_mrc_achieved_rate_k64i1j1_snr10,music_fb_mdl_mrc_predicted_rate_k64i1j1_snr10,music_fb_mdl_mrc_search_runtime_k64i1j1_snr10,music_fb_mdl_mrc_search_evals_k64i1j1_snr10,music_fb_mdl_mrc_selected_k_k64i1j1_snr10,music_fb_mdl_mrc_selected_i_k64i1j1_snr10,music_fb_mdl_mrc_selected_j_k64i1j1_snr10,music_fb_mdl_mrc_optimism_k64i1j1_snr10,traditional_paper_nmse_db_k64i1j1_snr10,traditional_paper_nmse_median_db_k64i1j1_snr10,traditional_paper_nmse_p90_db_k64i1j1_snr10,traditional_paper_prediction_nmse_db_k64i1j1_snr10,traditional_paper_prediction_nmse_median_db_k64i1j1_snr10,traditional_paper_prediction_nmse_p90_db_k64i1j1_snr10,traditional_paper_aoa_rmse_deg_k64i1j1_snr10,traditional_paper_rank_hat_k64i1j1_snr10,traditional_paper_runtime_k64i1j1_snr10,traditional_paper_zf_selected_nmse_db_k64i1j1_snr10,traditional_paper_zf_achieved_rate_k64i1j1_snr10,traditional_paper_zf_predicted_rate_k64i1j1_snr10,traditional_paper_zf_search_runtime_k64i1j1_snr10,traditional_paper_zf_search_evals_k64i1j1_snr10,traditional_paper_zf_selected_k_k64i1j1_snr10,traditional_paper_zf_selected_i_k64i1j1_snr10,traditional_paper_zf_selected_j_k64i1j1_snr10,traditional_paper_zf_optimism_k64i1j1_snr10,traditional_paper_mmse_selected_nmse_db_k64i1j1_snr10,traditional_paper_mmse_achieved_rate_k64i1j1_snr10,traditional_paper_mmse_predicted_rate_k64i1j1_snr10,traditional_paper_mmse_search_runtime_k64i1j1_snr10,traditional_paper_mmse_search_evals_k64i1j1_snr10,traditional_paper_mmse_selected_k_k64i1j1_snr10,traditional_paper_mmse_selected_i_k64i1j1_snr10,traditional_paper_mmse_selected_j_k64i1j1_snr10,traditional_paper_mmse_optimism_k64i1j1_snr10,traditional_paper_mrc_selected_nmse_db_k64i1j1_snr10,traditional_paper_mrc_achieved_rate_k64i1j1_snr10,traditional_paper_mrc_predicted_rate_k64i1j1_snr10,traditional_paper_mrc_search_runtime_k64i1j1_snr10,traditional_paper_mrc_search_evals_k64i1j1_snr10,traditional_paper_mrc_selected_k_k64i1j1_snr10,traditional_paper_mrc_selected_i_k64i1j1_snr10,traditional_paper_mrc_selected_j_k64i1j1_snr10,traditional_paper_mrc_optimism_k64i1j1_snr10,genie_nmse_db_k64i1j1_snr20,genie_nmse_median_db_k64i1j1_snr20,genie_nmse_p90_db_k64i1j1_snr20,genie_prediction_nmse_db_k64i1j1_snr20,genie_prediction_nmse_median_db_k64i1j1_snr20,genie_prediction_nmse_p90_db_k64i1j1_snr20,genie_aoa_rmse_deg_k64i1j1_snr20,genie_rank_hat_k64i1j1_snr20,genie_runtime_k64i1j1_snr20,genie_zf_selected_nmse_db_k64i1j1_snr20,genie_zf_achieved_rate_k64i1j1_snr20,genie_zf_predicted_rate_k64i1j1_snr20,genie_zf_search_runtime_k64i1j1_snr20,genie_zf_search_evals_k64i1j1_snr20,genie_zf_selected_k_k64i1j1_snr20,genie_zf_selected_i_k64i1j1_snr20,genie_zf_selected_j_k64i1j1_snr20,genie_zf_optimism_k64i1j1_snr20,genie_mmse_selected_nmse_db_k64i1j1_snr20,genie_mmse_achieved_rate_k64i1j1_snr20,genie_mmse_predicted_rate_k64i1j1_snr20,genie_mmse_search_runtime_k64i1j1_snr20,genie_mmse_search_evals_k64i1j1_snr20,genie_mmse_selected_k_k64i1j1_snr20,genie_mmse_selected_i_k64i1j1_snr20,genie_mmse_selected_j_k64i1j1_snr20,genie_mmse_optimism_k64i1j1_snr20,genie_mrc_selected_nmse_db_k64i1j1_snr20,genie_mrc_achieved_rate_k64i1j1_snr20,genie_mrc_predicted_rate_k64i1j1_snr20,genie_mrc_search_runtime_k64i1j1_snr20,genie_mrc_search_evals_k64i1j1_snr20,genie_mrc_selected_k_k64i1j1_snr20,genie_mrc_selected_i_k64i1j1_snr20,genie_mrc_selected_j_k64i1j1_snr20,genie_mrc_optimism_k64i1j1_snr20,als_mdl_nmse_db_k64i1j1_snr20,als_mdl_nmse_median_db_k64i1j1_snr20,als_mdl_nmse_p90_db_k64i1j1_snr20,als_mdl_prediction_nmse_db_k64i1j1_snr20,als_mdl_prediction_nmse_median_db_k64i1j1_snr20,als_mdl_prediction_nmse_p90_db_k64i1j1_snr20,als_mdl_aoa_rmse_deg_k64i1j1_snr20,als_mdl_rank_hat_k64i1j1_snr20,als_mdl_runtime_k64i1j1_snr20,als_mdl_zf_selected_nmse_db_k64i1j1_snr20,als_mdl_zf_achieved_rate_k64i1j1_snr20,als_mdl_zf_predicted_rate_k64i1j1_snr20,als_mdl_zf_search_runtime_k64i1j1_snr20,als_mdl_zf_search_evals_k64i1j1_snr20,als_mdl_zf_selected_k_k64i1j1_snr20,als_mdl_zf_selected_i_k64i1j1_snr20,als_mdl_zf_selected_j_k64i1j1_snr20,als_mdl_zf_optimism_k64i1j1_snr20,als_mdl_mmse_selected_nmse_db_k64i1j1_snr20,als_mdl_mmse_achieved_rate_k64i1j1_snr20,als_mdl_mmse_predicted_rate_k64i1j1_snr20,als_mdl_mmse_search_runtime_k64i1j1_snr20,als_mdl_mmse_search_evals_k64i1j1_snr20,als_mdl_mmse_selected_k_k64i1j1_snr20,als_mdl_mmse_selected_i_k64i1j1_snr20,als_mdl_mmse_selected_j_k64i1j1_snr20,als_mdl_mmse_optimism_k64i1j1_snr20,als_mdl_mrc_selected_nmse_db_k64i1j1_snr20,als_mdl_mrc_achieved_rate_k64i1j1_snr20,als_mdl_mrc_predicted_rate_k64i1j1_snr20,als_mdl_mrc_search_runtime_k64i1j1_snr20,als_mdl_mrc_search_evals_k64i1j1_snr20,als_mdl_mrc_selected_k_k64i1j1_snr20,als_mdl_mrc_selected_i_k64i1j1_snr20,als_mdl_mrc_selected_j_k64i1j1_snr20,als_mdl_mrc_optimism_k64i1j1_snr20,music_fb_mdl_nmse_db_k64i1j1_snr20,music_fb_mdl_nmse_median_db_k64i1j1_snr20,music_fb_mdl_nmse_p90_db_k64i1j1_snr20,music_fb_mdl_prediction_nmse_db_k64i1j1_snr20,music_fb_mdl_prediction_nmse_median_db_k64i1j1_snr20,music_fb_mdl_prediction_nmse_p90_db_k64i1j1_snr20,music_fb_mdl_aoa_rmse_deg_k64i1j1_snr20,music_fb_mdl_rank_hat_k64i1j1_snr20,music_fb_mdl_runtime_k64i1j1_snr20,music_fb_mdl_zf_selected_nmse_db_k64i1j1_snr20,music_fb_mdl_zf_achieved_rate_k64i1j1_snr20,music_fb_mdl_zf_predicted_rate_k64i1j1_snr20,music_fb_mdl_zf_search_runtime_k64i1j1_snr20,music_fb_mdl_zf_search_evals_k64i1j1_snr20,music_fb_mdl_zf_selected_k_k64i1j1_snr20,music_fb_mdl_zf_selected_i_k64i1j1_snr20,music_fb_mdl_zf_selected_j_k64i1j1_snr20,music_fb_mdl_zf_optimism_k64i1j1_snr20,music_fb_mdl_mmse_selected_nmse_db_k64i1j1_snr20,music_fb_mdl_mmse_achieved_rate_k64i1j1_snr20,music_fb_mdl_mmse_predicted_rate_k64i1j1_snr20,music_fb_mdl_mmse_search_runtime_k64i1j1_snr20,music_fb_mdl_mmse_search_evals_k64i1j1_snr20,music_fb_mdl_mmse_selected_k_k64i1j1_snr20,music_fb_mdl_mmse_selected_i_k64i1j1_snr20,music_fb_mdl_mmse_selected_j_k64i1j1_snr20,music_fb_mdl_mmse_optimism_k64i1j1_snr20,music_fb_mdl_mrc_selected_nmse_db_k64i1j1_snr20,music_fb_mdl_mrc_achieved_rate_k64i1j1_snr20,music_fb_mdl_mrc_predicted_rate_k64i1j1_snr20,music_fb_mdl_mrc_search_runtime_k64i1j1_snr20,music_fb_mdl_mrc_search_evals_k64i1j1_snr20,music_fb_mdl_mrc_selected_k_k64i1j1_snr20,music_fb_mdl_mrc_selected_i_k64i1j1_snr20,music_fb_mdl_mrc_selected_j_k64i1j1_snr20,music_fb_mdl_mrc_optimism_k64i1j1_snr20,traditional_paper_nmse_db_k64i1j1_snr20,traditional_paper_nmse_median_db_k64i1j1_snr20,traditional_paper_nmse_p90_db_k64i1j1_snr20,traditional_paper_prediction_nmse_db_k64i1j1_snr20,traditional_paper_prediction_nmse_median_db_k64i1j1_snr20,traditional_paper_prediction_nmse_p90_db_k64i1j1_snr20,traditional_paper_aoa_rmse_deg_k64i1j1_snr20,traditional_paper_rank_hat_k64i1j1_snr20,traditional_paper_runtime_k64i1j1_snr20,traditional_paper_zf_selected_nmse_db_k64i1j1_snr20,traditional_paper_zf_achieved_rate_k64i1j1_snr20,traditional_paper_zf_predicted_rate_k64i1j1_snr20,traditional_paper_zf_search_runtime_k64i1j1_snr20,traditional_paper_zf_search_evals_k64i1j1_snr20,traditional_paper_zf_selected_k_k64i1j1_snr20,traditional_paper_zf_selected_i_k64i1j1_snr20,traditional_paper_zf_selected_j_k64i1j1_snr20,traditional_paper_zf_optimism_k64i1j1_snr20,traditional_paper_mmse_selected_nmse_db_k64i1j1_snr20,traditional_paper_mmse_achieved_rate_k64i1j1_snr20,traditional_paper_mmse_predicted_rate_k64i1j1_snr20,traditional_paper_mmse_search_runtime_k64i1j1_snr20,traditional_paper_mmse_search_evals_k64i1j1_snr20,traditional_paper_mmse_selected_k_k64i1j1_snr20,traditional_paper_mmse_selected_i_k64i1j1_snr20,traditional_paper_mmse_selected_j_k64i1j1_snr20,traditional_paper_mmse_optimism_k64i1j1_snr20,traditional_paper_mrc_selected_nmse_db_k64i1j1_snr20,traditional_paper_mrc_achieved_rate_k64i1j1_snr20,traditional_paper_mrc_predicted_rate_k64i1j1_snr20,traditional_paper_mrc_search_runtime_k64i1j1_snr20,traditional_paper_mrc_search_evals_k64i1j1_snr20,traditional_paper_mrc_selected_k_k64i1j1_snr20,traditional_paper_mrc_selected_i_k64i1j1_snr20,traditional_paper_mrc_selected_j_k64i1j1_snr20,traditional_paper_mrc_optimism_k64i1j1_snr20,genie_nmse_db_k1i16j4_snr0,genie_nmse_median_db_k1i16j4_snr0,genie_nmse_p90_db_k1i16j4_snr0,genie_prediction_nmse_db_k1i16j4_snr0,genie_prediction_nmse_median_db_k1i16j4_snr0,genie_prediction_nmse_p90_db_k1i16j4_snr0,genie_aoa_rmse_deg_k1i16j4_snr0,genie_rank_hat_k1i16j4_snr0,genie_runtime_k1i16j4_snr0,genie_zf_selected_nmse_db_k1i16j4_snr0,genie_zf_achieved_rate_k1i16j4_snr0,genie_zf_predicted_rate_k1i16j4_snr0,genie_zf_search_runtime_k1i16j4_snr0,genie_zf_search_evals_k1i16j4_snr0,genie_zf_selected_k_k1i16j4_snr0,genie_zf_selected_i_k1i16j4_snr0,genie_zf_selected_j_k1i16j4_snr0,genie_zf_optimism_k1i16j4_snr0,genie_mmse_selected_nmse_db_k1i16j4_snr0,genie_mmse_achieved_rate_k1i16j4_snr0,genie_mmse_predicted_rate_k1i16j4_snr0,genie_mmse_search_runtime_k1i16j4_snr0,genie_mmse_search_evals_k1i16j4_snr0,genie_mmse_selected_k_k1i16j4_snr0,genie_mmse_selected_i_k1i16j4_snr0,genie_mmse_selected_j_k1i16j4_snr0,genie_mmse_optimism_k1i16j4_snr0,genie_mrc_selected_nmse_db_k1i16j4_snr0,genie_mrc_achieved_rate_k1i16j4_snr0,genie_mrc_predicted_rate_k1i16j4_snr0,genie_mrc_search_runtime_k1i16j4_snr0,genie_mrc_search_evals_k1i16j4_snr0,genie_mrc_selected_k_k1i16j4_snr0,genie_mrc_selected_i_k1i16j4_snr0,genie_mrc_selected_j_k1i16j4_snr0,genie_mrc_optimism_k1i16j4_snr0,als_mdl_nmse_db_k1i16j4_snr0,als_mdl_nmse_median_db_k1i16j4_snr0,als_mdl_nmse_p90_db_k1i16j4_snr0,als_mdl_prediction_nmse_db_k1i16j4_snr0,als_mdl_prediction_nmse_median_db_k1i16j4_snr0,als_mdl_prediction_nmse_p90_db_k1i16j4_snr0,als_mdl_aoa_rmse_deg_k1i16j4_snr0,als_mdl_rank_hat_k1i16j4_snr0,als_mdl_runtime_k1i16j4_snr0,als_mdl_zf_selected_nmse_db_k1i16j4_snr0,als_mdl_zf_achieved_rate_k1i16j4_snr0,als_mdl_zf_predicted_rate_k1i16j4_snr0,als_mdl_zf_search_runtime_k1i16j4_snr0,als_mdl_zf_search_evals_k1i16j4_snr0,als_mdl_zf_selected_k_k1i16j4_snr0,als_mdl_zf_selected_i_k1i16j4_snr0,als_mdl_zf_selected_j_k1i16j4_snr0,als_mdl_zf_optimism_k1i16j4_snr0,als_mdl_mmse_selected_nmse_db_k1i16j4_snr0,als_mdl_mmse_achieved_rate_k1i16j4_snr0,als_mdl_mmse_predicted_rate_k1i16j4_snr0,als_mdl_mmse_search_runtime_k1i16j4_snr0,als_mdl_mmse_search_evals_k1i16j4_snr0,als_mdl_mmse_selected_k_k1i16j4_snr0,als_mdl_mmse_selected_i_k1i16j4_snr0,als_mdl_mmse_selected_j_k1i16j4_snr0,als_mdl_mmse_optimism_k1i16j4_snr0,als_mdl_mrc_selected_nmse_db_k1i16j4_snr0,als_mdl_mrc_achieved_rate_k1i16j4_snr0,als_mdl_mrc_predicted_rate_k1i16j4_snr0,als_mdl_mrc_search_runtime_k1i16j4_snr0,als_mdl_mrc_search_evals_k1i16j4_snr0,als_mdl_mrc_selected_k_k1i16j4_snr0,als_mdl_mrc_selected_i_k1i16j4_snr0,als_mdl_mrc_selected_j_k1i16j4_snr0,als_mdl_mrc_optimism_k1i16j4_snr0,music_fb_mdl_nmse_db_k1i16j4_snr0,music_fb_mdl_nmse_median_db_k1i16j4_snr0,music_fb_mdl_nmse_p90_db_k1i16j4_snr0,music_fb_mdl_prediction_nmse_db_k1i16j4_snr0,music_fb_mdl_prediction_nmse_median_db_k1i16j4_snr0,music_fb_mdl_prediction_nmse_p90_db_k1i16j4_snr0,music_fb_mdl_aoa_rmse_deg_k1i16j4_snr0,music_fb_mdl_rank_hat_k1i16j4_snr0,music_fb_mdl_runtime_k1i16j4_snr0,music_fb_mdl_zf_selected_nmse_db_k1i16j4_snr0,music_fb_mdl_zf_achieved_rate_k1i16j4_snr0,music_fb_mdl_zf_predicted_rate_k1i16j4_snr0,music_fb_mdl_zf_search_runtime_k1i16j4_snr0,music_fb_mdl_zf_search_evals_k1i16j4_snr0,music_fb_mdl_zf_selected_k_k1i16j4_snr0,music_fb_mdl_zf_selected_i_k1i16j4_snr0,music_fb_mdl_zf_selected_j_k1i16j4_snr0,music_fb_mdl_zf_optimism_k1i16j4_snr0,music_fb_mdl_mmse_selected_nmse_db_k1i16j4_snr0,music_fb_mdl_mmse_achieved_rate_k1i16j4_snr0,music_fb_mdl_mmse_predicted_rate_k1i16j4_snr0,music_fb_mdl_mmse_search_runtime_k1i16j4_snr0,music_fb_mdl_mmse_search_evals_k1i16j4_snr0,music_fb_mdl_mmse_selected_k_k1i16j4_snr0,music_fb_mdl_mmse_selected_i_k1i16j4_snr0,music_fb_mdl_mmse_selected_j_k1i16j4_snr0,music_fb_mdl_mmse_optimism_k1i16j4_snr0,music_fb_mdl_mrc_selected_nmse_db_k1i16j4_snr0,music_fb_mdl_mrc_achieved_rate_k1i16j4_snr0,music_fb_mdl_mrc_predicted_rate_k1i16j4_snr0,music_fb_mdl_mrc_search_runtime_k1i16j4_snr0,music_fb_mdl_mrc_search_evals_k1i16j4_snr0,music_fb_mdl_mrc_selected_k_k1i16j4_snr0,music_fb_mdl_mrc_selected_i_k1i16j4_snr0,music_fb_mdl_mrc_selected_j_k1i16j4_snr0,music_fb_mdl_mrc_optimism_k1i16j4_snr0,traditional_paper_nmse_db_k1i16j4_snr0,traditional_paper_nmse_median_db_k1i16j4_snr0,traditional_paper_nmse_p90_db_k1i16j4_snr0,traditional_paper_prediction_nmse_db_k1i16j4_snr0,traditional_paper_prediction_nmse_median_db_k1i16j4_snr0,traditional_paper_prediction_nmse_p90_db_k1i16j4_snr0,traditional_paper_aoa_rmse_deg_k1i16j4_snr0,traditional_paper_rank_hat_k1i16j4_snr0,traditional_paper_runtime_k1i16j4_snr0,traditional_paper_zf_selected_nmse_db_k1i16j4_snr0,traditional_paper_zf_achieved_rate_k1i16j4_snr0,traditional_paper_zf_predicted_rate_k1i16j4_snr0,traditional_paper_zf_search_runtime_k1i16j4_snr0,traditional_paper_zf_search_evals_k1i16j4_snr0,traditional_paper_zf_selected_k_k1i16j4_snr0,traditional_paper_zf_selected_i_k1i16j4_snr0,traditional_paper_zf_selected_j_k1i16j4_snr0,traditional_paper_zf_optimism_k1i16j4_snr0,traditional_paper_mmse_selected_nmse_db_k1i16j4_snr0,traditional_paper_mmse_achieved_rate_k1i16j4_snr0,traditional_paper_mmse_predicted_rate_k1i16j4_snr0,traditional_paper_mmse_search_runtime_k1i16j4_snr0,traditional_paper_mmse_search_evals_k1i16j4_snr0,traditional_paper_mmse_selected_k_k1i16j4_snr0,traditional_paper_mmse_selected_i_k1i16j4_snr0,traditional_paper_mmse_selected_j_k1i16j4_snr0,traditional_paper_mmse_optimism_k1i16j4_snr0,traditional_paper_mrc_selected_nmse_db_k1i16j4_snr0,traditional_paper_mrc_achieved_rate_k1i16j4_snr0,traditional_paper_mrc_predicted_rate_k1i16j4_snr0,traditional_paper_mrc_search_runtime_k1i16j4_snr0,traditional_paper_mrc_search_evals_k1i16j4_snr0,traditional_paper_mrc_selected_k_k1i16j4_snr0,traditional_paper_mrc_selected_i_k1i16j4_snr0,traditional_paper_mrc_selected_j_k1i16j4_snr0,traditional_paper_mrc_optimism_k1i16j4_snr0,genie_nmse_db_k1i16j4_snr10,genie_nmse_median_db_k1i16j4_snr10,genie_nmse_p90_db_k1i16j4_snr10,genie_prediction_nmse_db_k1i16j4_snr10,genie_prediction_nmse_median_db_k1i16j4_snr10,genie_prediction_nmse_p90_db_k1i16j4_snr10,genie_aoa_rmse_deg_k1i16j4_snr10,genie_rank_hat_k1i16j4_snr10,genie_runtime_k1i16j4_snr10,genie_zf_selected_nmse_db_k1i16j4_snr10,genie_zf_achieved_rate_k1i16j4_snr10,genie_zf_predicted_rate_k1i16j4_snr10,genie_zf_search_runtime_k1i16j4_snr10,genie_zf_search_evals_k1i16j4_snr10,genie_zf_selected_k_k1i16j4_snr10,genie_zf_selected_i_k1i16j4_snr10,genie_zf_selected_j_k1i16j4_snr10,genie_zf_optimism_k1i16j4_snr10,genie_mmse_selected_nmse_db_k1i16j4_snr10,genie_mmse_achieved_rate_k1i16j4_snr10,genie_mmse_predicted_rate_k1i16j4_snr10,genie_mmse_search_runtime_k1i16j4_snr10,genie_mmse_search_evals_k1i16j4_snr10,genie_mmse_selected_k_k1i16j4_snr10,genie_mmse_selected_i_k1i16j4_snr10,genie_mmse_selected_j_k1i16j4_snr10,genie_mmse_optimism_k1i16j4_snr10,genie_mrc_selected_nmse_db_k1i16j4_snr10,genie_mrc_achieved_rate_k1i16j4_snr10,genie_mrc_predicted_rate_k1i16j4_snr10,genie_mrc_search_runtime_k1i16j4_snr10,genie_mrc_search_evals_k1i16j4_snr10,genie_mrc_selected_k_k1i16j4_snr10,genie_mrc_selected_i_k1i16j4_snr10,genie_mrc_selected_j_k1i16j4_snr10,genie_mrc_optimism_k1i16j4_snr10,als_mdl_nmse_db_k1i16j4_snr10,als_mdl_nmse_median_db_k1i16j4_snr10,als_mdl_nmse_p90_db_k1i16j4_snr10,als_mdl_prediction_nmse_db_k1i16j4_snr10,als_mdl_prediction_nmse_median_db_k1i16j4_snr10,als_mdl_prediction_nmse_p90_db_k1i16j4_snr10,als_mdl_aoa_rmse_deg_k1i16j4_snr10,als_mdl_rank_hat_k1i16j4_snr10,als_mdl_runtime_k1i16j4_snr10,als_mdl_zf_selected_nmse_db_k1i16j4_snr10,als_mdl_zf_achieved_rate_k1i16j4_snr10,als_mdl_zf_predicted_rate_k1i16j4_snr10,als_mdl_zf_search_runtime_k1i16j4_snr10,als_mdl_zf_search_evals_k1i16j4_snr10,als_mdl_zf_selected_k_k1i16j4_snr10,als_mdl_zf_selected_i_k1i16j4_snr10,als_mdl_zf_selected_j_k1i16j4_snr10,als_mdl_zf_optimism_k1i16j4_snr10,als_mdl_mmse_selected_nmse_db_k1i16j4_snr10,als_mdl_mmse_achieved_rate_k1i16j4_snr10,als_mdl_mmse_predicted_rate_k1i16j4_snr10,als_mdl_mmse_search_runtime_k1i16j4_snr10,als_mdl_mmse_search_evals_k1i16j4_snr10,als_mdl_mmse_selected_k_k1i16j4_snr10,als_mdl_mmse_selected_i_k1i16j4_snr10,als_mdl_mmse_selected_j_k1i16j4_snr10,als_mdl_mmse_optimism_k1i16j4_snr10,als_mdl_mrc_selected_nmse_db_k1i16j4_snr10,als_mdl_mrc_achieved_rate_k1i16j4_snr10,als_mdl_mrc_predicted_rate_k1i16j4_snr10,als_mdl_mrc_search_runtime_k1i16j4_snr10,als_mdl_mrc_search_evals_k1i16j4_snr10,als_mdl_mrc_selected_k_k1i16j4_snr10,als_mdl_mrc_selected_i_k1i16j4_snr10,als_mdl_mrc_selected_j_k1i16j4_snr10,als_mdl_mrc_optimism_k1i16j4_snr10,music_fb_mdl_nmse_db_k1i16j4_snr10,music_fb_mdl_nmse_median_db_k1i16j4_snr10,music_fb_mdl_nmse_p90_db_k1i16j4_snr10,music_fb_mdl_prediction_nmse_db_k1i16j4_snr10,music_fb_mdl_prediction_nmse_median_db_k1i16j4_snr10,music_fb_mdl_prediction_nmse_p90_db_k1i16j4_snr10,music_fb_mdl_aoa_rmse_deg_k1i16j4_snr10,music_fb_mdl_rank_hat_k1i16j4_snr10,music_fb_mdl_runtime_k1i16j4_snr10,music_fb_mdl_zf_selected_nmse_db_k1i16j4_snr10,music_fb_mdl_zf_achieved_rate_k1i16j4_snr10,music_fb_mdl_zf_predicted_rate_k1i16j4_snr10,music_fb_mdl_zf_search_runtime_k1i16j4_snr10,music_fb_mdl_zf_search_evals_k1i16j4_snr10,music_fb_mdl_zf_selected_k_k1i16j4_snr10,music_fb_mdl_zf_selected_i_k1i16j4_snr10,music_fb_mdl_zf_selected_j_k1i16j4_snr10,music_fb_mdl_zf_optimism_k1i16j4_snr10,music_fb_mdl_mmse_selected_nmse_db_k1i16j4_snr10,music_fb_mdl_mmse_achieved_rate_k1i16j4_snr10,music_fb_mdl_mmse_predicted_rate_k1i16j4_snr10,music_fb_mdl_mmse_search_runtime_k1i16j4_snr10,music_fb_mdl_mmse_search_evals_k1i16j4_snr10,music_fb_mdl_mmse_selected_k_k1i16j4_snr10,music_fb_mdl_mmse_selected_i_k1i16j4_snr10,music_fb_mdl_mmse_selected_j_k1i16j4_snr10,music_fb_mdl_mmse_optimism_k1i16j4_snr10,music_fb_mdl_mrc_selected_nmse_db_k1i16j4_snr10,music_fb_mdl_mrc_achieved_rate_k1i16j4_snr10,music_fb_mdl_mrc_predicted_rate_k1i16j4_snr10,music_fb_mdl_mrc_search_runtime_k1i16j4_snr10,music_fb_mdl_mrc_search_evals_k1i16j4_snr10,music_fb_mdl_mrc_selected_k_k1i16j4_snr10,music_fb_mdl_mrc_selected_i_k1i16j4_snr10,music_fb_mdl_mrc_selected_j_k1i16j4_snr10,music_fb_mdl_mrc_optimism_k1i16j4_snr10,traditional_paper_nmse_db_k1i16j4_snr10,traditional_paper_nmse_median_db_k1i16j4_snr10,traditional_paper_nmse_p90_db_k1i16j4_snr10,traditional_paper_prediction_nmse_db_k1i16j4_snr10,traditional_paper_prediction_nmse_median_db_k1i16j4_snr10,traditional_paper_prediction_nmse_p90_db_k1i16j4_snr10,traditional_paper_aoa_rmse_deg_k1i16j4_snr10,traditional_paper_rank_hat_k1i16j4_snr10,traditional_paper_runtime_k1i16j4_snr10,traditional_paper_zf_selected_nmse_db_k1i16j4_snr10,traditional_paper_zf_achieved_rate_k1i16j4_snr10,traditional_paper_zf_predicted_rate_k1i16j4_snr10,traditional_paper_zf_search_runtime_k1i16j4_snr10,traditional_paper_zf_search_evals_k1i16j4_snr10,traditional_paper_zf_selected_k_k1i16j4_snr10,traditional_paper_zf_selected_i_k1i16j4_snr10,traditional_paper_zf_selected_j_k1i16j4_snr10,traditional_paper_zf_optimism_k1i16j4_snr10,traditional_paper_mmse_selected_nmse_db_k1i16j4_snr10,traditional_paper_mmse_achieved_rate_k1i16j4_snr10,traditional_paper_mmse_predicted_rate_k1i16j4_snr10,traditional_paper_mmse_search_runtime_k1i16j4_snr10,traditional_paper_mmse_search_evals_k1i16j4_snr10,traditional_paper_mmse_selected_k_k1i16j4_snr10,traditional_paper_mmse_selected_i_k1i16j4_snr10,traditional_paper_mmse_selected_j_k1i16j4_snr10,traditional_paper_mmse_optimism_k1i16j4_snr10,traditional_paper_mrc_selected_nmse_db_k1i16j4_snr10,traditional_paper_mrc_achieved_rate_k1i16j4_snr10,traditional_paper_mrc_predicted_rate_k1i16j4_snr10,traditional_paper_mrc_search_runtime_k1i16j4_snr10,traditional_paper_mrc_search_evals_k1i16j4_snr10,traditional_paper_mrc_selected_k_k1i16j4_snr10,traditional_paper_mrc_selected_i_k1i16j4_snr10,traditional_paper_mrc_selected_j_k1i16j4_snr10,traditional_paper_mrc_optimism_k1i16j4_snr10,genie_nmse_db_k1i16j4_snr20,genie_nmse_median_db_k1i16j4_snr20,genie_nmse_p90_db_k1i16j4_snr20,genie_prediction_nmse_db_k1i16j4_snr20,genie_prediction_nmse_median_db_k1i16j4_snr20,genie_prediction_nmse_p90_db_k1i16j4_snr20,genie_aoa_rmse_deg_k1i16j4_snr20,genie_rank_hat_k1i16j4_snr20,genie_runtime_k1i16j4_snr20,genie_zf_selected_nmse_db_k1i16j4_snr20,genie_zf_achieved_rate_k1i16j4_snr20,genie_zf_predicted_rate_k1i16j4_snr20,genie_zf_search_runtime_k1i16j4_snr20,genie_zf_search_evals_k1i16j4_snr20,genie_zf_selected_k_k1i16j4_snr20,genie_zf_selected_i_k1i16j4_snr20,genie_zf_selected_j_k1i16j4_snr20,genie_zf_optimism_k1i16j4_snr20,genie_mmse_selected_nmse_db_k1i16j4_snr20,genie_mmse_achieved_rate_k1i16j4_snr20,genie_mmse_predicted_rate_k1i16j4_snr20,genie_mmse_search_runtime_k1i16j4_snr20,genie_mmse_search_evals_k1i16j4_snr20,genie_mmse_selected_k_k1i16j4_snr20,genie_mmse_selected_i_k1i16j4_snr20,genie_mmse_selected_j_k1i16j4_snr20,genie_mmse_optimism_k1i16j4_snr20,genie_mrc_selected_nmse_db_k1i16j4_snr20,genie_mrc_achieved_rate_k1i16j4_snr20,genie_mrc_predicted_rate_k1i16j4_snr20,genie_mrc_search_runtime_k1i16j4_snr20,genie_mrc_search_evals_k1i16j4_snr20,genie_mrc_selected_k_k1i16j4_snr20,genie_mrc_selected_i_k1i16j4_snr20,genie_mrc_selected_j_k1i16j4_snr20,genie_mrc_optimism_k1i16j4_snr20,als_mdl_nmse_db_k1i16j4_snr20,als_mdl_nmse_median_db_k1i16j4_snr20,als_mdl_nmse_p90_db_k1i16j4_snr20,als_mdl_prediction_nmse_db_k1i16j4_snr20,als_mdl_prediction_nmse_median_db_k1i16j4_snr20,als_mdl_prediction_nmse_p90_db_k1i16j4_snr20,als_mdl_aoa_rmse_deg_k1i16j4_snr20,als_mdl_rank_hat_k1i16j4_snr20,als_mdl_runtime_k1i16j4_snr20,als_mdl_zf_selected_nmse_db_k1i16j4_snr20,als_mdl_zf_achieved_rate_k1i16j4_snr20,als_mdl_zf_predicted_rate_k1i16j4_snr20,als_mdl_zf_search_runtime_k1i16j4_snr20,als_mdl_zf_search_evals_k1i16j4_snr20,als_mdl_zf_selected_k_k1i16j4_snr20,als_mdl_zf_selected_i_k1i16j4_snr20,als_mdl_zf_selected_j_k1i16j4_snr20,als_mdl_zf_optimism_k1i16j4_snr20,als_mdl_mmse_selected_nmse_db_k1i16j4_snr20,als_mdl_mmse_achieved_rate_k1i16j4_snr20,als_mdl_mmse_predicted_rate_k1i16j4_snr20,als_mdl_mmse_search_runtime_k1i16j4_snr20,als_mdl_mmse_search_evals_k1i16j4_snr20,als_mdl_mmse_selected_k_k1i16j4_snr20,als_mdl_mmse_selected_i_k1i16j4_snr20,als_mdl_mmse_selected_j_k1i16j4_snr20,als_mdl_mmse_optimism_k1i16j4_snr20,als_mdl_mrc_selected_nmse_db_k1i16j4_snr20,als_mdl_mrc_achieved_rate_k1i16j4_snr20,als_mdl_mrc_predicted_rate_k1i16j4_snr20,als_mdl_mrc_search_runtime_k1i16j4_snr20,als_mdl_mrc_search_evals_k1i16j4_snr20,als_mdl_mrc_selected_k_k1i16j4_snr20,als_mdl_mrc_selected_i_k1i16j4_snr20,als_mdl_mrc_selected_j_k1i16j4_snr20,als_mdl_mrc_optimism_k1i16j4_snr20,music_fb_mdl_nmse_db_k1i16j4_snr20,music_fb_mdl_nmse_median_db_k1i16j4_snr20,music_fb_mdl_nmse_p90_db_k1i16j4_snr20,music_fb_mdl_prediction_nmse_db_k1i16j4_snr20,music_fb_mdl_prediction_nmse_median_db_k1i16j4_snr20,music_fb_mdl_prediction_nmse_p90_db_k1i16j4_snr20,music_fb_mdl_aoa_rmse_deg_k1i16j4_snr20,music_fb_mdl_rank_hat_k1i16j4_snr20,music_fb_mdl_runtime_k1i16j4_snr20,music_fb_mdl_zf_selected_nmse_db_k1i16j4_snr20,music_fb_mdl_zf_achieved_rate_k1i16j4_snr20,music_fb_mdl_zf_predicted_rate_k1i16j4_snr20,music_fb_mdl_zf_search_runtime_k1i16j4_snr20,music_fb_mdl_zf_search_evals_k1i16j4_snr20,music_fb_mdl_zf_selected_k_k1i16j4_snr20,music_fb_mdl_zf_selected_i_k1i16j4_snr20,music_fb_mdl_zf_selected_j_k1i16j4_snr20,music_fb_mdl_zf_optimism_k1i16j4_snr20,music_fb_mdl_mmse_selected_nmse_db_k1i16j4_snr20,music_fb_mdl_mmse_achieved_rate_k1i16j4_snr20,music_fb_mdl_mmse_predicted_rate_k1i16j4_snr20,music_fb_mdl_mmse_search_runtime_k1i16j4_snr20,music_fb_mdl_mmse_search_evals_k1i16j4_snr20,music_fb_mdl_mmse_selected_k_k1i16j4_snr20,music_fb_mdl_mmse_selected_i_k1i16j4_snr20,music_fb_mdl_mmse_selected_j_k1i16j4_snr20,music_fb_mdl_mmse_optimism_k1i16j4_snr20,music_fb_mdl_mrc_selected_nmse_db_k1i16j4_snr20,music_fb_mdl_mrc_achieved_rate_k1i16j4_snr20,music_fb_mdl_mrc_predicted_rate_k1i16j4_snr20,music_fb_mdl_mrc_search_runtime_k1i16j4_snr20,music_fb_mdl_mrc_search_evals_k1i16j4_snr20,music_fb_mdl_mrc_selected_k_k1i16j4_snr20,music_fb_mdl_mrc_selected_i_k1i16j4_snr20,music_fb_mdl_mrc_selected_j_k1i16j4_snr20,music_fb_mdl_mrc_optimism_k1i16j4_snr20,traditional_paper_nmse_db_k1i16j4_snr20,traditional_paper_nmse_median_db_k1i16j4_snr20,traditional_paper_nmse_p90_db_k1i16j4_snr20,traditional_paper_prediction_nmse_db_k1i16j4_snr20,traditional_paper_prediction_nmse_median_db_k1i16j4_snr20,traditional_paper_prediction_nmse_p90_db_k1i16j4_snr20,traditional_paper_aoa_rmse_deg_k1i16j4_snr20,traditional_paper_rank_hat_k1i16j4_snr20,traditional_paper_runtime_k1i16j4_snr20,traditional_paper_zf_selected_nmse_db_k1i16j4_snr20,traditional_paper_zf_achieved_rate_k1i16j4_snr20,traditional_paper_zf_predicted_rate_k1i16j4_snr20,traditional_paper_zf_search_runtime_k1i16j4_snr20,traditional_paper_zf_search_evals_k1i16j4_snr20,traditional_paper_zf_selected_k_k1i16j4_snr20,traditional_paper_zf_selected_i_k1i16j4_snr20,traditional_paper_zf_selected_j_k1i16j4_snr20,traditional_paper_zf_optimism_k1i16j4_snr20,traditional_paper_mmse_selected_nmse_db_k1i16j4_snr20,traditional_paper_mmse_achieved_rate_k1i16j4_snr20,traditional_paper_mmse_predicted_rate_k1i16j4_snr20,traditional_paper_mmse_search_runtime_k1i16j4_snr20,traditional_paper_mmse_search_evals_k1i16j4_snr20,traditional_paper_mmse_selected_k_k1i16j4_snr20,traditional_paper_mmse_selected_i_k1i16j4_snr20,traditional_paper_mmse_selected_j_k1i16j4_snr20,traditional_paper_mmse_optimism_k1i16j4_snr20,traditional_paper_mrc_selected_nmse_db_k1i16j4_snr20,traditional_paper_mrc_achieved_rate_k1i16j4_snr20,traditional_paper_mrc_predicted_rate_k1i16j4_snr20,traditional_paper_mrc_search_runtime_k1i16j4_snr20,traditional_paper_mrc_search_evals_k1i16j4_snr20,traditional_paper_mrc_selected_k_k1i16j4_snr20,traditional_paper_mrc_selected_i_k1i16j4_snr20,traditional_paper_mrc_selected_j_k1i16j4_snr20,traditional_paper_mrc_optimism_k1i16j4_snr20,genie_nmse_db_k2i8j4_snr0,genie_nmse_median_db_k2i8j4_snr0,genie_nmse_p90_db_k2i8j4_snr0,genie_prediction_nmse_db_k2i8j4_snr0,genie_prediction_nmse_median_db_k2i8j4_snr0,genie_prediction_nmse_p90_db_k2i8j4_snr0,genie_aoa_rmse_deg_k2i8j4_snr0,genie_rank_hat_k2i8j4_snr0,genie_runtime_k2i8j4_snr0,genie_zf_selected_nmse_db_k2i8j4_snr0,genie_zf_achieved_rate_k2i8j4_snr0,genie_zf_predicted_rate_k2i8j4_snr0,genie_zf_search_runtime_k2i8j4_snr0,genie_zf_search_evals_k2i8j4_snr0,genie_zf_selected_k_k2i8j4_snr0,genie_zf_selected_i_k2i8j4_snr0,genie_zf_selected_j_k2i8j4_snr0,genie_zf_optimism_k2i8j4_snr0,genie_mmse_selected_nmse_db_k2i8j4_snr0,genie_mmse_achieved_rate_k2i8j4_snr0,genie_mmse_predicted_rate_k2i8j4_snr0,genie_mmse_search_runtime_k2i8j4_snr0,genie_mmse_search_evals_k2i8j4_snr0,genie_mmse_selected_k_k2i8j4_snr0,genie_mmse_selected_i_k2i8j4_snr0,genie_mmse_selected_j_k2i8j4_snr0,genie_mmse_optimism_k2i8j4_snr0,genie_mrc_selected_nmse_db_k2i8j4_snr0,genie_mrc_achieved_rate_k2i8j4_snr0,genie_mrc_predicted_rate_k2i8j4_snr0,genie_mrc_search_runtime_k2i8j4_snr0,genie_mrc_search_evals_k2i8j4_snr0,genie_mrc_selected_k_k2i8j4_snr0,genie_mrc_selected_i_k2i8j4_snr0,genie_mrc_selected_j_k2i8j4_snr0,genie_mrc_optimism_k2i8j4_snr0,als_mdl_nmse_db_k2i8j4_snr0,als_mdl_nmse_median_db_k2i8j4_snr0,als_mdl_nmse_p90_db_k2i8j4_snr0,als_mdl_prediction_nmse_db_k2i8j4_snr0,als_mdl_prediction_nmse_median_db_k2i8j4_snr0,als_mdl_prediction_nmse_p90_db_k2i8j4_snr0,als_mdl_aoa_rmse_deg_k2i8j4_snr0,als_mdl_rank_hat_k2i8j4_snr0,als_mdl_runtime_k2i8j4_snr0,als_mdl_zf_selected_nmse_db_k2i8j4_snr0,als_mdl_zf_achieved_rate_k2i8j4_snr0,als_mdl_zf_predicted_rate_k2i8j4_snr0,als_mdl_zf_search_runtime_k2i8j4_snr0,als_mdl_zf_search_evals_k2i8j4_snr0,als_mdl_zf_selected_k_k2i8j4_snr0,als_mdl_zf_selected_i_k2i8j4_snr0,als_mdl_zf_selected_j_k2i8j4_snr0,als_mdl_zf_optimism_k2i8j4_snr0,als_mdl_mmse_selected_nmse_db_k2i8j4_snr0,als_mdl_mmse_achieved_rate_k2i8j4_snr0,als_mdl_mmse_predicted_rate_k2i8j4_snr0,als_mdl_mmse_search_runtime_k2i8j4_snr0,als_mdl_mmse_search_evals_k2i8j4_snr0,als_mdl_mmse_selected_k_k2i8j4_snr0,als_mdl_mmse_selected_i_k2i8j4_snr0,als_mdl_mmse_selected_j_k2i8j4_snr0,als_mdl_mmse_optimism_k2i8j4_snr0,als_mdl_mrc_selected_nmse_db_k2i8j4_snr0,als_mdl_mrc_achieved_rate_k2i8j4_snr0,als_mdl_mrc_predicted_rate_k2i8j4_snr0,als_mdl_mrc_search_runtime_k2i8j4_snr0,als_mdl_mrc_search_evals_k2i8j4_snr0,als_mdl_mrc_selected_k_k2i8j4_snr0,als_mdl_mrc_selected_i_k2i8j4_snr0,als_mdl_mrc_selected_j_k2i8j4_snr0,als_mdl_mrc_optimism_k2i8j4_snr0,music_fb_mdl_nmse_db_k2i8j4_snr0,music_fb_mdl_nmse_median_db_k2i8j4_snr0,music_fb_mdl_nmse_p90_db_k2i8j4_snr0,music_fb_mdl_prediction_nmse_db_k2i8j4_snr0,music_fb_mdl_prediction_nmse_median_db_k2i8j4_snr0,music_fb_mdl_prediction_nmse_p90_db_k2i8j4_snr0,music_fb_mdl_aoa_rmse_deg_k2i8j4_snr0,music_fb_mdl_rank_hat_k2i8j4_snr0,music_fb_mdl_runtime_k2i8j4_snr0,music_fb_mdl_zf_selected_nmse_db_k2i8j4_snr0,music_fb_mdl_zf_achieved_rate_k2i8j4_snr0,music_fb_mdl_zf_predicted_rate_k2i8j4_snr0,music_fb_mdl_zf_search_runtime_k2i8j4_snr0,music_fb_mdl_zf_search_evals_k2i8j4_snr0,music_fb_mdl_zf_selected_k_k2i8j4_snr0,music_fb_mdl_zf_selected_i_k2i8j4_snr0,music_fb_mdl_zf_selected_j_k2i8j4_snr0,music_fb_mdl_zf_optimism_k2i8j4_snr0,music_fb_mdl_mmse_selected_nmse_db_k2i8j4_snr0,music_fb_mdl_mmse_achieved_rate_k2i8j4_snr0,music_fb_mdl_mmse_predicted_rate_k2i8j4_snr0,music_fb_mdl_mmse_search_runtime_k2i8j4_snr0,music_fb_mdl_mmse_search_evals_k2i8j4_snr0,music_fb_mdl_mmse_selected_k_k2i8j4_snr0,music_fb_mdl_mmse_selected_i_k2i8j4_snr0,music_fb_mdl_mmse_selected_j_k2i8j4_snr0,music_fb_mdl_mmse_optimism_k2i8j4_snr0,music_fb_mdl_mrc_selected_nmse_db_k2i8j4_snr0,music_fb_mdl_mrc_achieved_rate_k2i8j4_snr0,music_fb_mdl_mrc_predicted_rate_k2i8j4_snr0,music_fb_mdl_mrc_search_runtime_k2i8j4_snr0,music_fb_mdl_mrc_search_evals_k2i8j4_snr0,music_fb_mdl_mrc_selected_k_k2i8j4_snr0,music_fb_mdl_mrc_selected_i_k2i8j4_snr0,music_fb_mdl_mrc_selected_j_k2i8j4_snr0,music_fb_mdl_mrc_optimism_k2i8j4_snr0,traditional_paper_nmse_db_k2i8j4_snr0,traditional_paper_nmse_median_db_k2i8j4_snr0,traditional_paper_nmse_p90_db_k2i8j4_snr0,traditional_paper_prediction_nmse_db_k2i8j4_snr0,traditional_paper_prediction_nmse_median_db_k2i8j4_snr0,traditional_paper_prediction_nmse_p90_db_k2i8j4_snr0,traditional_paper_aoa_rmse_deg_k2i8j4_snr0,traditional_paper_rank_hat_k2i8j4_snr0,traditional_paper_runtime_k2i8j4_snr0,traditional_paper_zf_selected_nmse_db_k2i8j4_snr0,traditional_paper_zf_achieved_rate_k2i8j4_snr0,traditional_paper_zf_predicted_rate_k2i8j4_snr0,traditional_paper_zf_search_runtime_k2i8j4_snr0,traditional_paper_zf_search_evals_k2i8j4_snr0,traditional_paper_zf_selected_k_k2i8j4_snr0,traditional_paper_zf_selected_i_k2i8j4_snr0,traditional_paper_zf_selected_j_k2i8j4_snr0,traditional_paper_zf_optimism_k2i8j4_snr0,traditional_paper_mmse_selected_nmse_db_k2i8j4_snr0,traditional_paper_mmse_achieved_rate_k2i8j4_snr0,traditional_paper_mmse_predicted_rate_k2i8j4_snr0,traditional_paper_mmse_search_runtime_k2i8j4_snr0,traditional_paper_mmse_search_evals_k2i8j4_snr0,traditional_paper_mmse_selected_k_k2i8j4_snr0,traditional_paper_mmse_selected_i_k2i8j4_snr0,traditional_paper_mmse_selected_j_k2i8j4_snr0,traditional_paper_mmse_optimism_k2i8j4_snr0,traditional_paper_mrc_selected_nmse_db_k2i8j4_snr0,traditional_paper_mrc_achieved_rate_k2i8j4_snr0,traditional_paper_mrc_predicted_rate_k2i8j4_snr0,traditional_paper_mrc_search_runtime_k2i8j4_snr0,traditional_paper_mrc_search_evals_k2i8j4_snr0,traditional_paper_mrc_selected_k_k2i8j4_snr0,traditional_paper_mrc_selected_i_k2i8j4_snr0,traditional_paper_mrc_selected_j_k2i8j4_snr0,traditional_paper_mrc_optimism_k2i8j4_snr0,genie_nmse_db_k2i8j4_snr10,genie_nmse_median_db_k2i8j4_snr10,genie_nmse_p90_db_k2i8j4_snr10,genie_prediction_nmse_db_k2i8j4_snr10,genie_prediction_nmse_median_db_k2i8j4_snr10,genie_prediction_nmse_p90_db_k2i8j4_snr10,genie_aoa_rmse_deg_k2i8j4_snr10,genie_rank_hat_k2i8j4_snr10,genie_runtime_k2i8j4_snr10,genie_zf_selected_nmse_db_k2i8j4_snr10,genie_zf_achieved_rate_k2i8j4_snr10,genie_zf_predicted_rate_k2i8j4_snr10,genie_zf_search_runtime_k2i8j4_snr10,genie_zf_search_evals_k2i8j4_snr10,genie_zf_selected_k_k2i8j4_snr10,genie_zf_selected_i_k2i8j4_snr10,genie_zf_selected_j_k2i8j4_snr10,genie_zf_optimism_k2i8j4_snr10,genie_mmse_selected_nmse_db_k2i8j4_snr10,genie_mmse_achieved_rate_k2i8j4_snr10,genie_mmse_predicted_rate_k2i8j4_snr10,genie_mmse_search_runtime_k2i8j4_snr10,genie_mmse_search_evals_k2i8j4_snr10,genie_mmse_selected_k_k2i8j4_snr10,genie_mmse_selected_i_k2i8j4_snr10,genie_mmse_selected_j_k2i8j4_snr10,genie_mmse_optimism_k2i8j4_snr10,genie_mrc_selected_nmse_db_k2i8j4_snr10,genie_mrc_achieved_rate_k2i8j4_snr10,genie_mrc_predicted_rate_k2i8j4_snr10,genie_mrc_search_runtime_k2i8j4_snr10,genie_mrc_search_evals_k2i8j4_snr10,genie_mrc_selected_k_k2i8j4_snr10,genie_mrc_selected_i_k2i8j4_snr10,genie_mrc_selected_j_k2i8j4_snr10,genie_mrc_optimism_k2i8j4_snr10,als_mdl_nmse_db_k2i8j4_snr10,als_mdl_nmse_median_db_k2i8j4_snr10,als_mdl_nmse_p90_db_k2i8j4_snr10,als_mdl_prediction_nmse_db_k2i8j4_snr10,als_mdl_prediction_nmse_median_db_k2i8j4_snr10,als_mdl_prediction_nmse_p90_db_k2i8j4_snr10,als_mdl_aoa_rmse_deg_k2i8j4_snr10,als_mdl_rank_hat_k2i8j4_snr10,als_mdl_runtime_k2i8j4_snr10,als_mdl_zf_selected_nmse_db_k2i8j4_snr10,als_mdl_zf_achieved_rate_k2i8j4_snr10,als_mdl_zf_predicted_rate_k2i8j4_snr10,als_mdl_zf_search_runtime_k2i8j4_snr10,als_mdl_zf_search_evals_k2i8j4_snr10,als_mdl_zf_selected_k_k2i8j4_snr10,als_mdl_zf_selected_i_k2i8j4_snr10,als_mdl_zf_selected_j_k2i8j4_snr10,als_mdl_zf_optimism_k2i8j4_snr10,als_mdl_mmse_selected_nmse_db_k2i8j4_snr10,als_mdl_mmse_achieved_rate_k2i8j4_snr10,als_mdl_mmse_predicted_rate_k2i8j4_snr10,als_mdl_mmse_search_runtime_k2i8j4_snr10,als_mdl_mmse_search_evals_k2i8j4_snr10,als_mdl_mmse_selected_k_k2i8j4_snr10,als_mdl_mmse_selected_i_k2i8j4_snr10,als_mdl_mmse_selected_j_k2i8j4_snr10,als_mdl_mmse_optimism_k2i8j4_snr10,als_mdl_mrc_selected_nmse_db_k2i8j4_snr10,als_mdl_mrc_achieved_rate_k2i8j4_snr10,als_mdl_mrc_predicted_rate_k2i8j4_snr10,als_mdl_mrc_search_runtime_k2i8j4_snr10,als_mdl_mrc_search_evals_k2i8j4_snr10,als_mdl_mrc_selected_k_k2i8j4_snr10,als_mdl_mrc_selected_i_k2i8j4_snr10,als_mdl_mrc_selected_j_k2i8j4_snr10,als_mdl_mrc_optimism_k2i8j4_snr10,music_fb_mdl_nmse_db_k2i8j4_snr10,music_fb_mdl_nmse_median_db_k2i8j4_snr10,music_fb_mdl_nmse_p90_db_k2i8j4_snr10,music_fb_mdl_prediction_nmse_db_k2i8j4_snr10,music_fb_mdl_prediction_nmse_median_db_k2i8j4_snr10,music_fb_mdl_prediction_nmse_p90_db_k2i8j4_snr10,music_fb_mdl_aoa_rmse_deg_k2i8j4_snr10,music_fb_mdl_rank_hat_k2i8j4_snr10,music_fb_mdl_runtime_k2i8j4_snr10,music_fb_mdl_zf_selected_nmse_db_k2i8j4_snr10,music_fb_mdl_zf_achieved_rate_k2i8j4_snr10,music_fb_mdl_zf_predicted_rate_k2i8j4_snr10,music_fb_mdl_zf_search_runtime_k2i8j4_snr10,music_fb_mdl_zf_search_evals_k2i8j4_snr10,music_fb_mdl_zf_selected_k_k2i8j4_snr10,music_fb_mdl_zf_selected_i_k2i8j4_snr10,music_fb_mdl_zf_selected_j_k2i8j4_snr10,music_fb_mdl_zf_optimism_k2i8j4_snr10,music_fb_mdl_mmse_selected_nmse_db_k2i8j4_snr10,music_fb_mdl_mmse_achieved_rate_k2i8j4_snr10,music_fb_mdl_mmse_predicted_rate_k2i8j4_snr10,music_fb_mdl_mmse_search_runtime_k2i8j4_snr10,music_fb_mdl_mmse_search_evals_k2i8j4_snr10,music_fb_mdl_mmse_selected_k_k2i8j4_snr10,music_fb_mdl_mmse_selected_i_k2i8j4_snr10,music_fb_mdl_mmse_selected_j_k2i8j4_snr10,music_fb_mdl_mmse_optimism_k2i8j4_snr10,music_fb_mdl_mrc_selected_nmse_db_k2i8j4_snr10,music_fb_mdl_mrc_achieved_rate_k2i8j4_snr10,music_fb_mdl_mrc_predicted_rate_k2i8j4_snr10,music_fb_mdl_mrc_search_runtime_k2i8j4_snr10,music_fb_mdl_mrc_search_evals_k2i8j4_snr10,music_fb_mdl_mrc_selected_k_k2i8j4_snr10,music_fb_mdl_mrc_selected_i_k2i8j4_snr10,music_fb_mdl_mrc_selected_j_k2i8j4_snr10,music_fb_mdl_mrc_optimism_k2i8j4_snr10,traditional_paper_nmse_db_k2i8j4_snr10,traditional_paper_nmse_median_db_k2i8j4_snr10,traditional_paper_nmse_p90_db_k2i8j4_snr10,traditional_paper_prediction_nmse_db_k2i8j4_snr10,traditional_paper_prediction_nmse_median_db_k2i8j4_snr10,traditional_paper_prediction_nmse_p90_db_k2i8j4_snr10,traditional_paper_aoa_rmse_deg_k2i8j4_snr10,traditional_paper_rank_hat_k2i8j4_snr10,traditional_paper_runtime_k2i8j4_snr10,traditional_paper_zf_selected_nmse_db_k2i8j4_snr10,traditional_paper_zf_achieved_rate_k2i8j4_snr10,traditional_paper_zf_predicted_rate_k2i8j4_snr10,traditional_paper_zf_search_runtime_k2i8j4_snr10,traditional_paper_zf_search_evals_k2i8j4_snr10,traditional_paper_zf_selected_k_k2i8j4_snr10,traditional_paper_zf_selected_i_k2i8j4_snr10,traditional_paper_zf_selected_j_k2i8j4_snr10,traditional_paper_zf_optimism_k2i8j4_snr10,traditional_paper_mmse_selected_nmse_db_k2i8j4_snr10,traditional_paper_mmse_achieved_rate_k2i8j4_snr10,traditional_paper_mmse_predicted_rate_k2i8j4_snr10,traditional_paper_mmse_search_runtime_k2i8j4_snr10,traditional_paper_mmse_search_evals_k2i8j4_snr10,traditional_paper_mmse_selected_k_k2i8j4_snr10,traditional_paper_mmse_selected_i_k2i8j4_snr10,traditional_paper_mmse_selected_j_k2i8j4_snr10,traditional_paper_mmse_optimism_k2i8j4_snr10,traditional_paper_mrc_selected_nmse_db_k2i8j4_snr10,traditional_paper_mrc_achieved_rate_k2i8j4_snr10,traditional_paper_mrc_predicted_rate_k2i8j4_snr10,traditional_paper_mrc_search_runtime_k2i8j4_snr10,traditional_paper_mrc_search_evals_k2i8j4_snr10,traditional_paper_mrc_selected_k_k2i8j4_snr10,traditional_paper_mrc_selected_i_k2i8j4_snr10,traditional_paper_mrc_selected_j_k2i8j4_snr10,traditional_paper_mrc_optimism_k2i8j4_snr10,genie_nmse_db_k2i8j4_snr20,genie_nmse_median_db_k2i8j4_snr20,genie_nmse_p90_db_k2i8j4_snr20,genie_prediction_nmse_db_k2i8j4_snr20,genie_prediction_nmse_median_db_k2i8j4_snr20,genie_prediction_nmse_p90_db_k2i8j4_snr20,genie_aoa_rmse_deg_k2i8j4_snr20,genie_rank_hat_k2i8j4_snr20,genie_runtime_k2i8j4_snr20,genie_zf_selected_nmse_db_k2i8j4_snr20,genie_zf_achieved_rate_k2i8j4_snr20,genie_zf_predicted_rate_k2i8j4_snr20,genie_zf_search_runtime_k2i8j4_snr20,genie_zf_search_evals_k2i8j4_snr20,genie_zf_selected_k_k2i8j4_snr20,genie_zf_selected_i_k2i8j4_snr20,genie_zf_selected_j_k2i8j4_snr20,genie_zf_optimism_k2i8j4_snr20,genie_mmse_selected_nmse_db_k2i8j4_snr20,genie_mmse_achieved_rate_k2i8j4_snr20,genie_mmse_predicted_rate_k2i8j4_snr20,genie_mmse_search_runtime_k2i8j4_snr20,genie_mmse_search_evals_k2i8j4_snr20,genie_mmse_selected_k_k2i8j4_snr20,genie_mmse_selected_i_k2i8j4_snr20,genie_mmse_selected_j_k2i8j4_snr20,genie_mmse_optimism_k2i8j4_snr20,genie_mrc_selected_nmse_db_k2i8j4_snr20,genie_mrc_achieved_rate_k2i8j4_snr20,genie_mrc_predicted_rate_k2i8j4_snr20,genie_mrc_search_runtime_k2i8j4_snr20,genie_mrc_search_evals_k2i8j4_snr20,genie_mrc_selected_k_k2i8j4_snr20,genie_mrc_selected_i_k2i8j4_snr20,genie_mrc_selected_j_k2i8j4_snr20,genie_mrc_optimism_k2i8j4_snr20,als_mdl_nmse_db_k2i8j4_snr20,als_mdl_nmse_median_db_k2i8j4_snr20,als_mdl_nmse_p90_db_k2i8j4_snr20,als_mdl_prediction_nmse_db_k2i8j4_snr20,als_mdl_prediction_nmse_median_db_k2i8j4_snr20,als_mdl_prediction_nmse_p90_db_k2i8j4_snr20,als_mdl_aoa_rmse_deg_k2i8j4_snr20,als_mdl_rank_hat_k2i8j4_snr20,als_mdl_runtime_k2i8j4_snr20,als_mdl_zf_selected_nmse_db_k2i8j4_snr20,als_mdl_zf_achieved_rate_k2i8j4_snr20,als_mdl_zf_predicted_rate_k2i8j4_snr20,als_mdl_zf_search_runtime_k2i8j4_snr20,als_mdl_zf_search_evals_k2i8j4_snr20,als_mdl_zf_selected_k_k2i8j4_snr20,als_mdl_zf_selected_i_k2i8j4_snr20,als_mdl_zf_selected_j_k2i8j4_snr20,als_mdl_zf_optimism_k2i8j4_snr20,als_mdl_mmse_selected_nmse_db_k2i8j4_snr20,als_mdl_mmse_achieved_rate_k2i8j4_snr20,als_mdl_mmse_predicted_rate_k2i8j4_snr20,als_mdl_mmse_search_runtime_k2i8j4_snr20,als_mdl_mmse_search_evals_k2i8j4_snr20,als_mdl_mmse_selected_k_k2i8j4_snr20,als_mdl_mmse_selected_i_k2i8j4_snr20,als_mdl_mmse_selected_j_k2i8j4_snr20,als_mdl_mmse_optimism_k2i8j4_snr20,als_mdl_mrc_selected_nmse_db_k2i8j4_snr20,als_mdl_mrc_achieved_rate_k2i8j4_snr20,als_mdl_mrc_predicted_rate_k2i8j4_snr20,als_mdl_mrc_search_runtime_k2i8j4_snr20,als_mdl_mrc_search_evals_k2i8j4_snr20,als_mdl_mrc_selected_k_k2i8j4_snr20,als_mdl_mrc_selected_i_k2i8j4_snr20,als_mdl_mrc_selected_j_k2i8j4_snr20,als_mdl_mrc_optimism_k2i8j4_snr20,music_fb_mdl_nmse_db_k2i8j4_snr20,music_fb_mdl_nmse_median_db_k2i8j4_snr20,music_fb_mdl_nmse_p90_db_k2i8j4_snr20,music_fb_mdl_prediction_nmse_db_k2i8j4_snr20,music_fb_mdl_prediction_nmse_median_db_k2i8j4_snr20,music_fb_mdl_prediction_nmse_p90_db_k2i8j4_snr20,music_fb_mdl_aoa_rmse_deg_k2i8j4_snr20,music_fb_mdl_rank_hat_k2i8j4_snr20,music_fb_mdl_runtime_k2i8j4_snr20,music_fb_mdl_zf_selected_nmse_db_k2i8j4_snr20,music_fb_mdl_zf_achieved_rate_k2i8j4_snr20,music_fb_mdl_zf_predicted_rate_k2i8j4_snr20,music_fb_mdl_zf_search_runtime_k2i8j4_snr20,music_fb_mdl_zf_search_evals_k2i8j4_snr20,music_fb_mdl_zf_selected_k_k2i8j4_snr20,music_fb_mdl_zf_selected_i_k2i8j4_snr20,music_fb_mdl_zf_selected_j_k2i8j4_snr20,music_fb_mdl_zf_optimism_k2i8j4_snr20,music_fb_mdl_mmse_selected_nmse_db_k2i8j4_snr20,music_fb_mdl_mmse_achieved_rate_k2i8j4_snr20,music_fb_mdl_mmse_predicted_rate_k2i8j4_snr20,music_fb_mdl_mmse_search_runtime_k2i8j4_snr20,music_fb_mdl_mmse_search_evals_k2i8j4_snr20,music_fb_mdl_mmse_selected_k_k2i8j4_snr20,music_fb_mdl_mmse_selected_i_k2i8j4_snr20,music_fb_mdl_mmse_selected_j_k2i8j4_snr20,music_fb_mdl_mmse_optimism_k2i8j4_snr20,music_fb_mdl_mrc_selected_nmse_db_k2i8j4_snr20,music_fb_mdl_mrc_achieved_rate_k2i8j4_snr20,music_fb_mdl_mrc_predicted_rate_k2i8j4_snr20,music_fb_mdl_mrc_search_runtime_k2i8j4_snr20,music_fb_mdl_mrc_search_evals_k2i8j4_snr20,music_fb_mdl_mrc_selected_k_k2i8j4_snr20,music_fb_mdl_mrc_selected_i_k2i8j4_snr20,music_fb_mdl_mrc_selected_j_k2i8j4_snr20,music_fb_mdl_mrc_optimism_k2i8j4_snr20,traditional_paper_nmse_db_k2i8j4_snr20,traditional_paper_nmse_median_db_k2i8j4_snr20,traditional_paper_nmse_p90_db_k2i8j4_snr20,traditional_paper_prediction_nmse_db_k2i8j4_snr20,traditional_paper_prediction_nmse_median_db_k2i8j4_snr20,traditional_paper_prediction_nmse_p90_db_k2i8j4_snr20,traditional_paper_aoa_rmse_deg_k2i8j4_snr20,traditional_paper_rank_hat_k2i8j4_snr20,traditional_paper_runtime_k2i8j4_snr20,traditional_paper_zf_selected_nmse_db_k2i8j4_snr20,traditional_paper_zf_achieved_rate_k2i8j4_snr20,traditional_paper_zf_predicted_rate_k2i8j4_snr20,traditional_paper_zf_search_runtime_k2i8j4_snr20,traditional_paper_zf_search_evals_k2i8j4_snr20,traditional_paper_zf_selected_k_k2i8j4_snr20,traditional_paper_zf_selected_i_k2i8j4_snr20,traditional_paper_zf_selected_j_k2i8j4_snr20,traditional_paper_zf_optimism_k2i8j4_snr20,traditional_paper_mmse_selected_nmse_db_k2i8j4_snr20,traditional_paper_mmse_achieved_rate_k2i8j4_snr20,traditional_paper_mmse_predicted_rate_k2i8j4_snr20,traditional_paper_mmse_search_runtime_k2i8j4_snr20,traditional_paper_mmse_search_evals_k2i8j4_snr20,traditional_paper_mmse_selected_k_k2i8j4_snr20,traditional_paper_mmse_selected_i_k2i8j4_snr20,traditional_paper_mmse_selected_j_k2i8j4_snr20,traditional_paper_mmse_optimism_k2i8j4_snr20,traditional_paper_mrc_selected_nmse_db_k2i8j4_snr20,traditional_paper_mrc_achieved_rate_k2i8j4_snr20,traditional_paper_mrc_predicted_rate_k2i8j4_snr20,traditional_paper_mrc_search_runtime_k2i8j4_snr20,traditional_paper_mrc_search_evals_k2i8j4_snr20,traditional_paper_mrc_selected_k_k2i8j4_snr20,traditional_paper_mrc_selected_i_k2i8j4_snr20,traditional_paper_mrc_selected_j_k2i8j4_snr20,traditional_paper_mrc_optimism_k2i8j4_snr20
1,nan,nan,nan,nan,nan,nan,3.230051316709835e-07,1.0,2.193388156592846e-05,nan,6.986774553134564,6.986774553134564,0.003196489126421511,64.0,1.252,1.484,1.508,0.0,nan,9.656830787930595,9.656830787930595,0.0019673637077212334,64.0,0.424,0.838,1.108,0.0,nan,8.45896390408443,8.45896390408443,0.0012059657303616406,64.0,0.426,0.739,1.02,0.0,-30.133127611537667,-30.240629637703705,-28.885499883802666,-22.191005458626773,-28.435593350091636,-26.250898862180826,1.3485286197031545,1.0,0.40433082019258293,-30.087318724873523,6.988600535084366,6.994182053658375,0.003220790483057499,64.0,1.267,1.497,1.528,0.0055815185740089035,-29.861895284869192,9.654829231889853,9.6612171215443,0.0019765233201906084,64.0,0.453,0.826,1.181,0.006387889654448031,-29.84319410353833,8.457632712457523,8.460447874368684,0.0012118181260302662,64.0,0.532,0.918,1.176,0.002815161911161823,-30.147662706851573,-30.259265549711976,-28.92157336810299,-28.203561997832637,-28.507627396736055,-26.42759508771296,0.26934298079497127,1.0,0.13922043519001454,-30.18572487973946,6.988378422650448,6.9939038676415475,0.003238597797229886,64.0,1.224,1.422,1.462,0.005525444991099526,-29.871499091982994,9.654828771139467,9.661161920155825,0.0019816508702933788,64.0,0.5,0.857,1.134,0.006333149016358064,-29.911882922729653,8.457624637669497,8.460441110070503,0.0012126049743965267,64.0,0.533,0.951,1.185,0.0028164724010064646,2.995240944181334,2.99503861556495,3.0461140515763803,nan,nan,nan,nan,nan,0.007443311856128275,-21.095296102780665,6.95949003928119,7.099035592158498,0.0031595018124207855,64.0,0.0,0.0,0.0,0.1395455528773084,-21.095296102780665,9.570858538107382,9.716277880196321,0.0019633873114362358,64.0,0.0,0.0,0.0,0.14541934208893892,-21.095296102780665,8.412455950633287,8.476318967158816,0.0012042417898774148,64.0,0.0,0.0,0.0,0.06386301652552895,nan,nan,nan,nan,nan,nan,3.230051316709835e-07,1.0,2.0999026484787464e-05,nan,23.764846964853625,23.764846964853625,0.0031895392751321197,64.0,1.221,1.429,1.5,0.0,nan,25.998054752095683,25.998054752095683,0.001967416680417955,64.0,0.621,1.044,1.369,0.0,nan,14.773699516829186,14.773699516829186,0.001205127282999456,64.0,0.549,0.896,1.263,0.0,-40.05207990543294,-40.121363307526686,-38.84037739916054,-27.832120524862795,-38.499157761914915,-36.432047717493845,0.45381214195380665,1.0,0.3876817867578939,-40.09859161636861,23.764509477071485,23.767927295252825,0.00321370951179415,64.0,1.23,1.378,1.476,0.0034178181813402375,-39.90954221002324,25.996139266211415,25.999727253236173,0.0019749397123232483,64.0,0.655,1.053,1.36,0.0035879870247583767,-39.845025317599564,14.774120589240194,14.774560809830465,0.0012090100264176727,64.0,0.562,0.926,1.301,0.00044022059027071236,-40.04091583404124,-40.10473444191197,-38.83428968917053,-38.15098434831845,-38.46279836987006,-36.36205685770692,0.08623407486531288,1.0,0.1415415704054758,-40.03943704281883,23.76444506843538,23.767883064159395,0.0032364593259990217,64.0,1.228,1.41,1.504,0.003437995724016929,-39.85137167192492,25.99610343139293,25.999726294272406,0.0019837272372096775,64.0,0.629,1.067,1.347,0.003622862879478106,-39.82926959941906,14.774114949513176,14.774595983293231,0.0012117585260421038,64.0,0.544,0.975,1.326,0.00048103378005492914,2.981214326728381,2.982928146646324,3.023024828326342,nan,nan,nan,nan,nan,0.007441501066088677,-31.065431678901014,23.73180767760527,23.832955999614764,0.0031553394878283143,64.0,0.0,0.0,0.0,0.10114832200949309,-31.065431678901014,25.922870095003162,26.022875437711438,0.0019642778178676963,64.0,0.0,0.0,0.0,0.10000534270827544,-31.065431678901014,14.763312454410155,14.765279304258026,0.0012040007645264268,64.0,0.0,0.0,0.0,0.0019668498478715435,nan,nan,nan,nan,nan,nan,3.230051316709835e-07,1.0,2.0984245464205742e-05,nan,47.544257195598696,47.544257195598696,0.003190242732875049,64.0,1.063,1.377,1.439,0.0,nan,48.443251442253136,48.443251442253136,0.0019703560499474406,64.0,0.825,1.193,1.355,0.0,nan,16.57328437262039,16.57328437262039,0.001205195757560432,64.0,0.574,0.946,1.269,0.0,-50.08204881696948,-50.15246984503287,-48.87784368251853,-32.87727094107869,-48.50993348365496,-46.33974331222143,0.15285570713138555,1.0,0.37887473981548103,-50.03385470050694,47.54320004264779,47.5457057926114,0.0032153260093182325,64.0,1.149,1.357,1.458,0.0025057499636105263,-49.957307648063434,48.44072578274698,48.443502574136204,0.0019778778031468392,64.0,0.77,1.129,1.403,0.0027767913892233764,-49.8364721788342,16.573086955862546,16.572856798292104,0.001209490017965436,64.0,0.555,0.988,1.267,-0.00023015757044220209,-49.91226570785945,-49.99161705634714,-48.67775068323183,-47.61527143466207,-47.987596495832676,-45.7172703022487,0.028275065382713356,1.0,0.13847277460899204,-49.90102745671565,47.54271340870224,47.545192595638085,0.003235846769064665,64.0,1.098,1.39,1.429,0.0024791869358438134,-49.71766823755061,48.440558655335245,48.44323025483335,0.0019857246316969395,64.0,0.813,1.173,1.342,0.0026715994981074687,-49.68239755851225,16.573087954662952,16.572894579347842,0.001211864079348743,64.0,0.604,0.979,1.325,-0.0001933753151099893,2.9793802082148817,2.9818489911668102,3.018624142593127,nan,nan,nan,nan,nan,0.007438046745955944,-41.079124183683874,47.475040228130155,47.55826189542326,0.003158381265588105,64.0,0.0,0.0,0.0,0.08322166729310254,-41.079124183683874,48.36530609176018,48.44748172360301,0.0019655540101230144,64.0,0.0,0.0,0.0,0.08217563184282994,-41.079124183683874,16.57131387528956,16.57032467204492,0.001204074482433498,64.0,0.0,0.0,0.0,-0.0009892032446430221,nan,nan,nan,nan,nan,nan,3.230051316709835e-07,1.0,2.435033302754164e-05,nan,6.986774553134566,6.986774553134566,0.003239651084877551,64.0,28.119,0.0,0.0,0.0,nan,9.656830787930595,9.656830787930595,0.001987546178512275,64.0,10.177,0.0,0.0,0.0,nan,8.45896390408443,8.45896390408443,0.001211019691079855,64.0,9.353,0.0,0.0,0.0,-29.474939476598227,-29.599579125341414,-28.19995699848675,-25.63658932807964,-27.173661433390258,-25.40159881733329,0.43693042402052457,1.0,0.413989832659252,-29.382216893629582,6.98371948818117,6.989115477242743,0.0032519303848966958,64.0,26.97,0.0,0.0,0.005395989061573125,-28.35607928316297,9.653941382288526,9.66017256535896,0.001994455131702125,64.0,10.805,0.0,0.0,0.006231183070434909,-28.274767953560197,8.45733693465641,8.460632096746382,0.0012154237441718578,64.0,10.248,0.0,0.0,0.003295162089971271,-29.985129754296366,-30.078071681056024,-28.745673872518406,-27.867333840872806,-27.999716618794398,-26.437586800643146,0.24939265626259569,1.0,0.4930322639765218,-29.895770774541916,6.984048516256636,6.990225240229962,0.003265242960304022,64.0,28.274,0.0,0.0,0.006176723973325693,-29.110718203390835,9.653961905937628,9.661030857030589,0.0019928578501567243,64.0,11.352,0.0,0.0,0.007068951092961129,-29.109951559237977,8.457454792029068,8.461281190671595,0.001211896806024015,64.0,12.026,0.0,0.0,0.0038263986425270957,2.9915640694951184,2.991066753209834,3.024911709296031,nan,nan,nan,nan,nan,0.007547057746909559,-21.095296102780665,6.95949003928119,7.099035592158498,0.0031939302748069166,64.0,0.0,0.0,0.0,0.1395455528773084,-21.095296102780665,9.57085853810738,9.716277880196321,0.0019785757809877395,64.0,0.0,0.0,0.0,0.1454193420889407,-21.095296102780665,8.412455950633287,8.47631896715882,0.0012078404948115348,64.0,0.0,0.0,0.0,0.0638630165255325,nan,nan,nan,nan,nan,nan,3.230051316709835e-07,1.0,2.3367839865386484e-05,nan,23.76484696485363,23.76484696485363,0.003228872108273208,64.0,26.659,0.0,0.0,0.0,nan,25.998054752095683,25.998054752095683,0.001985451272688806,64.0,15.26,0.0,0.0,0.0,nan,14.773699516829186,14.773699516829186,0.0012085944088175893,64.0,11.133,0.0,0.0,0.0,-39.591675086591195,-39.703706832466345,-38.32581520009243,-33.516413320371456,-37.33277440355303,-35.55739272282375,0.14288429463803104,1.0,0.3892733051721007,-39.344428331426215,23.759517453392508,23.763453478325115,0.0032511559864506125,64.0,26.024,0.0,0.0,0.0039360249326065855,-38.80232305853794,25.99549724824461,25.998966133448572,0.0019950536927208305,64.0,15.513,0.0,0.0,0.0034688852039614915,-38.60889334113533,14.773829423073778,14.774596254816945,0.0012130541680380703,64.0,13.003,0.0,0.0,0.0007668317431672733,-39.635554648598365,-39.75991450672479,-38.33344249269119,-37.20245170207348,-37.44792567349593,-35.544344307150894,0.07997051201550837,1.0,0.4896380325015634,-39.51090005067232,23.75985729030461,23.76403781258321,0.0032627586126327515,64.0,25.927,0.0,0.0,0.004180522278602439,-38.920879808788335,25.99550341193112,25.99937032926565,0.001995355512946844,64.0,16.296,0.0,0.0,0.0038669173345269314,-38.663986586749544,14.773971193447826,14.77493671694084,0.0012115359213203192,64.0,12.257,0.0,0.0,0.000965523493013265,2.9775190046726445,2.9772004192476724,2.9931638733507793,nan,nan,nan,nan,nan,0.007544285412877798,-31.065431678901017,23.731807677605282,23.832955999614764,0.003191400709562004,64.0,0.0,0.0,0.0,0.10114832200948243,-31.065431678901017,25.922870095003162,26.022875437711438,0.0019800637885928154,64.0,0.0,0.0,0.0,0.10000534270827544,-31.065431678901017,14.763312454410155,14.765279304258026,0.001206990947946906,64.0,0.0,0.0,0.0,0.0019668498478715435,nan,nan,nan,nan,nan,nan,3.230051316709835e-07,1.0,2.335802186280489e-05,nan,47.544257195598696,47.544257195598696,0.0032275572372600435,64.0,24.796,0.0,0.0,0.0,nan,48.443251442253136,48.443251442253136,0.001987939684651792,64.0,18.299,0.0,0.0,0.0,nan,16.57328437262039,16.57328437262039,0.00120924193225801,64.0,13.51,0.0,0.0,0.0,-49.56718609198278,-49.621291270798466,-48.235031288890575,-47.10077865889922,-47.27854787461588,-45.57424186733448,0.025153001871591463,1.0,0.3867018646830693,-49.34824321411787,47.54165859235125,47.544041946221036,0.0032486953558400274,64.0,23.799,0.0,0.0,0.002383353869788607,-48.852829194234495,48.44049161373288,48.44289853221936,0.001995152521878481,64.0,17.35,0.0,0.0,0.0024069184864785598,-48.691279687003195,16.57340049501372,16.57347643217199,0.0012127822134643793,64.0,14.329,0.0,0.0,7.593715827169945e-05,-46.85103268239206,-47.58370876072229,-44.465660278462316,-43.21187112668123,-44.23536756463942,-40.35352292822479,0.025641902726978347,1.0,0.4877663070345297,-46.22177070445362,47.54197862196704,47.54453745311298,0.0032587037179619073,64.0,23.492,0.0,0.0,0.0025588311459401325,-45.663855557034765,48.44042056836796,48.44324725009127,0.0019952293746173383,64.0,16.949,0.0,0.0,0.0028266817233060237,-45.12942779791274,16.57351035585411,16.573827447185177,0.0012105685183778406,64.0,13.149,0.0,0.0,0.00031709133106616605,2.9756862016634407,2.975243353015815,2.9889441725521286,nan,nan,nan,nan,nan,0.007538255900144577,-41.079124183683874,47.47504022813016,47.55826189542326,0.003189127533696592,64.0,0.0,0.0,0.0,0.08322166729309544,-41.079124183683874,48.36530609176018,48.44748172360301,0.0019778085732832552,64.0,0.0,0.0,0.0,0.08217563184282994,-41.079124183683874,16.57131387528956,16.57032467204492,0.0012052752561867238,64.0,0.0,0.0,0.0,-0.0009892032446430221,nan,nan,nan,nan,nan,nan,3.230051316709835e-07,1.0,2.410631161183119e-05,nan,6.986774553134563,6.986774553134563,0.003041271420195699,64.0,0.0,6.435,1.425,0.0,nan,9.656830787930595,9.656830787930595,0.001865682122297585,64.0,0.0,2.611,1.143,0.0,nan,8.45896390408443,8.45896390408443,0.0011335572320967913,64.0,0.0,2.254,0.984,0.0,-30.03594868845137,-30.139786260408666,-28.747941461398913,-27.627520009585965,-27.847860951124655,-26.01571556993857,0.23001151549321563,1.0,0.3939022344341502,-30.003860246974455,6.982731232672615,6.9869322299461984,0.003058397042565048,64.0,0.0,6.525,1.503,0.004200997273583695,-29.193668619187786,9.65492317396956,9.659953133093234,0.0018743062093853952,64.0,0.0,2.49,1.172,0.005029959123673322,-29.266959194545148,8.45802764941295,8.46068922648417,0.0011380408182740211,64.0,0.0,2.739,1.103,0.002661577071220833,-30.03486498429843,-30.141795726826658,-28.71775380297354,-27.625047336697737,-27.845295255867136,-26.002294803022398,0.22975212199233863,1.0,0.24008046908769756,-29.95915489688398,6.982542191440696,6.986579973999796,0.0030674100117757917,64.0,0.0,6.847,1.449,0.004037782559100478,-29.194803074094505,9.654929874723324,9.659715978026222,0.0018786967480555177,64.0,0.0,2.345,1.171,0.0047861033028979705,-29.24827509766007,8.457921809809868,8.460439689898248,0.001137069602496922,64.0,0.0,2.561,1.163,0.0025178800883800534,2.950471569952198,2.9770878374812226,3.083473443225235,nan,nan,nan,nan,nan,0.00705645139887929,-21.095296102780665,6.9594900392811905,7.099035592158498,0.003002614676952362,64.0,0.0,0.0,0.0,0.13954555287730752,-21.095296102780665,9.57085853810738,9.716277880196321,0.001860222388058901,64.0,0.0,0.0,0.0,0.1454193420889407,-21.095296102780665,8.412455950633287,8.476318967158816,0.001130732378922403,64.0,0.0,0.0,0.0,0.06386301652552895,nan,nan,nan,nan,nan,nan,3.230051316709835e-07,1.0,2.3051310330629348e-05,nan,23.76484696485362,23.76484696485362,0.003030129105783999,64.0,0.0,6.012,1.417,0.0,nan,25.998054752095683,25.998054752095683,0.00186478965356946,64.0,0.0,3.632,1.378,0.0,nan,14.773699516829186,14.773699516829186,0.0011306711975485086,64.0,0.0,2.872,1.241,0.0,-40.03527125740982,-40.08039453399504,-38.79703305210721,-37.685418119869205,-37.93272890570242,-35.99860854245442,0.07258726007773336,1.0,0.3759593436326832,-39.97949990443286,23.761743205942757,23.761779183727494,0.0030553873404860496,64.0,0.0,6.183,1.448,3.597778473718449e-05,-39.48436991182594,25.99629820668086,25.995979251197117,0.0018747059991583229,64.0,0.0,3.528,1.33,-0.00031895548374194505,-39.340535779484554,14.773900411100536,14.77422291975043,0.0011361667355522514,64.0,0.0,3.164,1.266,0.0003225086498943597,-39.72112782060714,-39.83586943530929,-38.49638852146482,-36.94692683859732,-37.192760753683814,-35.10433691522134,0.07593972661304672,1.0,0.23452992668841033,-39.5377982322317,23.761058423353404,23.760718420519165,0.003060247733257711,64.0,0.0,6.568,1.484,-0.0003400028342390726,-39.101274488749254,25.996220905011395,25.995266326237047,0.0018735493309795857,64.0,0.0,3.703,1.331,-0.0009545787743476808,-38.88290297209506,14.773796946593441,14.773994379088732,0.0011328742420300842,64.0,0.0,2.985,1.226,0.00019743249529113882,2.9363036585008424,2.9637730701638905,3.0603700687005424,nan,nan,nan,nan,nan,0.007044341604225337,-31.065431678901014,23.73180767760528,23.832955999614764,0.0029960260540246963,64.0,0.0,0.0,0.0,0.10114832200948598,-31.065431678901014,25.922870095003162,26.022875437711438,0.001858329246751964,64.0,0.0,0.0,0.0,0.10000534270827544,-31.065431678901014,14.763312454410155,14.765279304258026,0.0011285049179568887,64.0,0.0,0.0,0.0,0.0019668498478715435,nan,nan,nan,nan,nan,nan,3.230051316709835e-07,1.0,2.2976620122790335e-05,nan,47.544257195598696,47.544257195598696,0.0030275021949782966,64.0,0.0,5.456,1.418,0.0,nan,48.443251442253136,48.443251442253136,0.0018638704037293792,64.0,0.0,3.978,1.371,0.0,nan,16.57328437262039,16.57328437262039,0.0011308619091287256,64.0,0.0,2.905,1.222,0.0,-50.06986887357936,-50.18350907521173,-48.81340508795455,-47.68205252721117,-47.98023171924609,-45.93722899689121,0.022556504050996663,1.0,0.3713193508768454,-49.782285082783005,47.5429889126062,47.54546482714795,0.003058589160442352,64.0,0.0,5.499,1.472,0.0024759145417547757,-49.572403481563605,48.4417564260762,48.444322102719916,0.0018766044192016125,64.0,0.0,4.409,1.357,0.0025656766437123224,-49.3816316252025,16.57298566950653,16.572993223507517,0.0011377712171524762,64.0,0.0,3.14,1.328,7.554000987397558e-06,-47.50121149145522,-47.66939931432634,-46.06831742066057,-42.95141385267364,-43.203444577833174,-40.93847559416855,0.032178846249548636,1.0,0.23811956384405494,-46.87195745192935,47.54092974770961,47.54431436498821,0.0030588838336989286,64.0,0.0,5.635,1.477,0.003384617278598512,-46.594406387780616,48.44036637371016,48.44321329284464,0.0018750126343220473,64.0,0.0,4.326,1.364,0.0028469191344768774,-46.0696230778308,16.572818492402707,16.572652774060437,0.0011340392502024769,64.0,0.0,3.227,1.248,-0.00016571834227008253,2.934448713663382,2.9641157197622507,3.059298347241018,nan,nan,nan,nan,nan,0.007043444407172501,-41.079124183683874,47.47504022813016,47.55826189542326,0.002997211780399084,64.0,0.0,0.0,0.0,0.08322166729309544,-41.079124183683874,48.36530609176018,48.447481723603005,0.001859670976176858,64.0,0.0,0.0,0.0,0.08217563184282284,-41.079124183683874,16.57131387528956,16.57032467204492,0.0011288032187148928,64.0,0.0,0.0,0.0,-0.0009892032446430221,nan,nan,nan,nan,nan,nan,3.230051316709835e-07,1.0,2.2270995192229747e-05,nan,6.98677455313457,6.98677455313457,0.003220557969994843,64.0,0.413,3.359,1.471,0.0,nan,9.656830787930595,9.656830787930595,0.001984807763248682,64.0,0.143,1.63,1.184,0.0,nan,8.45896390408443,8.45896390408443,0.0012102037677541376,64.0,0.121,1.432,1.056,0.0,-30.08636830216187,-30.20850619163781,-28.794399000674105,-17.99305916860309,-28.079135806126562,-25.55254161094911,3.554615498363367,1.0,0.418389900861308,-30.12466103593997,6.9863501295711385,6.991702222726997,0.0032376808850094678,64.0,0.42,3.214,1.541,0.005352093155858384,-29.64765565020349,9.654782164185306,9.66088821336447,0.001991742093116045,64.0,0.139,1.541,1.158,0.006106049179162909,-29.667347664780607,8.45803171638757,8.461386492179404,0.001214102285914123,64.0,0.156,1.708,1.234,0.003354775791834186,-30.132748755585176,-30.242632621656366,-28.888133529294507,-27.964425374089366,-28.312751719966318,-26.24490678871429,0.24844425476167864,1.0,0.1492374515151605,-30.146628140904497,6.985988666432807,6.991326928292763,0.0032586482660844924,64.0,0.438,3.246,1.517,0.005338261859956006,-29.70382575970912,9.654812412087193,9.660877728291872,0.002000050856731832,64.0,0.143,1.602,1.225,0.00606531620467976,-29.653410502043364,8.458038587629654,8.461372608215925,0.0012178305927664041,64.0,0.149,1.749,1.172,0.0033340205862710803,3.006948455579463,3.006988535179675,3.0545093645262456,nan,nan,nan,nan,nan,0.007531624412164092,-21.095296102780665,6.95949003928119,7.099035592158498,0.0031830660486593843,64.0,0.0,0.0,0.0,0.1395455528773084,-21.095296102780665,9.57085853810738,9.716277880196321,0.0019822178427129984,64.0,0.0,0.0,0.0,0.1454193420889407,-21.095296102780665,8.412455950633287,8.476318967158816,0.0012087944829836487,64.0,0.0,0.0,0.0,0.06386301652552895,nan,nan,nan,nan,nan,nan,3.230051316709835e-07,1.0,2.133273798972368e-05,nan,23.764846964853636,23.764846964853636,0.00321707481238991,64.0,0.398,3.179,1.508,0.0,nan,25.998054752095683,25.998054752095683,0.0019875743556767704,64.0,0.196,1.978,1.363,0.0,nan,14.773699516829186,14.773699516829186,0.0012098840083926915,64.0,0.159,1.693,1.211,0.0,-40.03716782066313,-40.13007590126225,-38.812446719953584,-23.555447021523864,-38.1003138868614,-36.00087819382992,1.1154321903872961,1.0,0.40207590960524975,-40.04505785135472,23.763382123366863,23.76644694525814,0.00323541081789881,64.0,0.44,3.199,1.437,0.0030648218912752156,-39.79998901311545,25.99653322421523,25.99991878118493,0.0019937489051371814,64.0,0.216,2.068,1.318,0.003385556969700332,-39.71344312383461,14.77401621077867,14.774831320943157,0.0012132456237450241,64.0,0.163,1.906,1.288,0.0008151101644866543,-40.00842351712245,-40.09768372841318,-38.821079897264084,-37.72998900758009,-38.014081223714584,-36.0519915395301,0.08083940136887853,1.0,0.14942913129273802,-39.96431767340781,23.762859957331848,23.766003546636153,0.0032555117793381214,64.0,0.395,3.118,1.515,0.0031435893043045837,-39.71374911557714,25.996427882480553,25.999954308754994,0.0020026162723079323,64.0,0.21,2.149,1.361,0.003526426274440553,-39.5408846970992,14.774037628403812,14.774957119676841,0.0012165883397683502,64.0,0.182,1.852,1.275,0.0009194912730290383,2.992958310735699,2.9943022141002813,3.029397637154239,nan,nan,nan,nan,nan,0.007535444020293653,-31.065431678901014,23.731807677605282,23.832955999614768,0.003179929789155722,64.0,0.0,0.0,0.0,0.10114832200948598,-31.065431678901014,25.922870095003166,26.02287543771144,0.0019849906852468847,64.0,0.0,0.0,0.0,0.10000534270827544,-31.065431678901014,14.763312454410155,14.765279304258026,0.0012099173935130238,64.0,0.0,0.0,0.0,0.0019668498478715435,nan,nan,nan,nan,nan,nan,3.230051316709835e-07,1.0,2.1359146572649478e-05,nan,47.54425719559871,47.54425719559871,0.0032211862411350013,64.0,0.358,3.063,1.462,0.0,nan,48.44325144225314,48.44325144225314,0.00199246465601027,64.0,0.253,2.453,1.383,0.0,nan,16.57328437262039,16.57328437262039,0.00121097765956074,64.0,0.151,1.784,1.234,0.0,-50.07572347638941,-50.16476085660375,-48.80980751626537,-31.151687298771193,-48.0799079760784,-46.1415945390832,0.21400815004497906,1.0,0.3951099600289017,-50.02123954856566,47.54251910921437,47.54524772722562,0.0032387926280498503,64.0,0.361,2.93,1.509,0.0027286180112540137,-49.86785072232533,48.4413722062218,48.443839208061426,0.001996840158477426,64.0,0.251,2.403,1.445,0.002467001839626448,-49.78534880307352,16.573094046153383,16.573175638741066,0.0012137104524299503,64.0,0.172,1.936,1.3,8.159258768358768e-05,-49.5705612734116,-49.6752091986512,-48.18342255228028,-46.47519560050979,-46.90216902289926,-44.38152115057348,0.028196087723707172,1.0,0.14901171897165477,-49.440144852359865,47.54177157455452,47.5446908639639,0.003256719494238496,64.0,0.376,3.014,1.473,0.0029192894093839072,-49.2915756782154,48.441067022031476,48.44364602907376,0.0020051828725263475,64.0,0.245,2.479,1.331,0.0025790070422857525,-49.096503524075274,16.57301853245332,16.57301132929366,0.0012159162862226368,64.0,0.172,2.027,1.306,-7.203159661628433e-06,2.9911290690798094,2.9927258392292355,3.0266195447649973,nan,nan,nan,nan,nan,0.007528210635297,-41.079124183683874,47.47504022813017,47.558261895423264,0.003181963903829455,64.0,0.0,0.0,0.0,0.08322166729309544,-41.079124183683874,48.36530609176018,48.447481723603005,0.0019838911555707453,64.0,0.0,0.0,0.0,0.08217563184282284,-41.079124183683874,16.57131387528956,16.570324672044922,0.0012079718122258783,64.0,0.0,0.0,0.0,-0.0009892032446394694
2,nan,nan,nan,nan,nan,nan,3.523785194480731e-07,2.0,2.2009866312146187e-05,nan,8.360402997387828,8.360402997387828,0.003204998743720353,64.0,1.494,1.528,1.511,0.0,nan,10.291814318395351,10.291814318395351,0.001974822573363781,64.0,1.538,1.53,1.509,0.0,nan,8.607160794548061,8.607160794548061,0.0012054435219615697,64.0,1.516,1.534,1.555,0.0,-22.081602419075477,-23.381231375858576,-18.98717372350341,-17.56159008727696,-21.790393595142778,-15.84053871050874,4.124232134132697,1.876,0.862193598154001,-22.12221173644846,8.268516827226524,8.312764599260738,0.0032151723792776467,64.0,1.527,1.552,1.556,0.044247772034214705,-22.221860836422593,10.211717307730618,10.256952782967065,0.001976887312717736,64.0,1.534,1.517,1.525,0.04523547523644744,-22.13808007740495,8.56125998085325,8.588876762758773,0.0012061690920963882,64.0,1.514,1.531,1.57,0.027616781905521748,-22.10547494572662,-23.38334484906698,-18.964856955189532,-20.857571379689546,-22.41478930413313,-18.362882467017034,0.6578372005773934,1.876,0.15332975847832858,-22.13369575822295,8.270666113184307,8.313656731208988,0.0032287545977160333,64.0,1.525,1.548,1.558,0.04299061802468174,-22.23005436837227,10.211864575058012,10.257225518159503,0.0019814899237826466,64.0,1.517,1.529,1.525,0.04536094310149075,-22.179012432451604,8.561991636113202,8.58929569222849,0.0012084751399233937,64.0,1.514,1.517,1.565,0.027304056115287523,3.000638504030479,2.9965028464220116,3.117280621817301,nan,nan,nan,nan,nan,0.008631516126915812,-21.077592195168616,7.164406611518289,7.303661809263318,0.0031480591017752886,64.0,0.0,0.0,0.0,0.1392551977450287,-21.077592195168616,9.636679656095236,9.779420434565452,0.001962967624887824,64.0,0.0,0.0,0.0,0.14274077847021616,-21.077592195168616,7.948628606117548,8.015275526215483,0.0012004132764413954,64.0,0.0,0.0,0.0,0.06664692009793427,nan,nan,nan,nan,nan,nan,3.523785194480731e-07,2.0,2.0906511694192886e-05,nan,27.84402992360784,27.84402992360784,0.0031894556069746614,64.0,1.5,1.514,1.522,0.0,nan,28.6350154524588,28.6350154524588,0.0019695730721578,64.0,1.521,1.535,1.496,0.0,nan,14.319586717086425,14.319586717086425,0.0012011898877099156,64.0,1.516,1.473,1.57,0.0,-36.10233899082617,-37.01453679309351,-35.75939148863553,-24.587423655379837,-35.02269875657166,-32.33596504281027,1.4537872439974748,1.989,1.0143319258643315,-36.049710129383016,27.821517546337155,27.84206553351668,0.003212700638920069,64.0,1.5,1.508,1.537,0.020547987179526217,-36.06603190461537,28.61439769988773,28.633473394201854,0.001976977584883571,64.0,1.5,1.526,1.505,0.019075694314125258,-35.94257243294665,14.317723065800603,14.318888768471231,0.0012051602210849523,64.0,1.517,1.494,1.583,0.0011657026706277662,-36.27735826047845,-36.99967432307116,-35.741725836496926,-34.274313482100844,-35.040386122616816,-32.78007064021669,0.1924304092725858,1.989,0.15295461939089,-36.212172808722926,27.822072620803176,27.841819008441036,0.0032245957823470233,64.0,1.493,1.512,1.535,0.019746387637859186,-36.224273753154236,28.61496120243835,28.633290132748975,0.0019827208509668706,64.0,1.503,1.529,1.503,0.018328930310623548,-36.13886871167627,14.318027187724947,14.319068803216545,0.0012070555556565523,64.0,1.516,1.492,1.584,0.0010416154915979803,2.983926625755818,2.9822615683336036,3.095826800439321,nan,nan,nan,nan,nan,0.008627910823561251,-31.05761099645051,25.454254817365793,25.54388761444316,0.0031425403002649545,64.0,0.0,0.0,0.0,0.0896327970773676,-31.05761099645051,26.82316091029305,26.90933932413124,0.001960563042201102,64.0,0.0,0.0,0.0,0.08617841383818714,-31.05761099645051,12.685567668498459,12.690842342964563,0.0011988195944577455,64.0,0.0,0.0,0.0,0.005274674466104301,nan,nan,nan,nan,nan,nan,3.523785194480731e-07,2.0,2.0830448716878892e-05,nan,53.30966490780183,53.30966490780183,0.0031881644893437624,64.0,1.493,1.509,1.515,0.0,nan,53.418640809234006,53.418640809234006,0.001971489494666457,64.0,1.498,1.511,1.518,0.0,nan,15.664991533875742,15.664991533875742,0.0012014922108501197,64.0,1.545,1.505,1.577,0.0,-46.9853971178603,-47.107680731056604,-46.06658224199094,-30.99612188417071,-45.25484432625386,-43.568234252028674,0.4161091729018613,1.999,1.1391534228511155,-46.84654548561323,53.29380456531739,53.30990668330299,0.0032146119885146617,64.0,1.497,1.506,1.517,0.01610211798560357,-46.83966827557643,53.40299083964243,53.41889243351983,0.0019804234728217126,64.0,1.498,1.512,1.518,0.015901593877401865,-46.88012490809767,15.664667312644625,15.664366694885963,0.0012051913067698478,64.0,1.544,1.508,1.577,-0.00030061775866130347,-46.784838143287914,-46.950622364427865,-45.781185048877674,-43.83039427823981,-44.8702936438079,-42.78819288394823,0.06998905834179149,1.999,0.15276708371564746,-46.586825271541564,53.292895039036566,53.31023068162732,0.0032245718305930495,64.0,1.492,1.505,1.517,0.017335642590751377,-46.58376023015777,53.402017025411375,53.4192391884878,0.001984141678549349,64.0,1.498,1.512,1.517,0.017222163076425545,-46.670044602185556,15.66470105357247,15.664320263150028,0.0012078057276085018,64.0,1.544,1.509,1.576,-0.00038079042244199,2.9824846175056168,2.9811403124133666,3.0945245110782524,nan,nan,nan,nan,nan,0.008627273851074278,-41.067580971679014,50.57566140073601,50.65473172737807,0.003144979566335678,64.0,0.0,0.0,0.0,0.0790703266420607,-41.067580971679014,50.80838733367343,50.886991096145735,0.0019635554663836956,64.0,0.0,0.0,0.0,0.07860376247230505,-41.067580971679014,13.656535605099815,13.65722968469327,0.0011997375590726733,64.0,0.0,0.0,0.0,0.0006940795934546884,nan,nan,nan,nan,nan,nan,3.523785194480731e-07,2.0,2.6003810577094556e-05,nan,8.374010460546975,8.374010460546975,0.0032530485959723593,64.0,31.666,0.0,0.0,0.0,nan,10.305405719239163,10.305405719239163,0.0019934818102046847,64.0,32.426,0.0,0.0,0.0,nan,8.62007939136372,8.62007939136372,0.001215172851458192,64.0,31.539,0.0,0.0,0.0,-5.032139857680499,-5.1974908813618645,-3.5200584328628937,-4.955457905574729,-5.140319670138867,-3.436485426726456,3.0950598204966955,1.0,0.5373195061143488,-5.014616740447738,4.9576411374965925,5.139177544583817,0.0032406454253941772,64.0,28.095,0.0,0.0,0.18153640708722474,-5.056555405976379,7.129743010230854,7.475554048387951,0.001999512858688831,64.0,12.17,0.0,0.0,0.34581103815709735,-5.064529270596423,6.5421967173941855,6.677486891896029,0.001219797388650477,64.0,12.752,0.0,0.0,0.13529017450184355,-5.999591266918227,-5.988710224244587,-4.945375586440541,-5.940303206475558,-5.9292237241507895,-4.9013764056094935,0.49176904476342087,1.0,0.5028676278805361,-5.994368119303408,5.011698277883852,5.644646039908412,0.0032637120746076107,64.0,27.044,0.0,0.0,0.6329477620245605,-5.974044661513663,7.237857256321357,8.14307879361887,0.002000235181301832,64.0,11.504,0.0,0.0,0.9052215372975123,-5.976177221222073,6.612007227047815,7.351783810240861,0.0012197213685140014,64.0,13.29,0.0,0.0,0.7397765831930458,2.9933425555019273,2.991320466480291,3.0973970088444966,nan,nan,nan,nan,nan,0.00885348216816783,-21.073080570125274,7.164309827907271,7.303691000342791,0.003201651060022414,64.0,0.0,0.0,0.0,0.13938117243552028,-21.073080570125274,9.63658341512598,9.779461556838523,0.0019844476161524653,64.0,0.0,0.0,0.0,0.14287814171254354,-21.073080570125274,7.948585689466052,8.015298080827293,0.0012125258259475232,64.0,0.0,0.0,0.0,0.06671239136124107,nan,nan,nan,nan,nan,nan,3.523785194480731e-07,2.0,2.5074713863432408e-05,nan,27.87077935429172,27.87077935429172,0.003244244555942714,64.0,31.408,0.0,0.0,0.0,nan,28.661613976406755,28.661613976406755,0.001993878967128694,64.0,31.826,0.0,0.0,0.0,nan,14.33316741834089,14.33316741834089,0.0012136906366795302,64.0,30.939,0.0,0.0,0.0,-5.11853099973297,-5.297267951425749,-3.5896144925247486,-5.0723016785023765,-5.249246686031077,-3.5337544889202266,2.177232482383206,1.0,0.5340246870936826,-5.109030502718345,13.237541159940042,19.123099949866294,0.0032434672759845853,64.0,27.243,0.0,0.0,5.885558789926252,-5.164819702637482,15.292473064460589,21.893484063470332,0.0020007157009094955,64.0,14.727,0.0,0.0,6.601010999009743,-5.1537999377796115,11.296002302064695,13.083893748828181,0.0012180430116131903,64.0,12.643,0.0,0.0,1.7878914467634868,-6.021242925708753,-6.014890446011327,-4.967578767192514,-5.973279825395772,-5.955393305820325,-4.911771514354989,0.3348445495489731,1.0,0.49958777137566357,-6.017085548087493,13.385099272735896,20.897734118457972,0.003263061680831015,64.0,27.0,0.0,0.0,7.512634845722076,-6.004074080171872,15.315894919125316,23.327951791576808,0.0020056168511509895,64.0,14.14,0.0,0.0,8.012056872451492,-5.997045819909973,11.381023254093176,14.217067356441556,0.0012198757771402597,64.0,13.709,0.0,0.0,2.83604410234838,2.976633956374828,2.9760896652626814,3.079867941329253,nan,nan,nan,nan,nan,0.008838479613885283,-31.053261052663906,25.454199208616316,25.543929067260308,0.003199651633389294,64.0,0.0,0.0,0.0,0.08972985864399163,-31.053261052663906,26.823089965154466,26.90936889007692,0.001985524795949459,64.0,0.0,0.0,0.0,0.08627892492245337,-31.053261052663906,12.685571732952395,12.690867939666656,0.0012131098071113228,64.0,0.0,0.0,0.0,0.005296206714261231,nan,nan,nan,nan,nan,nan,3.523785194480731e-07,2.0,2.5110096670687197e-05,nan,53.3406345528441,53.3406345528441,0.0032436805358156563,64.0,31.537,0.0,0.0,0.0,nan,53.44912311964496,53.44912311964496,0.001996260563842952,64.0,31.595,0.0,0.0,0.0,nan,15.676985862165226,15.676985862165226,0.001216055397875607,64.0,30.945,0.0,0.0,0.0,-5.128923069258562,-5.260832083977604,-3.617762345209661,-5.080838382718184,-5.208405440209688,-3.5715698002239558,2.0610422881053347,1.0,0.53361134283524,-5.100687592945735,18.02578663458034,40.66605774514946,0.0032366772973909975,64.0,25.61,0.0,0.0,22.64027111056912,-5.138246482725121,19.082813673681137,42.567391182906384,0.002000604183413088,64.0,17.144,0.0,0.0,23.484577509225247,-5.151696307548271,12.48448798847149,15.757528415052148,0.0012204341823235155,64.0,13.411,0.0,0.0,3.2730404265806587,-6.024096345903095,-6.0169253946625165,-4.971572353215359,-5.977074290511761,-5.957480180992084,-4.929150540371365,0.30397161341187506,1.0,0.49763961260113865,-6.012506815286152,18.199927725662448,43.96824563349573,0.003260525994934142,64.0,23.531,0.0,0.0,25.76831790783328,-6.004645932984685,18.830863772159734,45.06700307090707,0.001999929134733975,64.0,17.64,0.0,0.0,26.236139298747336,-6.004056409226436,12.566912115427563,16.51791552800432,0.001216052372008562,64.0,13.421,0.0,0.0,3.951003412576757,2.9751886405529406,2.975398121272741,3.0751464791631116,nan,nan,nan,nan,nan,0.00884235761128366,-41.06305512846534,50.5755907731038,50.654753224056506,0.003196680035442114,64.0,0.0,0.0,0.0,0.07916245095270824,-41.06305512846534,50.80830563753421,50.88701040828128,0.001982619356364012,64.0,0.0,0.0,0.0,0.07870477074706628,-41.06305512846534,13.65653834018796,13.657240926227987,0.0012098379917442799,64.0,0.0,0.0,0.0,0.000702586040025821,nan,nan,nan,nan,nan,nan,3.523785194480731e-07,2.0,2.312707807868719e-05,nan,8.433395135565108,8.433395135565108,0.003110435947775841,64.0,0.0,7.6,1.528,0.0,nan,10.330370412814789,10.330370412814789,0.0019110921612009407,64.0,0.0,7.616,1.526,0.0,nan,8.645773959786183,8.645773959786183,0.0011639195764437317,64.0,0.0,7.694,1.52,0.0,-20.61964376314959,-22.97819716974216,-17.802817733735584,-19.39041736825571,-21.373919063044436,-16.78073262507195,1.294383332015942,1.879625,1.082027745032683,-20.647828617269937,8.31297015214339,8.361627888730636,0.003128319852054119,64.0,0.0,7.571,1.512,0.0486577365872467,-20.759871195483104,10.225277263401455,10.277011220777656,0.0019172194683924318,64.0,0.0,7.587,1.505,0.051733957376200124,-20.657283728816168,8.58198085811473,8.615552287866754,0.0011676189936697483,64.0,0.0,7.441,1.514,0.03357142975202443,-22.10591274270638,-23.562970269145644,-18.82377774209712,-21.018849364207,-22.337335299906506,-18.457575533291653,0.5439810062020809,1.879625,0.25060679398849606,-22.076339321382775,8.340830211206553,8.3808317646708,0.0031364789474755527,64.0,0.0,7.487,1.515,0.04000155346424705,-22.17111087415699,10.253542049183913,10.295682251407145,0.0019172942396253347,64.0,0.0,7.497,1.515,0.04214020222323178,-22.12801690703862,8.60049586618946,8.627911053601116,0.0011662337416782976,64.0,0.0,7.357,1.521,0.027415187411655495,2.9560413005348525,2.969004620095314,3.1165034259776787,nan,nan,nan,nan,nan,0.00853873808030039,-21.071966465402046,7.16429675825027,7.303697092183717,0.003053305096924305,64.0,0.0,0.0,0.0,0.1394003339334473,-21.071966465402046,9.63656553657469,9.779458113421471,0.0018980022948235273,64.0,0.0,0.0,0.0,0.1428925768467817,-21.071966465402046,7.948569078926091,8.015288140741733,0.0011581947952508927,64.0,0.0,0.0,0.0,0.06671906181564147,nan,nan,nan,nan,nan,nan,3.523785194480731e-07,2.0,2.21314150840044e-05,nan,27.980942954366206,27.980942954366206,0.0030960011892020704,64.0,0.0,7.486,1.544,0.0,nan,28.747353228821915,28.747353228821915,0.0019090507775545121,64.0,0.0,7.481,1.504,0.0,nan,14.402208284258059,14.402208284258059,0.001159746214747429,64.0,0.0,7.484,1.564,0.0,-33.86109759670414,-36.93454190855387,-34.2468333055228,-31.765618298286725,-34.44787900512964,-31.601557743270785,0.20832271993625867,1.99,1.2480868734912947,-33.868551916467226,27.951237419280055,27.978894866269272,0.0031249954560771584,64.0,0.0,7.513,1.528,0.027657446989216794,-33.88214109105547,28.71956385373055,28.74635619639731,0.0019173525590449572,64.0,0.0,7.579,1.513,0.02679234266676289,-33.87501881900021,14.398700344387809,14.403595141252692,0.0011644033119082452,64.0,0.0,7.521,1.555,0.004894796864883588,-33.615659634343835,-36.9164482051479,-35.48735865095455,-31.262870894582385,-34.34734809576124,-32.39838237788823,0.21017015628018437,1.99,0.2497305551469326,-33.503571745067305,27.951905325401924,27.977987574279048,0.0031362684080377223,64.0,0.0,7.535,1.522,0.02608224887712396,-33.71468144607632,28.719506439213756,28.745571666066546,0.0019227076275274157,64.0,0.0,7.628,1.504,0.02606522685278989,-33.206831405757534,14.398502474632046,14.40362891361047,0.0011652343990281224,64.0,0.0,7.477,1.548,0.005126438978424019,2.939195569618183,2.9546443317118265,3.1042886796328335,nan,nan,nan,nan,nan,0.008524563143029809,-31.052409632400988,25.454179153576646,25.543916808123548,0.0030556233040988446,64.0,0.0,0.0,0.0,0.08973765454690152,-31.052409632400988,26.823072757365765,26.9093563869024,0.0019024880323559046,64.0,0.0,0.0,0.0,0.08628362953663427,-31.052409632400988,12.685561705590619,12.690849299728377,0.0011579971984028816,64.0,0.0,0.0,0.0,0.005287594137758589,nan,nan,nan,nan,nan,nan,3.523785194480731e-07,2.0,2.2107432596385478e-05,nan,53.46160265108369,53.46160265108369,0.0030935979709029197,64.0,0.0,7.478,1.539,0.0,nan,53.56678475504562,53.56678475504562,0.0019081229399889707,64.0,0.0,7.484,1.546,0.0,nan,15.76024465208601,15.76024465208601,0.001161480993963778,64.0,0.0,7.445,1.576,0.0,-35.99487510856665,-46.96220504219958,-45.60534991769742,-31.951102297443743,-44.52822713937455,-42.441911736028345,0.14778162274205348,1.999,1.3395782235506921,-36.00596012353657,53.41170678544647,53.45980879579441,0.003123250409960747,64.0,0.0,7.459,1.542,0.04810201034793948,-36.005585638835235,53.516506049637,53.564922391018115,0.0019180386643856764,64.0,0.0,7.455,1.551,0.04841634138111317,-34.59218528458668,15.75812399146934,15.762632817620975,0.0011651986446231603,64.0,0.0,7.43,1.57,0.004508826151635503,-39.558424095359996,-45.66641682775177,-44.48490374102387,-37.46930574289578,-41.877242475082326,-40.06133051304979,0.09090814068550432,1.999,0.25092814313620326,-38.84525215002941,53.4278971876077,53.462106231790834,0.0031350627755746246,64.0,0.0,7.529,1.532,0.03420904418313597,-38.846826032739216,53.53247509670827,53.5671855015094,0.0019205095963552594,64.0,0.0,7.517,1.543,0.034710404801131745,-39.73866190290525,15.762327652148281,15.76581499551771,0.0011649824818596244,64.0,0.0,7.456,1.576,0.003487343369428686,2.9377592026415082,2.9484337072560214,3.099843955843553,nan,nan,nan,nan,nan,0.00852756023593247,-41.06222461953517,50.57557155896647,50.65474190437157,0.0030522136660292745,64.0,0.0,0.0,0.0,0.07917034540509604,-41.06222461953517,50.80829413742039,50.886998885070525,0.0019017581064254047,64.0,0.0,0.0,0.0,0.07870474765013569,-41.06222461953517,13.656535723299196,13.657235263246589,0.0011585472924634814,64.0,0.0,0.0,0.0,0.0006995399473925801,nan,nan,nan,nan,nan,nan,3.523785194480731e-07,2.0,2.239491418004036e-05,nan,8.395797755902079,8.395797755902079,0.0032046770630404352,64.0,0.477,3.586,1.532,0.0,nan,10.308974068566119,10.308974068566119,0.001970744200050831,64.0,0.483,3.576,1.544,0.0,nan,8.623818629383521,8.623818629383521,0.0012036861656233668,64.0,0.515,3.57,1.555,0.0,-22.08817416708638,-23.288371202334275,-18.96359532368593,-15.027730807081712,-20.950433577334266,-9.669829490817143,8.600113794888673,1.8785,0.9130423675104976,-22.13894289480423,8.305240865217733,8.34380437674948,0.0032181212045252323,64.0,0.481,3.621,1.558,0.03856351153174664,-22.144938145707158,10.232439560888556,10.274083298020456,0.001975357428193092,64.0,0.513,3.535,1.587,0.04164373713189917,-22.10105220845461,8.579009092847636,8.606507937306876,0.0012063135029748082,64.0,0.511,3.538,1.528,0.02749884445923989,-22.21119816420185,-23.385048907569107,-19.091416603683733,-21.06601688752906,-22.31278423015608,-18.509274675146248,0.46494324049329044,1.8785,0.1609891803022474,-22.280776465511014,8.307286469931519,8.343506085464945,0.003235388273373246,64.0,0.471,3.62,1.565,0.03621961553342601,-22.280996266971023,10.234281088299017,10.27383675294661,0.0019819108890369534,64.0,0.514,3.528,1.576,0.03955566464759208,-22.224198589128967,8.580006359135169,8.606632624675917,0.001209765339270234,64.0,0.506,3.536,1.542,0.02662626554074876,3.009970241055122,3.0081923711538714,3.119583074662809,nan,nan,nan,nan,nan,0.00872897759731859,-21.073796184207765,7.164307642257621,7.3036411794282525,0.0031551661444827912,64.0,0.0,0.0,0.0,0.13933353717063124,-21.073796184207765,9.636602425995695,9.779431229852756,0.001964730432257056,64.0,0.0,0.0,0.0,0.14282880385706065,-21.073796184207765,7.9485812111028125,8.015266457629489,0.0012020218959078192,64.0,0.0,0.0,0.0,0.06668524652667607,nan,nan,nan,nan,nan,nan,3.523785194480731e-07,2.0,2.1321193315088748e-05,nan,27.906138388058544,27.906138388058544,0.003193847032263875,64.0,0.49,3.595,1.521,0.0,nan,28.688077215622346,28.688077215622346,0.001970177604816854,64.0,0.49,3.555,1.529,0.0,nan,14.366842630605374,14.366842630605374,0.001202294146642089,64.0,0.509,3.628,1.585,0.0,-36.31884147541608,-37.040781968232054,-35.711932900306024,-21.70895858589397,-34.76624655103895,-30.50994866176527,3.0701352615743227,1.989625,1.0438456744132563,-36.28756422837826,27.886024918828088,27.90739149859165,0.0032176971174776555,64.0,0.486,3.611,1.529,0.021366579763562044,-36.292367357498804,28.66958213219121,28.69065147347072,0.001977889698930085,64.0,0.486,3.564,1.539,0.021069341279510212,-36.32164770425658,14.365908538754304,14.368444280736684,0.0012057907292619347,64.0,0.503,3.608,1.579,0.0025357419823794913,-36.331382642562986,-37.01216706268156,-35.77510921842918,-34.231591959033565,-34.84787386569651,-32.67968022741886,0.1770967382383692,1.989625,0.16104256367124617,-36.34243313026619,27.8863144736861,27.90718369184349,0.003231737246736884,64.0,0.484,3.624,1.523,0.02086921815739018,-36.34191677319425,28.670048887800615,28.690363773149937,0.0019842829201370477,64.0,0.483,3.577,1.545,0.0203148853493218,-36.312420413422174,14.36586051108971,14.368262983569839,0.0012077404204756022,64.0,0.506,3.599,1.585,0.0024024724801279262,2.9933166294044145,2.9912627628587174,3.1051378058003443,nan,nan,nan,nan,nan,0.008722483891993761,-31.05411088032581,25.45422188930667,25.543931223133033,0.003151218915358186,64.0,0.0,0.0,0.0,0.08970933382636304,-31.05411088032581,26.82310224285754,26.909366803913688,0.0019631838062778117,64.0,0.0,0.0,0.0,0.08626456105614722,-31.05411088032581,12.68556451371024,12.690852979427193,0.0012000219943001866,64.0,0.0,0.0,0.0,0.0052884657169531835,nan,nan,nan,nan,nan,nan,3.523785194480731e-07,2.0,2.1294017322361468e-05,nan,53.3772108885887,53.3772108885887,0.003193363955244422,64.0,0.487,3.584,1.536,0.0,nan,53.48480942287302,53.48480942287302,0.0019727775091305374,64.0,0.486,3.57,1.523,0.0,nan,15.726369873900301,15.726369873900301,0.0012020272621884943,64.0,0.499,3.592,1.568,0.0,-46.949550340532525,-47.04078873373347,-46.06957776584156,-28.66394096579622,-44.92457231420409,-43.24899854218883,0.6646874445437942,1.99875,1.1612135807396844,-46.962773707383356,53.36247476732863,53.37812369207205,0.0032180368890985848,64.0,0.49,3.579,1.521,0.01564892474342372,-46.97952454464779,53.469678601559764,53.48593165286622,0.0019793082466349004,64.0,0.484,3.58,1.519,0.01625305130645671,-46.92016274930992,15.72632973370497,15.726647422215553,0.0012067430382594465,64.0,0.497,3.577,1.563,0.0003176885105826699,-45.2462256782982,-46.77036937584093,-45.64296655878558,-41.94172476980825,-44.19211613775942,-42.05595232034454,0.06970309619903216,1.99875,0.16063140015490354,-45.983911574944486,53.360294068915294,53.37734345654266,0.0032301429258659482,64.0,0.486,3.578,1.516,0.01704938762736674,-45.99273976660334,53.46753481532667,53.48516378605843,0.0019857294764369727,64.0,0.481,3.571,1.52,0.01762897073175651,-45.55576530799268,15.725970856970598,15.72630707200206,0.0012077379524707795,64.0,0.497,3.571,1.561,0.0003362150314618617,2.9918796071562044,2.989362810718182,3.1006423030024055,nan,nan,nan,nan,nan,0.008725101029500365,-41.06404390760957,50.575599817116675,50.65473454786896,0.003148744400590658,64.0,0.0,0.0,0.0,0.07913473075228694,-41.06404390760957,50.80832572338079,50.886992918385936,0.001963170884177089,64.0,0.0,0.0,0.0,0.07866719500514563,-41.06404390760957,13.656536069362938,13.657233479395778,0.0012000287603586913,64.0,0.0,0.0,0.0,0.0006974100328402955
3,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.218093164265156e-05,nan,8.776630253911827,8.776630253911827,0.003185831225477159,64.0,1.509,1.544,1.479,0.0,nan,10.519551013892723,10.519551013892723,0.0019603264750912785,64.0,1.49,1.604,1.51,0.0,nan,8.655626553702312,8.655626553702312,0.0011968501089140774,64.0,1.493,1.556,1.475,0.0,-17.569764025688414,-17.900594529014093,-15.176716867251178,-14.643354265705177,-16.770782895697273,-11.120624907260478,5.3122638440374175,2.59575,1.3562142301118,-17.601422615088065,8.53484307351217,8.654340389107514,0.0032024266105145217,64.0,1.544,1.503,1.492,0.11949731559534449,-17.720654021997028,10.290913086484485,10.417014170547784,0.001964545632712543,64.0,1.5,1.554,1.502,0.12610108406329879,-17.548716490253597,8.525668608716561,8.605520749717416,0.001198753078468144,64.0,1.506,1.529,1.476,0.07985214100085436,-17.366992006407585,-17.77699325660545,-14.92366789582329,-15.923282671792599,-17.144727587522517,-13.31671363857656,1.8012988098261162,2.59575,0.15992592329531907,-17.31848603536648,8.520426147485718,8.643604003014692,0.003210758803412318,64.0,1.551,1.504,1.481,0.12317785552897398,-17.481434896773475,10.274679917209797,10.406135880455313,0.001967189896851778,64.0,1.527,1.548,1.506,0.13145596324551612,-17.351026253667076,8.518300830400793,8.598981737725882,0.0011995996935293077,64.0,1.523,1.521,1.464,0.08068090732508892,2.9988753443415743,2.9998019172964567,3.1355122972211857,nan,nan,nan,nan,nan,0.008708797418512404,-21.085426165321092,7.276060390926846,7.408057422268302,0.0031306062657386067,64.0,0.0,0.0,0.0,0.13199703134145668,-21.085426165321092,9.692738829498776,9.828357876715653,0.0019493933897465467,64.0,0.0,0.0,0.0,0.13561904721687768,-21.085426165321092,7.816125157043999,7.881593709218213,0.001192259704694152,64.0,0.0,0.0,0.0,0.06546855217421399,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.093932218849659e-05,nan,28.82804269034272,28.82804269034272,0.0031736184004694224,64.0,1.484,1.536,1.491,0.0,nan,29.407520960367652,29.407520960367652,0.0019581066304817795,64.0,1.479,1.543,1.479,0.0,nan,14.118233570693517,14.118233570693517,0.0011939823413267732,64.0,1.497,1.551,1.48,0.0,-33.44232025397411,-35.03755931754061,-30.417542629321378,-25.08833890924176,-32.66066376741754,-27.66611164082207,2.3276251202638303,2.961,1.9638059376757593,-33.495772302536245,28.785383422197214,28.832499083714566,0.0032078616609796883,64.0,1.5,1.533,1.501,0.04711566151735269,-33.44858844646953,29.364003956017108,29.411038116736083,0.001967056271620095,64.0,1.484,1.531,1.495,0.047034160718975926,-33.32349756399133,14.114727246366146,14.120063831497816,0.0011982170501723885,64.0,1.505,1.537,1.503,0.005336585131670901,-32.52833120103918,-35.0001021108536,-30.08817477583126,-30.546936350584065,-32.67016073034211,-28.882012124480138,0.561124991604342,2.961,0.1635828638309613,-32.71740844070946,28.777656570183286,28.830813486636472,0.003208981000818312,64.0,1.504,1.54,1.502,0.05315691645318665,-32.6844468181704,29.3560041383149,29.40943308715317,0.0019679634179919957,64.0,1.493,1.532,1.499,0.05342894883827043,-32.42090051079261,14.11193384247184,14.116914433229457,0.0011985095050185918,64.0,1.516,1.541,1.502,0.00498059075761681,2.9838735354043795,2.9827322637381544,3.119975620962107,nan,nan,nan,nan,nan,0.0087032110998407,-31.06256532891733,25.990672665096575,26.081208758415514,0.0031271683536469937,64.0,0.0,0.0,0.0,0.09053609331893853,-31.06256532891733,27.14454453942419,27.23287126837193,0.001947764553129673,64.0,0.0,0.0,0.0,0.08832672894774163,-31.06256532891733,12.098698916712207,12.106940710429093,0.0011907154805958272,64.0,0.0,0.0,0.0,0.008241793716885937,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.082542795687914e-05,nan,54.46673312254503,54.46673312254503,0.0031683528553694486,64.0,1.494,1.534,1.49,0.0,nan,54.53746173558416,54.53746173558416,0.001956660659983754,64.0,1.483,1.542,1.486,0.0,nan,15.290174020551563,15.290174020551563,0.0011931602358818054,64.0,1.485,1.579,1.486,0.0,-43.010352299610815,-45.31350651232266,-44.30438486351271,-27.816573516609466,-43.149349670420456,-41.06808940243101,1.0983082689186325,2.99675,2.167668811862357,-43.085604865956654,54.423949872356815,54.46750168998154,0.0032062512002885343,64.0,1.492,1.541,1.485,0.043551817624724265,-43.08951230265953,54.494594522472426,54.53811793622986,0.001967430784367025,64.0,1.483,1.541,1.483,0.04352341375743407,-42.8527217696264,15.290102396900522,15.290576061384563,0.0011978601086884736,64.0,1.488,1.581,1.484,0.00047366448404062567,-38.842976721613205,-45.1106214560728,-44.102755169179524,-36.869968749920034,-42.70871707184103,-39.66581534786112,0.20792250175636423,2.99675,0.16372190816607327,-39.02654796122035,54.42897163436825,54.46911368924065,0.0032085374416783454,64.0,1.49,1.533,1.485,0.04014205487239764,-39.02855073852259,54.49920492465126,54.53971148401279,0.0019687206903472544,64.0,1.484,1.529,1.483,0.04050655936153191,-37.60283814821523,15.2896174991356,15.291591494315067,0.0011985038360580803,64.0,1.484,1.578,1.484,0.0019739951794672805,2.9826447868496637,2.980739576837563,3.1195487616877724,nan,nan,nan,nan,nan,0.008714061704464256,-41.07650958321762,51.3138164929663,51.393424757519156,0.0031259951004758476,64.0,0.0,0.0,0.0,0.07960826455285286,-41.07650958321762,51.479317422340436,51.55815527232336,0.001947484040632844,64.0,0.0,0.0,0.0,0.07883784998292498,-41.07650958321762,12.892697721746579,12.892700908945567,0.001191585099324584,64.0,0.0,0.0,0.0,3.1871989882858998e-06,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,3.065008111298084e-05,nan,8.8049429207961,8.8049429207961,0.003271541648544371,64.0,31.703,0.0,0.0,0.0,nan,10.529159535002279,10.529159535002279,0.0019985867477953436,64.0,32.891,0.0,0.0,0.0,nan,8.663504269139011,8.663504269139011,0.0012146805552765727,64.0,33.26,0.0,0.0,0.0,-3.2395394703523195,-3.2330137040160296,-2.2672436022338998,-3.1821217511066857,-3.1553558510043036,-2.184922145412572,3.9079460095404164,1.0,0.5930734238214791,-3.2432423468745997,3.9561973330373137,4.119577460082865,0.0032485108030959964,64.0,28.379,0.0,0.0,0.16338012704555105,-3.2927594464070875,5.849439877051437,6.226419594922729,0.0020016062278300525,64.0,14.09,0.0,0.0,0.3769797178712917,-3.2747935862828683,5.476735945875466,5.632512775197453,0.0012197361262515187,64.0,13.276,0.0,0.0,0.15577682932198744,-4.108975713357318,-4.066723060959514,-3.468996194176825,-4.03729685372512,-4.00961833932933,-3.3516183816895078,0.7016936703332808,1.0,0.5430342102050781,-4.11064928253019,4.058103696376189,4.848810532392732,0.003255975232459605,64.0,27.856,0.0,0.0,0.7907068360165432,-4.094285911476559,5.993787462981649,7.2256115666352905,0.001995871781371534,64.0,14.17,0.0,0.0,1.2318241036536417,-4.098703310668528,5.597330880091776,6.631722964250454,0.0012127016996964811,64.0,12.744,0.0,0.0,1.0343920841586778,2.9952464849677924,2.993355146352869,3.1240966856396364,nan,nan,nan,nan,nan,0.009031143808737397,-21.086878462128468,7.276119747084085,7.408060527508847,0.0032126740058884026,64.0,0.0,0.0,0.0,0.13194078042476232,-21.086878462128468,9.69276503262421,9.828327379961804,0.0019802892776206137,64.0,0.0,0.0,0.0,0.13556234733759354,-21.086878462128468,7.816136038525673,7.881574139876182,0.001211638942360878,64.0,0.0,0.0,0.0,0.06543810135050965,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.8773937374353408e-05,nan,28.883315741268422,28.883315741268422,0.0032575830770656465,64.0,31.721,0.0,0.0,0.0,nan,29.452799824189764,29.452799824189764,0.001995233175344765,64.0,32.055,0.0,0.0,0.0,nan,14.130582133787719,14.130582133787719,0.0012146388934925199,64.0,32.2,0.0,0.0,0.0,-3.2790611813399217,-3.3151325665188858,-2.3113191047564503,-3.2281640384838854,-3.245348470403507,-2.247900350490972,3.44978798099997,1.0,0.5917473499011249,-3.2863388058633984,9.62915132516357,16.387170260239714,0.0032403047159314156,64.0,27.953,0.0,0.0,6.758018935076144,-3.315306848951071,11.434651633391871,19.326136797815963,0.0019996346114203333,64.0,14.809,0.0,0.0,7.8914851644240915,-3.3258963077961567,9.367673292249146,11.901120749181999,0.0012190357893705369,64.0,13.246,0.0,0.0,2.533447456932853,-4.122832458914889,-4.084556916422228,-3.477171457290764,-4.058083816116988,-4.032396934800307,-3.3737404885471314,0.5652798257330153,1.0,0.5385587509348988,-4.125553341524364,9.774774029210288,19.115722247706216,0.0032548182392492893,64.0,26.633,0.0,0.0,9.340948218495928,-4.105589526629185,11.462026238903979,21.68228155014447,0.0019951850827783345,64.0,13.837,0.0,0.0,10.220255311240491,-4.110974563953073,9.536049748241851,13.741276937666623,0.001211524517275393,64.0,13.031,0.0,0.0,4.205227189424772,2.980220025560305,2.978796026675462,3.109876576010695,nan,nan,nan,nan,nan,0.009033349866978823,-31.06399812583421,25.990720315469762,26.081224623125202,0.0032126101925969122,64.0,0.0,0.0,0.0,0.09050430765543993,-31.06399812583421,27.144580481231202,27.232876397499822,0.001980792627669871,64.0,0.0,0.0,0.0,0.08829591626862054,-31.06399812583421,12.098693102302827,12.106933115550914,0.0012095737773925065,64.0,0.0,0.0,0.0,0.008240013248087763,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.8721359558403493e-05,nan,54.52815883281454,54.52815883281454,0.0032604009211063384,64.0,31.868,0.0,0.0,0.0,nan,54.5976586852546,54.5976586852546,0.001992616363801062,64.0,31.861,0.0,0.0,0.0,nan,15.301743216452886,15.301743216452886,0.001214183397591114,64.0,32.534,0.0,0.0,0.0,-3.281079257918569,-3.3178167657698676,-2.2730499472986403,-3.2320369175226,-3.207821907051179,-2.195954513126837,3.159408276205553,1.0,0.5920316306399181,-3.2868479894067066,11.895366694601634,36.35656393630896,0.003237010725773871,64.0,25.083,0.0,0.0,24.461197241707325,-3.3016228596137225,12.87659415888147,38.854912481688835,0.002003755799494684,64.0,17.334,0.0,0.0,25.978318322807365,-3.322973886068619,10.270244196287047,15.038350285141558,0.0012194322273135186,64.0,13.313,0.0,0.0,4.768106088854511,-4.125594892475303,-4.085388862603295,-3.4794249906901324,-4.060750622230787,-4.038397605590188,-3.377685290720036,0.5582582222045678,1.0,0.5389782940689475,-4.13048925426441,12.142776626295618,41.78909224570204,0.0032546021351590754,64.0,23.93,0.0,0.0,29.64631561940642,-4.104398494030624,12.556190350274065,42.9928137076091,0.0019970114091411232,64.0,17.372,0.0,0.0,30.436623357335037,-4.102521034400933,10.464104294225713,16.334871033272847,0.0012118756538257002,64.0,13.815,0.0,0.0,5.870766739047134,2.978978459936259,2.9775734312585826,3.1082971192435425,nan,nan,nan,nan,nan,0.00902972479071468,-41.07789764041455,51.313825667473196,51.39339411766167,0.0032115868208929896,64.0,0.0,0.0,0.0,0.07956845018847503,-41.07789764041455,51.47934494906463,51.55812677721011,0.00198294055275619,64.0,0.0,0.0,0.0,0.0787818281454804,-41.07789764041455,12.89270198056754,12.892705892614197,0.001210540734231472,64.0,0.0,0.0,0.0,3.9120466563957734e-06,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.2711246274411678e-05,nan,8.878131868972622,8.878131868972622,0.0031523405350744726,64.0,0.0,7.675,1.463,0.0,nan,10.573935846275527,10.573935846275527,0.0019335505645722152,64.0,0.0,7.492,1.48,0.0,nan,8.712777315492092,8.712777315492092,0.0011828922275453806,64.0,0.0,7.35,1.544,0.0,-16.44421021409846,-17.29463614276612,-13.65191331601193,-15.54982658452599,-16.550147201239746,-12.893446326755228,2.4588735866269613,2.6215,1.9534697108920664,-16.53337514055788,8.576444418567034,8.7150538791368,0.0031734007261693476,64.0,0.0,7.547,1.461,0.13860946056976609,-16.6450458529189,10.291784493014523,10.434210997492626,0.0019376606531441212,64.0,0.0,7.267,1.505,0.14242650447810234,-16.540625179180864,8.547634027958622,8.637708510582073,0.0011858791327103973,64.0,0.0,7.52,1.53,0.09007448262345008,-17.661677347944327,-18.082349078134616,-15.285783329935702,-16.786774561625467,-17.48562120840386,-14.635975237455064,1.519634685983544,2.6215,0.26126166481990365,-17.669181606845022,8.640706791428062,8.760825635510576,0.003182409467175603,64.0,0.0,7.37,1.471,0.12011884408251383,-17.85231769908842,10.353487929975046,10.474700490966686,0.0019407974034547806,64.0,0.0,7.515,1.509,0.12121256099164057,-17.702682189524793,8.587862550232122,8.66289870399332,0.0011858707210049032,64.0,0.0,7.366,1.553,0.07503615376119832,2.95536197917688,2.9656841178361137,3.127702103653606,nan,nan,nan,nan,nan,0.008817174240015447,-21.084624649517384,7.276054769609325,7.408059299841441,0.0030970210544764994,64.0,0.0,0.0,0.0,0.13200453023211622,-21.084624649517384,9.692725521870056,9.828355439018397,0.001921242682263255,64.0,0.0,0.0,0.0,0.13562991714834105,-21.084624649517384,7.816121488824742,7.881593107854587,0.001177643109112978,64.0,0.0,0.0,0.0,0.06547161902984477,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.1632550284266473e-05,nan,29.018074170735687,29.018074170735687,0.003134807183407247,64.0,0.0,7.69,1.457,0.0,nan,29.56780019502114,29.56780019502114,0.0019283474609255791,64.0,0.0,7.607,1.465,0.0,nan,14.245835827095929,14.245835827095929,0.0011790684890002011,64.0,0.0,7.403,1.558,0.0,-32.42107443449908,-34.66717868318412,-30.119354840015614,-30.069177605698087,-31.83983469107875,-27.75138251174072,0.5060100413369881,2.964,3.096699727608822,-32.50128315574991,28.95861342336318,29.014395905160477,0.003179849458858371,64.0,0.0,7.753,1.455,0.055782481797297834,-32.50608479500968,29.512478552194704,29.565209250370444,0.001941229117102921,64.0,0.0,7.626,1.478,0.05273069817573983,-32.33239563390852,14.240014176946937,14.245835586664551,0.0011861764704808593,64.0,0.0,7.327,1.547,0.00582140971761369,-28.382084639799775,-34.86745990605146,-29.6926638800206,-26.81878993171815,-32.24695689600021,-28.523494576163714,0.8513711585246424,2.964,0.26529676812607794,-28.278766141632715,28.906557968169015,29.001220403486474,0.0031822779830545187,64.0,0.0,7.715,1.458,0.09466243531745988,-28.289668863843982,29.461077531630526,29.554205631645406,0.0019428363805636764,64.0,0.0,7.598,1.471,0.09312810001488003,-28.271847741382473,14.230733220071205,14.248160486755271,0.001185613584704697,64.0,0.0,7.274,1.534,0.017427266684066467,2.9403467195626383,2.9484375057316212,3.1146564118565045,nan,nan,nan,nan,nan,0.008814390656538308,-31.06177090883616,25.99067495380193,26.081225371498732,0.003092935141175985,64.0,0.0,0.0,0.0,0.09055041769680372,-31.06177090883616,27.14454324420465,27.23288350509674,0.0019196574250236154,64.0,0.0,0.0,0.0,0.0883402608920889,-31.06177090883616,12.098696507078527,12.106944264939425,0.0011758470116183162,64.0,0.0,0.0,0.0,0.008247757860898375,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.1604233421385287e-05,nan,54.675936099006954,54.675936099006954,0.0031356322513893245,64.0,0.0,7.714,1.457,0.0,nan,54.74243964294416,54.74243964294416,0.0019298619721084833,64.0,0.0,7.717,1.46,0.0,nan,15.434117420633477,15.434117420633477,0.0011796631179749966,64.0,0.0,7.351,1.558,0.0,-38.71209390790084,-44.95678175868895,-39.607383003597164,-35.90306703434551,-42.27281832227349,-34.73737788530413,0.33778328808718955,2.996625,3.463688372677192,-39.31288336911051,54.60887193703694,54.67686359711307,0.003177457991987467,64.0,0.0,7.718,1.464,0.06799166007613167,-39.3096004058664,54.67514565291546,54.74338716674317,0.0019418229637667536,64.0,0.0,7.706,1.468,0.06824151382770793,-38.97963386876824,15.432396690002024,15.432898275177736,0.0011856163246557116,64.0,0.0,7.321,1.545,0.0005015851757121936,-28.379486370597565,-44.17215030069655,-42.60160295738374,-27.34316784906069,-40.54694707250552,-37.667952858992216,0.5897587870990262,2.996625,0.26494342246185987,-28.467648947402253,54.450331155622344,54.64775128152715,0.003180837530642748,64.0,0.0,7.695,1.461,0.19742012590480584,-28.463109727063678,54.5170472407188,54.71467643359309,0.0019425308937206865,64.0,0.0,7.688,1.465,0.19762919287428815,-28.357107546983574,15.411166806074965,15.438147280922752,0.001185612372122705,64.0,0.0,7.303,1.546,0.02698047484778776,2.939091942236037,2.9475792059481183,3.1133692836053086,nan,nan,nan,nan,nan,0.0088247985066846,-41.075805550585486,51.31379904182286,51.39340827281423,0.0030910535408183934,64.0,0.0,0.0,0.0,0.07960923099136608,-41.075805550585486,51.479308383808544,51.55814016853253,0.0019196828678250313,64.0,0.0,0.0,0.0,0.07883178472398811,-41.075805550585486,12.892697453416,12.892697646090907,0.0011764250798150897,64.0,0.0,0.0,0.0,1.9267490714014457e-07,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.227644808590412e-05,nan,8.810971859134249,8.810971859134249,0.003184308325871825,64.0,0.516,3.496,1.518,0.0,nan,10.537943681238412,10.537943681238412,0.0019644139520823955,64.0,0.526,3.528,1.495,0.0,nan,8.67963168865891,8.67963168865891,0.0012010064944624902,64.0,0.495,3.544,1.524,0.0,-17.807097609675857,-18.14448092689389,-15.532304179149861,-13.827570631760103,-16.474621695888008,-9.785530685889631,9.212405997204774,2.6145,1.522482283453457,-17.848410347719327,8.592670958088322,8.710589814802326,0.003205879825167358,64.0,0.505,3.55,1.488,0.11791885671400415,-17.989925760811175,10.32426593050308,10.445162315364868,0.001971047716215253,64.0,0.484,3.605,1.479,0.12089638486178877,-17.87922033195141,8.560805029274192,8.630787510529823,0.0012007207702845336,64.0,0.462,3.544,1.512,0.06998248125563045,-17.84779294723895,-18.160046637620642,-15.512671975987544,-16.79460322417013,-17.546029205517918,-14.564818160090224,1.0833877971745398,2.6145,0.1675942582478747,-17.90149912485682,8.589729441193617,8.706906017279085,0.0032126639103516935,64.0,0.49,3.536,1.495,0.11717657608546794,-18.028854648089876,10.32451939487032,10.443667535208055,0.0019771157037466766,64.0,0.491,3.568,1.499,0.11914814033773524,-17.892368811365703,8.560617154961133,8.631271101305037,0.001203448905609548,64.0,0.463,3.548,1.511,0.07065394634390465,3.0099282476537286,3.0066721082018577,3.1441485258841704,nan,nan,nan,nan,nan,0.008727305400185287,-21.086492778385953,7.276066879152115,7.408013620316021,0.0031306604081764817,64.0,0.0,0.0,0.0,0.13194674116390637,-21.086492778385953,9.692756031354245,9.82832906733297,0.0019558867812156677,64.0,0.0,0.0,0.0,0.13557303597872483,-21.086492778385953,7.816138797322881,7.881582064141376,0.001195485470816493,64.0,0.0,0.0,0.0,0.06544326681849455,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.1100522950291633e-05,nan,28.896549581399594,28.896549581399594,0.0031733759259805084,64.0,0.502,3.479,1.516,0.0,nan,29.462838753775856,29.462838753775856,0.001963521701283753,64.0,0.506,3.459,1.52,0.0,nan,14.165523854844585,14.165523854844585,0.001196686763316393,64.0,0.477,3.521,1.461,0.0,-33.69406522493687,-35.00187717852089,-30.802758471458596,-21.649693269774314,-32.35595365163944,-22.59593351990519,4.232733250384005,2.963375,2.1659228874538092,-33.758540412016934,28.855534993558866,28.90098231839726,0.0032079733703285454,64.0,0.51,3.514,1.525,0.04544732483839553,-33.76328445111362,29.421864412797767,29.46647109104168,0.0019722832459956405,64.0,0.513,3.462,1.52,0.04460667824391251,-33.69210446486063,14.161942452842865,14.167441516919679,0.0011999563295394182,64.0,0.479,3.515,1.455,0.0054990640768135535,-29.99165320600401,-34.99928151379659,-30.21400214372077,-28.179361116943312,-32.516084763693776,-28.9200776383068,0.5948100307306362,2.963375,0.17028000530600548,-30.004086110281353,28.822555267418643,28.894035195539157,0.003210611085407436,64.0,0.51,3.506,1.533,0.07147992812051385,-29.908833943339914,29.387792719702325,29.459534473591287,0.001976000406779349,64.0,0.514,3.465,1.522,0.07174175388896131,-30.034947935749084,14.156806438010515,14.169228881301736,0.0012012595059350134,64.0,0.48,3.508,1.454,0.012422443291221441,2.9949843588431286,2.992777430674909,3.1324126288154615,nan,nan,nan,nan,nan,0.008716170295141637,-31.063721787082628,25.990701539833935,26.081224679795355,0.003126871271058917,64.0,0.0,0.0,0.0,0.09052313996141947,-31.063721787082628,27.14457012493998,27.232884391934334,0.001954357659444213,64.0,0.0,0.0,0.0,0.08831426699435596,-31.063721787082628,12.09869992955216,12.106947724232361,0.0011932008499279617,64.0,0.0,0.0,0.0,0.008247794680201537,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.1137740463018416e-05,nan,54.54300651364591,54.54300651364591,0.0031716390009969473,64.0,0.503,3.455,1.511,0.0,nan,54.6119385626205,54.6119385626205,0.001964934325776994,64.0,0.502,3.455,1.512,0.0,nan,15.338888382814307,15.338888382814307,0.0011964097833260894,64.0,0.49,3.527,1.45,0.0,-44.60270783926447,-45.30201647482854,-44.33948074349903,-26.676083873407322,-42.92932690897273,-41.14127188583551,1.3829523670616044,2.996375,2.4436495649665595,-44.63742897489698,54.510728704282215,54.54406360463517,0.003205941800959408,64.0,0.503,3.453,1.518,0.03333490035295483,-44.63201609406522,54.57948999596828,54.613042289296544,0.0019732593214139343,64.0,0.503,3.444,1.515,0.03355229332826326,-44.73512041668245,15.33836580763183,15.338174981147967,0.0011997750699520111,64.0,0.488,3.533,1.451,-0.00019082648386259393,-30.51772182887404,-44.9927806414431,-43.79776265056866,-29.589064551727784,-42.16594390229666,-39.50392851536339,0.39400150174281445,2.996375,0.1706857242519036,-30.762172936142747,54.416137933982924,54.53421568473478,0.003208497638814151,64.0,0.504,3.443,1.507,0.11807775075185845,-30.76207357902772,54.48494933926905,54.603316917217796,0.0019799445038661363,64.0,0.504,3.451,1.513,0.11836757794874586,-30.51652231986777,15.330414633844674,15.345002091136582,0.0012039383044466377,64.0,0.491,3.524,1.456,0.014587457291908024,2.993740480336655,2.9908046197188405,3.127938735269547,nan,nan,nan,nan,nan,0.0087270488422364,-41.077467204676694,51.31382133785704,51.393399669447774,0.00313083157222718,64.0,0.0,0.0,0.0,0.07957833159073147,-41.077467204676694,51.47933683854791,51.55813188314688,0.0019547292096540334,64.0,0.0,0.0,0.0,0.07879504459896935,-41.077467204676694,12.892696283043806,12.892696461883787,0.0011934422412887215,64.0,0.0,0.0,0.0,1.78839981046508e-07
4,nan,nan,nan,nan,nan,nan,3.637464831568681e-07,4.0,2.2289836779236792e-05,nan,8.923440021395338,8.923440021395338,0.003188421473838389,64.0,1.539,1.498,1.444,0.0,nan,10.59835066181394,10.59835066181394,0.0019669848140329124,64.0,1.575,1.493,1.494,0.0,nan,8.66090224894779,8.66090224894779,0.0011993185924366117,64.0,1.567,1.45,1.495,0.0,-14.56787203566555,-14.752534701267923,-12.798679620061117,-12.221490806452376,-13.285735945963374,-9.352212434543144,6.4479031380555805,3.181625,1.7851009797975421,-14.554643674470391,8.472133571813576,8.71035745207781,0.003209538757801056,64.0,1.507,1.556,1.479,0.23822388026423447,-14.6688377163626,10.142262716804646,10.398186780071647,0.0019743162011727692,64.0,1.533,1.455,1.486,0.2559240632670008,-14.55519758645514,8.401197572294764,8.550296773650883,0.0012041534166783094,64.0,1.556,1.466,1.538,0.14909920135611898,-14.177045797072786,-14.465852324713575,-12.206091627151093,-12.510452683421029,-13.327317412889933,-9.738876939159148,3.933494807425772,3.181625,0.16772063556686043,-14.095808697462997,8.424552340412689,8.670533986169326,0.0032155628176406027,64.0,1.526,1.557,1.487,0.24598164575663795,-14.228765496759394,10.095873430423529,10.36035516835182,0.0019772698702290653,64.0,1.522,1.453,1.461,0.2644817379282909,-14.124057128577366,8.366509466894954,8.52961743866736,0.0012047903398051858,64.0,1.583,1.421,1.518,0.16310797177240666,2.9972552583960876,2.9941418669836315,3.1417278566094757,nan,nan,nan,nan,nan,0.008927881623618305,-21.070024081767794,7.381701906914101,7.517484515316516,0.0031365716382861135,64.0,0.0,0.0,0.0,0.1357826084024154,-21.070024081767794,9.71143080591902,9.849447937722205,0.001957643589004874,64.0,0.0,0.0,0.0,0.13801713180318487,-21.070024081767794,7.764920018851221,7.830382625988904,0.0011966221956536175,64.0,0.0,0.0,0.0,0.06546260713768337,nan,nan,nan,nan,nan,nan,3.637464831568681e-07,4.0,2.10373904556036e-05,nan,29.146191206900443,29.146191206900443,0.0031749319657683375,64.0,1.538,1.514,1.444,0.0,nan,29.671498384396514,29.671498384396514,0.001965796603821218,64.0,1.535,1.491,1.448,0.0,nan,14.028006285851971,14.028006285851971,0.001199197986163199,64.0,1.513,1.456,1.502,0.0,-31.266652780821982,-33.29099514785146,-28.71643043661855,-23.126615649361515,-30.474731227536914,-23.078304986199466,2.987929635253245,3.919125,2.831414927820675,-31.305601328931548,29.064740873068434,29.14796156279618,0.003210200099274516,64.0,1.525,1.519,1.449,0.08322068972774588,-31.335960865921635,29.59280095663949,29.67360092172177,0.001972566650249064,64.0,1.53,1.481,1.445,0.08079996508228149,-31.092378917782767,14.023102595004845,14.032106249915643,0.0012032647049054503,64.0,1.53,1.455,1.486,0.009003654910797465,-29.48029774142798,-33.00552136444553,-26.997805455263393,-27.559796043239075,-30.485775038765205,-25.17774141594707,1.3626684279535397,3.919125,0.17443070080224424,-29.536160519527307,29.03173425067999,29.142842001120346,0.0032126593282446264,64.0,1.503,1.51,1.447,0.11110775044035748,-29.466560390646364,29.558910563573555,29.668715427808692,0.0019749643923714756,64.0,1.529,1.472,1.452,0.10980486423513725,-29.365496860279563,14.017077037747343,14.029250964870322,0.0012029894236475229,64.0,1.523,1.457,1.486,0.012173927122978156,2.9810842095030523,2.9797743102850776,3.124522663668827,nan,nan,nan,nan,nan,0.008923932724632324,-31.048532279149605,26.278942770696837,26.367727634181282,0.0031313336826860904,64.0,0.0,0.0,0.0,0.08878486348444525,-31.048532279149605,27.32890727785988,27.411586930950428,0.0019545719400048257,64.0,0.0,0.0,0.0,0.08267965309054759,-31.048532279149605,11.912680237557257,11.920008469932194,0.0011952186077833177,64.0,0.0,0.0,0.0,0.007328232374936405,nan,nan,nan,nan,nan,nan,3.637464831568681e-07,4.0,2.0959680899977684e-05,nan,54.826190866394306,54.826190866394306,0.0031721119498834016,64.0,1.534,1.512,1.442,0.0,nan,54.889092005296106,54.889092005296106,0.0019629740566015244,64.0,1.535,1.511,1.442,0.0,nan,15.135974267052273,15.135974267052273,0.0011967911906540394,64.0,1.515,1.451,1.476,0.0,-42.65370471781084,-43.989418197092036,-42.89659736226533,-29.293214642625067,-41.58628199243093,-39.0344730285934,1.28972573495818,3.99075,3.116714778558351,-42.59562716307784,54.772133173917446,54.82746065614631,0.003207179833203554,64.0,1.544,1.51,1.448,0.05532748222886141,-42.59620369423723,54.83499353605569,54.890332914639934,0.0019724315376952292,64.0,1.537,1.516,1.451,0.05533937858424309,-42.40821343838163,15.136046891913615,15.137210365781648,0.00120135794300586,64.0,1.513,1.447,1.491,0.0011634738680328383,-34.260620434993456,-43.802599540236,-42.162036045041475,-33.280057338576576,-41.04826281366808,-37.364983880518125,0.39133399414368203,3.99075,0.1763309087222442,-34.302227575322156,54.71724931857862,54.82101403382292,0.003211784935556352,64.0,1.541,1.506,1.445,0.10376471524430286,-34.302747864961376,54.78068635423131,54.8840150564569,0.0019779292521998285,64.0,1.532,1.51,1.446,0.1033287022255962,-34.01227865839586,15.132740052825591,15.13851426990308,0.0012032809611409903,64.0,1.523,1.448,1.482,0.005774217077489041,2.9793676801225044,2.979008003471976,3.12476809320583,nan,nan,nan,nan,nan,0.008917731788009406,-41.067157162238914,51.66613632813463,51.74443706309521,0.0031312590828165413,64.0,0.0,0.0,0.0,0.07830073496058532,-41.067157162238914,51.811275609814935,51.888081422724156,0.001957183416001499,64.0,0.0,0.0,0.0,0.07680581290922106,-41.067157162238914,12.654670702841512,12.654728451452865,0.0011954631051048637,64.0,0.0,0.0,0.0,5.774861135243725e-05,nan,nan,nan,nan,nan,nan,3.637464831568681e-07,4.0,3.227711282670498e-05,nan,8.98499501083798,8.98499501083798,0.003305167656391859,64.0,31.529,0.0,0.0,0.0,nan,10.648992350344518,10.648992350344518,0.0020162007631734013,64.0,31.992,0.0,0.0,0.0,nan,8.721366136336279,8.721366136336279,0.0012260608645156025,64.0,31.868,0.0,0.0,0.0,-2.337409629969107,-2.362937408808742,-1.528766235159475,-2.2739972226329916,-2.3049907917050083,-1.4262696738603182,5.036318161648053,1.0,0.6327531799329444,-2.345897110457322,3.3958924599003697,3.446537943756928,0.003265641557984054,64.0,28.94,0.0,0.0,0.050645483856558204,-2.359858154893896,4.974327043163508,5.278328792969409,0.002018828758969903,64.0,13.339,0.0,0.0,0.30400174980590133,-2.3760105978552053,4.7303534940588285,4.825804020144033,0.0012290043318644165,64.0,12.912,0.0,0.0,0.09545052608520432,-3.1820431699940084,-3.1699215867504287,-2.67362071436681,-3.1001597212478154,-3.0982358138920545,-2.526873533958298,0.9133723173657559,1.0,0.5648788385940716,-3.1735445734453513,3.511615137078099,4.3410297122699575,0.0032797196498140693,64.0,27.348,0.0,0.0,0.8294145751918585,-3.1723459781830403,5.1623007528288385,6.551981651442247,0.002016114616766572,64.0,13.855,0.0,0.0,1.3896808986134088,-3.1606684081618903,4.873308181104072,6.093206526735421,0.0012191717410460115,64.0,12.892,0.0,0.0,1.219898345631349,2.9928709370279947,2.98909154715116,3.131197417735433,nan,nan,nan,nan,nan,0.009290034549310804,-21.072344727322267,7.381748111098021,7.517425191432218,0.0032442971356213095,64.0,0.0,0.0,0.0,0.13567708033419645,-21.072344727322267,9.711480247872437,9.849381853289088,0.0020005646180361507,64.0,0.0,0.0,0.0,0.1379016054166513,-21.072344727322267,7.764928922732528,7.830329593186524,0.0012171528916805983,64.0,0.0,0.0,0.0,0.06540067045399578,nan,nan,nan,nan,nan,nan,3.637464831568681e-07,4.0,3.0243090353906155e-05,nan,29.254612139140097,29.254612139140097,0.0032882167836651207,64.0,31.457,0.0,0.0,0.0,nan,29.771946129633786,29.771946129633786,0.002012989250011742,64.0,31.271,0.0,0.0,0.0,nan,14.158570122170332,14.158570122170332,0.001221565700136125,64.0,31.813,0.0,0.0,0.0,-2.3674362412807866,-2.400631084327596,-1.5549015346823092,-2.310503144822637,-2.3562265009769128,-1.4822865555977924,4.4059681579471635,1.0,0.6245376200377941,-2.3649094484346254,7.82445858067719,14.37125110354706,0.003263348879292607,64.0,27.731,0.0,0.0,6.54679252286987,-2.3865961446816595,9.26921365547525,17.304876562713876,0.0020191221199929712,64.0,14.556,0.0,0.0,8.035662907238626,-2.3886284679010057,8.08591217151175,10.960808922476092,0.0012263440806418657,64.0,12.496,0.0,0.0,2.874896750964343,-3.198770288740404,-3.187530191725661,-2.688456648120112,-3.122536266529891,-3.1180955843704163,-2.5612813307471067,0.7700047660315422,1.0,0.5619945255825296,-3.184044872965665,7.957531626385768,17.999279213658802,0.003274573770351708,64.0,25.756,0.0,0.0,10.041747587273035,-3.17859980872623,9.362567323025035,20.53279531014872,0.0020128680700436234,64.0,13.46,0.0,0.0,11.170227987123686,-3.1819247556070582,8.285965135535106,13.499648732864589,0.001218622957356274,64.0,11.963,0.0,0.0,5.213683597329483,2.9766855535864716,2.975406802058173,3.111666282873722,nan,nan,nan,nan,nan,0.009285755831748246,-31.050853893472965,26.27895662683961,26.367699909315373,0.003235271766781807,64.0,0.0,0.0,0.0,0.08874328247576457,-31.050853893472965,27.328944988818147,27.411577999216284,0.001996663995087147,64.0,0.0,0.0,0.0,0.08263301039813697,-31.050853893472965,11.912691715853875,11.920034737141426,0.0012175566637888551,64.0,0.0,0.0,0.0,0.007343021287551821,nan,nan,nan,nan,nan,nan,3.637464831568681e-07,4.0,2.99384044483304e-05,nan,54.944372352810646,54.944372352810646,0.0032874247087165713,64.0,31.465,0.0,0.0,0.0,nan,55.00602817340712,55.00602817340712,0.0020118430852890013,64.0,31.468,0.0,0.0,0.0,nan,15.283172108244813,15.283172108244813,0.0012221147324889899,64.0,31.695,0.0,0.0,0.0,-2.368477044002337,-2.407711492918314,-1.537541495163803,-2.3156461676604616,-2.349296170718903,-1.462412502165774,4.03224476364344,1.0,0.6245605993624777,-2.3709145148328146,9.329117790274848,33.12821549381985,0.003260228342376649,64.0,26.73,0.0,0.0,23.799097703545,-2.3941476576218133,10.09822047191563,35.81492800751718,0.002021577865816653,64.0,16.707,0.0,0.0,25.71670753560155,-2.409862407340098,8.90442847571643,14.605010071812382,0.001227168144658208,64.0,14.136,0.0,0.0,5.700581596095953,-3.1995771958057757,-3.1846631935724017,-2.688688142445461,-3.1241350341730034,-3.116953965044655,-2.5650674871971053,0.7543821423399757,1.0,0.5603963698567822,-3.178514159835676,9.411357252156497,40.35788970536417,0.0032771147610619663,64.0,23.864,0.0,0.0,30.946532453207674,-3.1826457426773045,9.847320874399,41.581841060513206,0.00201740341540426,64.0,16.898,0.0,0.0,31.734520186114207,-3.170918859054796,9.049081135316186,16.50263522131173,0.0012194071626290678,64.0,13.843,0.0,0.0,7.453554085995545,2.9749627362394335,2.9721093367631006,3.1126735681822195,nan,nan,nan,nan,nan,0.009289755143225192,-41.06902359191403,51.666169833774546,51.744428798855125,0.003235353508964181,64.0,0.0,0.0,0.0,0.07825896508057895,-41.06902359191403,51.811314039445556,51.8880731619413,0.0019992856718599795,64.0,0.0,0.0,0.0,0.07675912249574424,-41.06902359191403,12.654672669678959,12.654727421958462,0.0012156186457723379,64.0,0.0,0.0,0.0,5.4752279503134105e-05,nan,nan,nan,nan,nan,nan,3.637464831568681e-07,4.0,2.2802826948463915e-05,nan,9.035814157588614,9.035814157588614,0.0031658214796334507,64.0,0.0,7.565,1.495,0.0,nan,10.675421180513474,10.675421180513474,0.0019446219140663744,64.0,0.0,7.606,1.485,0.0,nan,8.737677875367437,8.737677875367437,0.0011875883797183634,64.0,0.0,7.491,1.499,0.0,-13.690221642156644,-14.103510320338641,-11.439305148012345,-12.907000857913333,-13.449886455413742,-10.73280161853489,3.8288428185864567,3.253125,2.7511358514940367,-13.759507228402965,8.487845762777813,8.743254738531355,0.0031913985181599856,64.0,0.0,7.498,1.484,0.25540897575354293,-13.888715830045983,10.14354033822041,10.408155253112545,0.0019508997667580844,64.0,0.0,7.475,1.465,0.2646149148921353,-13.79045454739658,8.423432741717054,8.57646557835618,0.0011909256903454661,64.0,0.0,7.478,1.471,0.1530328366391256,-14.6915499938643,-14.96770163049839,-12.735839746784919,-13.924922244716022,-14.438741087926065,-12.006928042929639,2.6383389405305,3.253125,0.2755673207296059,-14.811197055526524,8.599890179560466,8.822608648261623,0.003199951599352062,64.0,0.0,7.345,1.515,0.22271846870115652,-14.901557206512228,10.247282078775816,10.477965722821365,0.0019546063551679252,64.0,0.0,7.483,1.492,0.23068364404554842,-14.79282786858155,8.487600200917047,8.622271760114206,0.001191488865762949,64.0,0.0,7.455,1.504,0.13467155919715879,2.9538427197317834,2.958211299548389,3.128377023747826,nan,nan,nan,nan,nan,0.009068078297190368,-21.072046807291635,7.381774733384591,7.517459755797247,0.0031129125133156775,64.0,0.0,0.0,0.0,0.13568502241265534,-21.072046807291635,9.711478642683305,9.849392803070616,0.0019364675246179104,64.0,0.0,0.0,0.0,0.13791416038731086,-21.072046807291635,7.76493726787861,7.830351245015093,0.0011846646275371314,64.0,0.0,0.0,0.0,0.06541397713648323,nan,nan,nan,nan,nan,nan,3.637464831568681e-07,4.0,2.162384148687124e-05,nan,29.340856003258473,29.340856003258473,0.0031517686313018204,64.0,0.0,7.588,1.499,0.0,nan,29.84813819117125,29.84813819117125,0.0019423307860270142,64.0,0.0,7.528,1.509,0.0,nan,14.206861338599523,14.206861338599523,0.001185592702589929,64.0,0.0,7.742,1.529,0.0,-28.876568048227398,-32.07963514593756,-26.679360077345464,-26.340496760094545,-29.193235049959473,-23.900599155921583,1.1454563366322466,3.9275,4.350273626524955,-29.126011887785808,29.215209339574145,29.333589566593893,0.0031842845091596245,64.0,0.0,7.506,1.519,0.11838022701974893,-29.117976834305924,29.72493116060171,29.84121111697152,0.0019497313927859068,64.0,0.0,7.47,1.51,0.11627995636981225,-28.827524915712782,14.191758298651271,14.203110681512522,0.0011889093890786171,64.0,0.0,7.757,1.541,0.011352382861250732,-23.92215363928143,-32.540999330855556,-20.825493827879175,-23.080613003773458,-30.18697277979928,-19.914228008465372,2.208244106467903,3.9275,0.28365104708913713,-24.03898329068944,29.06530500060976,29.293587510149514,0.003196313913911581,64.0,0.0,7.353,1.504,0.2282825095397527,-24.07698010797777,29.58170105728111,29.803753285731446,0.001954752483405173,64.0,0.0,7.41,1.517,0.22205222845033745,-23.77885637536337,14.164884271026613,14.211108691531994,0.0011903948169201613,64.0,0.0,7.625,1.547,0.04622442050538034,2.9375138878109657,2.9416947110922607,3.1092423717896738,nan,nan,nan,nan,nan,0.009059478954412043,-31.050192276151044,26.278987202994546,26.367760714251897,0.0031078651389107106,64.0,0.0,0.0,0.0,0.08877351125735089,-31.050192276151044,27.328939383618273,27.411614858491376,0.0019337556157261132,64.0,0.0,0.0,0.0,0.08267547487310267,-31.050192276151044,11.912689334322492,11.920034287345235,0.0011831556567922234,64.0,0.0,0.0,0.0,0.007344953022743184,nan,nan,nan,nan,nan,nan,3.637464831568681e-07,4.0,2.1550683304667472e-05,nan,55.03666549092654,55.03666549092654,0.0031491266870871185,64.0,0.0,7.601,1.498,0.0,nan,55.09727183564146,55.09727183564146,0.0019432197269052267,64.0,0.0,7.577,1.499,0.0,nan,15.342245891845854,15.342245891845854,0.0011851881081238389,64.0,0.0,7.738,1.533,0.0,-34.02980797749208,-42.896138042436135,-33.31481243103346,-26.00857561376835,-39.387014790091975,-28.586161801887933,1.1599885432775596,3.992,4.684704072327353,-34.024858626303086,54.8155053415759,55.03074704593486,0.003188943114131689,64.0,0.0,7.577,1.503,0.2152417043589594,-34.02868034006414,54.87749471324151,55.09149477277839,0.0019525558622553944,64.0,0.0,7.566,1.506,0.21400005953687895,-33.80035722127718,15.334480333782187,15.338741631243819,0.0011895735822618008,64.0,0.0,7.762,1.535,0.004261297461631841,-23.455400064874627,-42.92991599512892,-18.640801504344438,-22.953575033208125,-39.344354793972734,-18.168249985322255,1.741282295196992,3.992,0.2863602623762563,-23.591628123772743,54.343666178292594,54.96317110748091,0.0031969389775767924,64.0,0.0,7.532,1.506,0.6195049291883166,-23.602501598913225,54.405105189789786,55.02415512315047,0.0019569444116204976,64.0,0.0,7.552,1.516,0.6190499333606851,-23.31091158467366,15.293617928691114,15.353978625515532,0.0011901878071948885,64.0,0.0,7.756,1.53,0.060360696824417914,2.935781441551196,2.9417944514734415,3.10272050469204,nan,nan,nan,nan,nan,0.00906141542736441,-41.06846473416661,51.66617591005666,51.74444713739508,0.0031102360617369412,64.0,0.0,0.0,0.0,0.07827122733841918,-41.06846473416661,51.81130704770654,51.88809063649501,0.0019366385778412222,64.0,0.0,0.0,0.0,0.0767835887884658,-41.06846473416661,12.6546754795235,12.65473350722393,0.0011835667444393039,64.0,0.0,0.0,0.0,5.80277004313956e-05,nan,nan,nan,nan,nan,nan,3.637464831568681e-07,4.0,2.2268004715442657e-05,nan,8.962987676704229,8.962987676704229,0.003168438465334475,64.0,0.514,3.502,1.475,0.0,nan,10.628873562211542,10.628873562211542,0.0019517378536984325,64.0,0.521,3.524,1.528,0.0,nan,8.687391041269287,8.687391041269287,0.0011903589684516191,64.0,0.514,3.545,1.53,0.0,-14.900381428575432,-15.181607792756509,-12.919143741926717,-11.909178660886873,-13.245204592261945,-8.888109029606891,11.557290356442776,3.238,2.0385022763935847,-15.031616151184885,8.54745948097905,8.7635704292451,0.0031895465245470405,64.0,0.501,3.388,1.51,0.21611094826604926,-15.095906103346037,10.210584628158442,10.440981597978965,0.0019566166689619423,64.0,0.503,3.528,1.528,0.23039696982052327,-15.009426118611856,8.44850553426918,8.57833664585633,0.00119133953563869,64.0,0.513,3.546,1.511,0.12983111158714955,-14.693763834717961,-14.940387987201884,-12.670850630503676,-13.551785084647747,-14.226247289320337,-11.199107697036174,2.5649634792701335,3.238,0.1740865040300414,-14.80842364706592,8.530033321838355,8.75318848694557,0.003196215213276446,64.0,0.512,3.409,1.51,0.22315516510721523,-14.857342944077486,10.191733989658264,10.425520517771433,0.0019594097351655366,64.0,0.504,3.528,1.517,0.23378652811316947,-14.816260566137009,8.43634554102438,8.571920258667935,0.0011933268141001462,64.0,0.503,3.535,1.507,0.13557471764355533,3.0082359558040968,3.004905547103453,3.1536475230686105,nan,nan,nan,nan,nan,0.008955397782847286,-21.07367173370701,7.381794742877367,7.517434833217296,0.003120607051998377,64.0,0.0,0.0,0.0,0.13564009033992885,-21.07367173370701,9.711508466709448,9.849379018234362,0.0019450113279744982,64.0,0.0,0.0,0.0,0.13787055152491412,-21.07367173370701,7.764948469128837,7.830335526688172,0.0011883548675104977,64.0,0.0,0.0,0.0,0.06538705755933538,nan,nan,nan,nan,nan,nan,3.637464831568681e-07,4.0,2.1094551309943198e-05,nan,29.212631787124327,29.212631787124327,0.0031629803264513613,64.0,0.508,3.509,1.474,0.0,nan,29.732000868307793,29.732000868307793,0.0019505202369764446,64.0,0.507,3.485,1.48,0.0,nan,14.085524577035692,14.085524577035692,0.00118870195094496,64.0,0.5,3.427,1.54,0.0,-31.53970348081611,-33.387646361402155,-28.874902354649624,-20.18460960697655,-30.022830355655724,-15.003307792816454,6.084322701969265,3.926,3.0344466122919695,-31.688495059863033,29.137647714929553,29.20784057807493,0.003190851383842528,64.0,0.516,3.459,1.495,0.0701928631453761,-31.696216611729806,29.6611680044865,29.727835483055525,0.0019553254954516887,64.0,0.515,3.493,1.486,0.06666747856902688,-31.457035104038464,14.078401330368019,14.085617734502845,0.0011908579543232919,64.0,0.505,3.414,1.535,0.007216404134826604,-25.764452407741484,-32.94568077596427,-24.06956841157559,-23.76984736217146,-30.42614447759139,-22.11173588630714,1.967986737193355,3.926,0.1822237742813304,-25.832084319867903,29.015312209101165,29.183801786594778,0.0032011879729107024,64.0,0.518,3.474,1.481,0.16848957749361304,-25.84099707299118,29.54020443129151,29.70442041568797,0.0019617119021713733,64.0,0.52,3.49,1.478,0.1642159843964599,-25.741678215781924,14.06044950026873,14.088344480664823,0.0011945395097136496,64.0,0.511,3.411,1.54,0.02789498039609306,2.9920889959043424,2.9892993244064487,3.131681132052517,nan,nan,nan,nan,nan,0.008955173410475255,-31.051872636671458,26.279025907216525,26.367772819114773,0.003115465654991567,64.0,0.0,0.0,0.0,0.08874691189824802,-31.051872636671458,27.328961298111746,27.411616510435053,0.0019411188578233123,64.0,0.0,0.0,0.0,0.08265521232330642,-31.051872636671458,11.912696246173102,11.920033669248136,0.0011862298250198363,64.0,0.0,0.0,0.0,0.007337423075034266,nan,nan,nan,nan,nan,nan,3.637464831568681e-07,4.0,2.1082996390759945e-05,nan,54.897784129148235,54.897784129148235,0.0031524410163983703,64.0,0.507,3.508,1.47,0.0,nan,54.95990904963283,54.95990904963283,0.0019474410470575094,64.0,0.508,3.511,1.477,0.0,nan,15.199746666785785,15.199746666785785,0.0011874075559899211,64.0,0.507,3.413,1.524,0.0,-43.31105742213222,-44.01983656409585,-42.96336110077456,-25.76833764422797,-41.48203823577802,-38.23431912389958,2.2502348070209717,3.99175,3.324519065180793,-43.417267178659536,54.85116972030373,54.897249428191316,0.0031845133546739815,64.0,0.508,3.523,1.49,0.04607970788758564,-43.424282660741575,54.91394164130997,54.95934154750251,0.001953817393630743,64.0,0.508,3.512,1.484,0.04539990619254297,-43.22021228723058,15.198836457251156,15.199292745759431,0.0011905229790136218,64.0,0.499,3.444,1.518,0.000456288508274838,-26.241490441691752,-43.66838106698013,-31.442352301162906,-25.311936842086425,-40.69538150675506,-29.27709405338164,1.264542383979355,3.99175,0.18293813202995807,-26.229245526981696,54.47179648554746,54.8672343073444,0.003187475325539708,64.0,0.503,3.503,1.475,0.3954378217969392,-26.234661231369408,54.53495987066374,54.92972997484219,0.001957034000195563,64.0,0.504,3.494,1.474,0.3947701041784484,-26.132588840347882,15.172930426956915,15.206846177561497,0.0011916447160765528,64.0,0.494,3.446,1.523,0.03391575060458152,2.990380255823495,2.9865665144449753,3.130209976878488,nan,nan,nan,nan,nan,0.008943789164535702,-41.070118741288404,51.66620799380548,51.744457827926965,0.003108935003168881,64.0,0.0,0.0,0.0,0.07824983412148612,-41.070118741288404,51.81133326255529,51.88810050865958,0.0019378540441393852,64.0,0.0,0.0,0.0,0.0767672461042963,-41.070118741288404,12.654674189672313,12.654732095054966,0.0011850053770467639,64.0,0.0,0.0,0.0,5.790538265237899e-05
6,nan,nan,nan,nan,nan,nan,3.7075610948407683e-07,6.0,2.279695775359869e-05,nan,9.006143429161039,9.006143429161039,0.003160064979456365,64.0,1.535,1.434,1.494,0.0,nan,10.669940163624902,10.669940163624902,0.0019403246380388737,64.0,1.605,1.493,1.438,0.0,nan,8.672874760309885,8.672874760309885,0.001186456274241209,64.0,1.51,1.495,1.426,0.0,-10.749828986176857,-10.824244947591772,-9.509450052725589,-8.985007942223886,-9.309003144196002,-7.164910287112665,6.286022032266199,3.917625,2.3512546014832334,-10.801549640706266,7.940618560062081,8.442356297409026,0.0031829988192766906,64.0,1.517,1.491,1.488,0.5017377373469447,-10.902263381770819,9.617969205101117,10.142763665627411,0.0019480040268972517,64.0,1.572,1.532,1.422,0.5247944605262944,-10.784756609203745,8.040212964598824,8.369099987036764,0.0011901777787134051,64.0,1.546,1.505,1.423,0.32888702243793944,-10.117225949553223,-10.244845173368542,-8.803352497431625,-8.535671659978977,-8.83296420248836,-6.80388577039581,7.087599898495697,3.917625,0.17657734268158673,-10.122490692113404,7.7881476598556425,8.32887374632225,0.0031903526848182082,64.0,1.589,1.456,1.442,0.5407260864666075,-10.18842854238583,9.439180467370367,10.019345772167428,0.0019510761303827167,64.0,1.547,1.531,1.422,0.5801653047970614,-10.131062387301625,7.931971206925576,8.297853890305435,0.0011900075385347009,64.0,1.499,1.535,1.435,0.3658826833798585,2.993508147679578,2.9950199940490885,3.1483699678747756,nan,nan,nan,nan,nan,0.009097963315434754,-21.041531890432275,7.304852766878521,7.441045585081967,0.0031115878764539956,64.0,0.0,0.0,0.0,0.13619281820344575,-21.041531890432275,9.675698477986723,9.814852957055333,0.0019327733125537633,64.0,0.0,0.0,0.0,0.13915447906861012,-21.041531890432275,7.6739325989690865,7.741731403799167,0.0011836976362392306,64.0,0.0,0.0,0.0,0.0677988048300806,nan,nan,nan,nan,nan,nan,3.7075610948407683e-07,6.0,2.139725163578987e-05,nan,29.31301988640414,29.31301988640414,0.0031482764603570105,64.0,1.536,1.43,1.502,0.0,nan,29.820284800745174,29.820284800745174,0.0019350751573219895,64.0,1.574,1.477,1.483,0.0,nan,13.96895968942704,13.96895968942704,0.0011831052545458079,64.0,1.482,1.54,1.428,0.0,-27.021092625102796,-27.90854766041244,-24.218199138512748,-20.775370056424542,-25.462706969281676,-16.818698076427662,4.014912870295616,5.745625,4.474627821633592,-26.956164112699202,29.0797845041213,29.29831889650742,0.003191157279536128,64.0,1.536,1.428,1.518,0.21853439238612182,-26.97349563922009,29.599454226153373,29.808109578069367,0.0019478166215121746,64.0,1.54,1.471,1.487,0.2086553519159935,-26.800288026205067,13.942157439512563,13.96495898915266,0.0011891850335523486,64.0,1.477,1.571,1.42,0.022801549640096397,-24.21849640507989,-25.599538628106252,-21.054312644375678,-21.37555141154185,-23.857260626471778,-17.932271507655344,5.764999387519798,5.745625,0.19797978744935243,-24.272952583149888,28.903185306899285,29.27347550522966,0.0031934469742700457,64.0,1.533,1.446,1.502,0.37029019833037324,-24.29953956103695,29.429343267484285,29.78421421513973,0.001953039152547717,64.0,1.541,1.479,1.493,0.3548709476554457,-24.06466585512614,13.922824098481511,13.963345599560325,0.0011908184755593538,64.0,1.488,1.557,1.424,0.040521501078814026,2.9775431542970705,2.9787999190465975,3.1355989972641813,nan,nan,nan,nan,nan,0.009117329935543239,-31.03956656687188,26.165330183969495,26.254464739884696,0.0031074719978496433,64.0,0.0,0.0,0.0,0.08913455591520147,-31.03956656687188,27.229622176241225,27.31527549201632,0.0019305948745459319,64.0,0.0,0.0,0.0,0.08565331577509383,-31.03956656687188,11.6541087183196,11.660120360825607,0.0011828893423080444,64.0,0.0,0.0,0.0,0.006011642506006609,nan,nan,nan,nan,nan,nan,3.7075610948407683e-07,6.0,2.1372644230723382e-05,nan,55.01202500645253,55.01202500645253,0.003146867413073778,64.0,1.543,1.434,1.498,0.0,nan,55.07240335675792,55.07240335675792,0.0019355774195864797,64.0,1.544,1.438,1.501,0.0,nan,15.038522865306634,15.038522865306634,0.0011826313696801662,64.0,1.461,1.538,1.459,0.0,-40.43059917696404,-42.05541717188704,-38.697165413691415,-27.43796195154126,-39.064518480071655,-31.725557933752672,2.179130876328544,5.974875,4.94577906621527,-40.4477058519761,54.914525441308875,55.01152439168702,0.003186428250744939,64.0,1.538,1.439,1.502,0.09699895037814343,-40.45108490428796,54.975987505451904,55.07191335067736,0.0019481233628466726,64.0,1.542,1.449,1.501,0.09592584522545877,-40.062439702473334,15.037372996526855,15.038804609182566,0.0011877358965575696,64.0,1.454,1.547,1.458,0.001431612655711234,-29.179366838260208,-41.71200905737473,-30.1415945768581,-28.17790434461677,-38.064234681497304,-27.595313292641478,1.9296315712196288,5.974875,0.20138743278197943,-29.334247768129575,54.62936125255253,54.99898904461923,0.0031867300355806947,64.0,1.541,1.437,1.499,0.3696277920667015,-29.33445133370992,54.690750894851924,55.05951646735358,0.001950546990148723,64.0,1.55,1.443,1.5,0.3687655725016583,-29.064777276611963,15.021362385298112,15.037390799436718,0.0011873709801584482,64.0,1.461,1.544,1.445,0.01602841413860645,2.976031528752846,2.976153762365458,3.134019819374023,nan,nan,nan,nan,nan,0.009086076929233968,-41.06224769992956,51.546536203941606,51.62674890908888,0.003101466470398009,64.0,0.0,0.0,0.0,0.08021270514727519,-41.06224769992956,51.69293760207642,51.772557199521614,0.0019275036994367838,64.0,0.0,0.0,0.0,0.07961959744519476,-41.06224769992956,12.349637351781338,12.350317085907324,0.001179692137055099,64.0,0.0,0.0,0.0,0.0006797341259865419,nan,nan,nan,nan,nan,nan,3.7075610948407683e-07,6.0,3.3889838494360445e-05,nan,9.096421991884121,9.096421991884121,0.003291580591350794,64.0,31.234,0.0,0.0,0.0,nan,10.722379691252488,10.722379691252488,0.0020080712363123895,64.0,31.841,0.0,0.0,0.0,nan,8.74406250611505,8.74406250611505,0.0012178731188178062,64.0,31.764,0.0,0.0,0.0,-1.5297018413300736,-1.5470926116967862,-0.9636693226722649,-1.4615698048389714,-1.459471274876105,-0.8700857814089611,6.011615078485243,1.0,0.677881100746803,-1.5221365595274328,2.613026740580378,2.5251380804577446,0.0032555242916569114,64.0,28.852,0.0,0.0,-0.08788866012263341,-1.5475167136714054,3.8849048139375997,4.095266344689912,0.0020100289061665533,64.0,13.325,0.0,0.0,0.21036153075231212,-1.5481813700560494,3.7444940162457505,3.7977397395513277,0.0012209598682820797,64.0,14.416,0.0,0.0,0.0532457233055772,-2.2682560977069888,-2.2644014780078727,-1.9164042442405194,-2.1836965801251793,-2.1827952741588903,-1.7555672080589502,1.2728326736256093,1.0,0.5812699352949857,-2.2588806917343938,2.7261887691231967,3.499335978302962,0.0032652521962299942,64.0,27.073,0.0,0.0,0.7731472091797653,-2.240615681091311,4.100585429751418,5.565048448143336,0.0020067539867013695,64.0,12.739,0.0,0.0,1.4644630183919176,-2.228277900990696,3.9340260870290376,5.255611483655048,0.0012099347924813628,64.0,12.309,0.0,0.0,1.32158539662601,2.987786998552898,2.98832480066467,3.1471278207049025,nan,nan,nan,nan,nan,0.009723140919581055,-21.039403166833132,7.304871539564008,7.441130291324212,0.0032265209127217533,64.0,0.0,0.0,0.0,0.13625875176020408,-21.039403166833132,9.675669926403486,9.814896795283946,0.001993658806197345,64.0,0.0,0.0,0.0,0.13922686888045988,-21.039403166833132,7.673910777775129,7.7417391030446545,0.0012105400199070573,64.0,0.0,0.0,0.0,0.06782832526952554,nan,nan,nan,nan,nan,nan,3.7075610948407683e-07,6.0,3.244123701006174e-05,nan,29.46953014915459,29.46953014915459,0.003281913925893605,64.0,31.13,0.0,0.0,0.0,nan,29.958485751003696,29.958485751003696,0.002005440334789455,64.0,31.312,0.0,0.0,0.0,nan,14.148298943474265,14.148298943474265,0.0012183953337371349,64.0,31.148,0.0,0.0,0.0,-1.5735324702683806,-1.5779035398418908,-1.0231881937868188,-1.515221315952901,-1.5223672350685467,-0.9325293025765629,4.886685833927461,1.0,0.6675448809545487,-1.5680167300333738,5.662665726160473,11.556175237859438,0.0032547680335119366,64.0,29.117,0.0,0.0,5.893509511698966,-1.588903133959521,6.944607367882879,14.567486407687907,0.0020118601005524395,64.0,15.711,0.0,0.0,7.622879039805028,-1.5957079548277584,6.384650135843376,9.59192306219021,0.0012222296390682458,64.0,14.212,0.0,0.0,3.2072729263468336,-2.2822535699618145,-2.2741659617584182,-1.9304595244530893,-2.2004720081968268,-2.1904136078824314,-1.7762499114141628,1.1579094875176579,1.0,0.5795097830872983,-2.2810100587318747,5.849201082278938,15.618262519441021,0.0032623753091320395,64.0,25.849,0.0,0.0,9.769061437162083,-2.2526944403228084,7.100389909115679,18.385393091711556,0.0020063122920691966,64.0,12.266,0.0,0.0,11.285003182595878,-2.262095123033289,6.711479962111087,12.65787899689383,0.0012090784842148424,64.0,12.646,0.0,0.0,5.9463990347827425,2.9718440852871213,2.9730955487892508,3.1287493846304812,nan,nan,nan,nan,nan,0.009735344734974205,-31.038459842249146,26.165375146165534,26.254498828770338,0.003231079778634012,64.0,0.0,0.0,0.0,0.08912368260480363,-31.038459842249146,27.229624962668183,27.31530117737291,0.0019919246649369596,64.0,0.0,0.0,0.0,0.0856762147047263,-31.038459842249146,11.654115035972179,11.6601330947885,0.0012092748135328292,64.0,0.0,0.0,0.0,0.00601805881632167,nan,nan,nan,nan,nan,nan,3.7075610948407683e-07,6.0,3.2506411895155906e-05,nan,55.1814252057431,55.1814252057431,0.0032849600613117217,64.0,31.116,0.0,0.0,0.0,nan,55.23953194034347,55.23953194034347,0.002004190328530967,64.0,31.215,0.0,0.0,0.0,nan,15.251119555935357,15.251119555935357,0.0012155938018113374,64.0,31.226,0.0,0.0,0.0,-1.581460071525638,-1.584435740829475,-1.0410697482494935,-1.5203135888636097,-1.5307261711244133,-0.9368851875306611,4.824406544638628,1.0,0.6678160883989185,-1.5964034790081072,6.598948474735917,28.551474735727062,0.0032466732300817968,64.0,28.426,0.0,0.0,21.952526260991146,-1.5892852574372056,7.245318791657558,31.792564730560922,0.0020156983891502023,64.0,17.222,0.0,0.0,24.547245938903366,-1.5983737312022082,6.9434291999086115,13.627569986691638,0.0012216236274689436,64.0,14.119,0.0,0.0,6.6841407867830265,-2.2836581686621766,-2.277942360190852,-1.9324603005503298,-2.203166385574742,-2.201247006597095,-1.7747768429110236,1.1488701380667616,1.0,0.5780185259869323,-2.2910110066546654,6.879981616672067,37.27659480123798,0.0032550981687381863,64.0,24.682,0.0,0.0,30.396613184565908,-2.2735403987093346,7.109288126310602,38.7195355232603,0.0020058481572195887,64.0,16.618,0.0,0.0,31.610247396949696,-2.25524342739787,7.258226973971394,16.068979963991584,0.0012097046095877885,64.0,12.999,0.0,0.0,8.810752990020191,2.970329364580948,2.9715853204521725,3.1287082884620214,nan,nan,nan,nan,nan,0.009727536519058048,-41.06015353952245,51.54651086334447,51.626747334580635,0.003223385023884475,64.0,0.0,0.0,0.0,0.08023647123616229,-41.06015353952245,51.69291073305625,51.77255524372497,0.001991010677069426,64.0,0.0,0.0,0.0,0.07964451066872158,-41.06015353952245,12.349636279114922,12.350310067528047,0.0012109519531950355,64.0,0.0,0.0,0.0,0.0006737884131258198,nan,nan,nan,nan,nan,nan,3.7075610948407683e-07,6.0,2.320046816021204e-05,nan,9.150144064179159,9.150144064179159,0.003176565697416663,64.0,0.0,7.552,1.487,0.0,nan,10.766247128223876,10.766247128223876,0.001955565541051328,64.0,0.0,7.679,1.535,0.0,nan,8.770349968086002,8.770349968086002,0.0011938468515872956,64.0,0.0,7.45,1.469,0.0,-9.91478498992405,-10.023143496025575,-8.57960377461136,-9.245753447355922,-9.426086148031668,-7.842853105378449,4.9934438482420065,4.034125,3.6241003493927417,-10.038607295710701,7.907545062989056,8.45629386185369,0.0032049821875989436,64.0,0.0,7.525,1.548,0.5487487988646338,-10.164875476912503,9.527270690890685,10.109328832673885,0.0019645977802574635,64.0,0.0,7.693,1.534,0.5820581417832003,-10.03194499231276,8.014107025534168,8.3622844805175,0.0011974833467975259,64.0,0.0,7.605,1.481,0.3481774549833325,-10.519736752885919,-10.629889219199217,-9.216005952568192,-9.862165299623038,-10.108413187801364,-8.414192671295131,4.19994642389112,4.034125,0.2929631183883175,-10.65763850194383,8.062422034458741,8.556269009722206,0.00321682043094188,64.0,0.0,7.575,1.47,0.4938469752634642,-10.762040052019373,9.656784104287135,10.196983502141597,0.0019664221853017807,64.0,0.0,7.611,1.518,0.5401993978544617,-10.620007573639468,8.099488701233739,8.425659509938475,0.0011970456158742308,64.0,0.0,7.671,1.458,0.32617080870473636,2.9520634530867063,2.9533562977327272,3.127838277717876,nan,nan,nan,nan,nan,0.009156959273852409,-21.040404685175233,7.304867521020238,7.441086112631252,0.003125711362808943,64.0,0.0,0.0,0.0,0.1362185916110139,-21.040404685175233,9.675689138235445,9.814877286224837,0.0019483041577041148,64.0,0.0,0.0,0.0,0.13918814798939216,-21.040404685175233,7.673919029272241,7.7417304665052455,0.0011909939991310238,64.0,0.0,0.0,0.0,0.06781143723300431,nan,nan,nan,nan,nan,nan,3.7075610948407683e-07,6.0,2.180050127208233e-05,nan,29.56418272110868,29.56418272110868,0.0031652418207377196,64.0,0.0,7.596,1.491,0.0,nan,30.047136697370732,30.047136697370732,0.0019535699747502805,64.0,0.0,7.569,1.515,0.0,nan,14.170648396250353,14.170648396250353,0.0011921478202566505,64.0,0.0,7.378,1.425,0.0,-24.607277957351616,-26.245469611446627,-21.367367702165716,-22.06814005300671,-23.960080469931103,-19.251544868463792,3.172221228700189,5.797,5.958330314365216,-24.76883952386583,29.20194372560424,29.52617593583102,0.003208709710277617,64.0,0.0,7.648,1.526,0.3242322102267785,-24.822492881172018,29.699822868219623,30.01180852567392,0.001963905812241137,64.0,0.0,7.631,1.531,0.3119856574542972,-24.512797732117093,14.126590581804868,14.158770708801056,0.0011960359020158648,64.0,0.0,7.44,1.454,0.03218012699618811,-19.791504133721503,-24.611372046902723,-15.108756495587768,-19.0043069265389,-23.54783433325853,-14.468933942286101,6.250083212516264,5.797,0.32293489602953196,-19.945367077424464,28.792053090146325,29.459591190022856,0.003214412733912468,64.0,0.0,7.48,1.544,0.6675380998765306,-19.979723184767945,29.29386684648213,29.948262700950185,0.0019661296606063843,64.0,0.0,7.497,1.541,0.6543958544680564,-19.756050065793904,14.044027161866032,14.151726441807677,0.0011956004910171033,64.0,0.0,7.375,1.445,0.10769927994164519,2.9358977708809277,2.9369152491414425,3.1113322202874616,nan,nan,nan,nan,nan,0.009165332243777812,-31.039173494341675,26.16539861177391,26.25451333417065,0.0031219069035723804,64.0,0.0,0.0,0.0,0.08911472239674012,-31.039173494341675,27.229640035863323,27.31530842117171,0.001947064807638526,64.0,0.0,0.0,0.0,0.08566838530838794,-31.039173494341675,11.654113502667059,11.660129717339085,0.0011901743682101369,64.0,0.0,0.0,0.0,0.006016214672026621,nan,nan,nan,nan,nan,nan,3.7075610948407683e-07,6.0,2.1875472739338875e-05,nan,55.284014099601514,55.284014099601514,0.003165215750224888,64.0,0.0,7.541,1.498,0.0,nan,55.3411113160535,55.3411113160535,0.001953828016296029,64.0,0.0,7.592,1.494,0.0,nan,15.267452986299046,15.267452986299046,0.0011917961472645401,64.0,0.0,7.462,1.434,0.0,-29.60189594748411,-34.51745027965422,-25.882657100460584,-26.199399812791135,-30.500941842341682,-22.65898842742313,4.561080587903764,5.981125,6.193144616841338,-29.821120213455696,54.555612582207274,55.268808092199535,0.0032059036688879133,64.0,0.0,7.465,1.494,0.7131955099922607,-29.799926389132374,54.614091463026895,55.32595502281899,0.0019631516141816975,64.0,0.0,7.474,1.49,0.7118635597920928,-29.513142513869592,15.251620824029184,15.264470938613846,0.001194402045570314,64.0,0.0,7.506,1.417,0.012850114584662009,-17.956476838738734,-29.811140326105104,-12.73876091534159,-17.702540278255416,-28.553641619993684,-12.53823782788891,5.83421976373211,5.981125,0.3277117022080347,-18.102942782678433,52.64688657177685,55.070314478835016,0.0032094059633091094,64.0,0.0,7.534,1.526,2.4234279070581692,-18.108153185435068,52.707072548115605,55.12897663004929,0.001965177221223712,64.0,0.0,7.547,1.529,2.4219040819336826,-17.886248754929277,15.051950300109922,15.255024937273593,0.0011937009375542402,64.0,0.0,7.44,1.42,0.20307463716367025,2.9343725190438463,2.9352945079537913,3.1088887029062495,nan,nan,nan,nan,nan,0.009128802875056862,-41.061070848772154,51.54654471465227,51.62676182470668,0.003117493374273181,64.0,0.0,0.0,0.0,0.0802171100544129,-41.061070848772154,51.69293702643448,51.772568831080264,0.0019436714826151728,64.0,0.0,0.0,0.0,0.07963180464578556,-41.061070848772154,12.349638275914858,12.350311845930166,0.0011876789256930352,64.0,0.0,0.0,0.0,0.0006735700153086555,nan,nan,nan,nan,nan,nan,3.7075610948407683e-07,6.0,2.2648132406175136e-05,nan,9.054857774110713,9.054857774110713,0.0031704428605735303,64.0,0.48,3.472,1.521,0.0,nan,10.701172125024838,10.701172125024838,0.0019538213461637497,64.0,0.488,3.467,1.493,0.0,nan,8.703288877917712,8.703288877917712,0.0011916875848546624,64.0,0.473,3.528,1.503,0.0,-10.778581117371395,-10.901927657710601,-9.476050137509072,-8.967914999716758,-9.276675413768892,-7.118644443282386,10.811457420588384,4.001625,2.7010491599244997,-10.865043594849064,8.01212683755633,8.493251134138625,0.0031874877167865634,64.0,0.511,3.412,1.514,0.48112429658229416,-11.01252668254765,9.666849589163288,10.178891254269105,0.0019575208174064758,64.0,0.515,3.458,1.495,0.5120416651058175,-10.90744687941073,8.100878850461916,8.400808568143537,0.0011945669669657945,64.0,0.489,3.521,1.475,0.29992971768162136,-10.375719930008142,-10.481946780421316,-8.954281849261534,-9.158240095646898,-9.604801201325916,-7.431775717773002,5.633637413661203,4.001625,0.18361078385356813,-10.42854368866497,7.918005359229917,8.424091752940006,0.0031917795948684215,64.0,0.477,3.489,1.517,0.5060863937100892,-10.564414632164445,9.55773393476082,10.104389606271363,0.001961583700962365,64.0,0.502,3.468,1.509,0.5466556715105426,-10.494065683269156,8.025350767756228,8.35119798009707,0.001195386684499681,64.0,0.511,3.518,1.468,0.32584721234084135,3.005260923815829,3.003132479461658,3.1673196688129934,nan,nan,nan,nan,nan,0.009255171745084226,-21.04321232759279,7.304922179107913,7.441070879136942,0.003113080278970301,64.0,0.0,0.0,0.0,0.1361487000290289,-21.04321232759279,9.675735544787006,9.814849410887003,0.001943023443222046,64.0,0.0,0.0,0.0,0.1391138660999971,-21.04321232759279,7.673945554810364,7.741713397958386,0.001188197096809745,64.0,0.0,0.0,0.0,0.06776784314802242,nan,nan,nan,nan,nan,nan,3.7075610948407683e-07,6.0,2.1395117975771426e-05,nan,29.397592858066826,29.397592858066826,0.003152326790615916,64.0,0.479,3.466,1.523,0.0,nan,29.896654635330915,29.896654635330915,0.001948744248598814,64.0,0.482,3.416,1.517,0.0,nan,14.031031552379318,14.031031552379318,0.0011885997978970408,64.0,0.494,3.44,1.466,0.0,-27.86769098061579,-28.650395112451164,-25.234345092061872,-19.59151281843112,-25.42979545070034,-14.832289167227126,7.966216364554259,5.783125,4.826600222947076,-27.933014862238522,29.212638748812175,29.38898051735658,0.003195903142914176,64.0,0.481,3.455,1.509,0.17634176854440398,-27.962756911265515,29.721448473331584,29.887328838548097,0.001959226319566369,64.0,0.494,3.486,1.525,0.16588036521651262,-27.817304959156353,14.012277257007412,14.03081053386206,0.0011936989305540919,64.0,0.486,3.455,1.452,0.01853327685464734,-20.832566374125307,-24.425566285445104,-16.761723437264813,-18.852247469509923,-22.817003226339704,-15.251889157744136,6.913043464903953,5.783125,0.20689712402690202,-20.966111965874997,28.706403772872626,29.310433567360665,0.0031931974580511452,64.0,0.473,3.399,1.523,0.6040297944880386,-20.97464031829416,29.228737449875606,29.813736066650257,0.0019622726999223234,64.0,0.486,3.459,1.517,0.5849986167746515,-20.763152431800208,13.930331724146933,14.015250391118036,0.0011945667704567314,64.0,0.486,3.46,1.437,0.0849186669711024,2.9893448761992776,2.9859234055263255,3.1539340866008847,nan,nan,nan,nan,nan,0.009264470239169896,-31.042047349080626,26.165470649710674,26.254540600926436,0.0031101563619449733,64.0,0.0,0.0,0.0,0.08906995121576244,-31.042047349080626,27.229688536441635,27.315327423236173,0.001943034124560654,64.0,0.0,0.0,0.0,0.08563888679453768,-31.042047349080626,11.654122366188304,11.660144287234383,0.0011877700099721551,64.0,0.0,0.0,0.0,0.006021921046079015,nan,nan,nan,nan,nan,nan,3.7075610948407683e-07,6.0,2.1359190344810487e-05,nan,55.10317546262384,55.10317546262384,0.0031503357980400323,64.0,0.484,3.476,1.518,0.0,nan,55.16271707818385,55.16271707818385,0.0019494763975962998,64.0,0.483,3.459,1.522,0.0,nan,15.112602718924812,15.112602718924812,0.0011892590895295142,64.0,0.501,3.439,1.467,0.0,-40.982454930387185,-42.0358299228503,-39.5815199062197,-25.34821714045878,-39.08419857312908,-25.409989153971928,3.1997880644103107,5.979375,5.20649061119929,-41.029994322156,55.018452185309116,55.103242202565895,0.003193296465091407,64.0,0.488,3.454,1.523,0.08479001725677904,-41.034159336147304,55.07849586356337,55.16257127959175,0.0019583942815661433,64.0,0.489,3.456,1.524,0.08407541602838364,-40.90083418876272,15.110737654802223,15.11103477397558,0.0011920345574617387,64.0,0.505,3.423,1.467,0.0002971191733571743,-19.06272926638342,-33.2219933309713,-13.708168194390385,-18.479174402674555,-31.190681577650388,-13.289587298126722,6.152854938521919,5.979375,0.20911455539427698,-19.201100750985212,52.91459260188601,54.939474770795734,0.0031903375536203385,64.0,0.486,3.427,1.525,2.024882168909727,-19.20378772528143,52.97658807112383,54.99978927368522,0.001962546896189451,64.0,0.483,3.429,1.519,2.0232012025613884,-19.01366671571907,14.95510717194403,15.119907861951164,0.0011935412101447582,64.0,0.504,3.418,1.461,0.1648006900071337,2.9878309922614985,2.9853769423676835,3.1459551711101885,nan,nan,nan,nan,nan,0.009242764324881136,-41.064183472110614,51.54658648513706,51.62674123475362,0.0031087118498981,64.0,0.0,0.0,0.0,0.080154749616554,-41.064183472110614,51.69298976853821,51.77254982969042,0.0019412744427099824,64.0,0.0,0.0,0.0,0.0795600611522076,-41.064183472110614,12.349639570080305,12.350313323552491,0.001186211164109409,64.0,0.0,0.0,0.0,0.0006737534721867888
8,nan,nan,nan,nan,nan,nan,3.7214544346726953e-07,8.0,2.6907529681921007e-05,nan,9.110296738149469,9.110296738149469,0.0032200037110596894,64.0,1.49,1.494,1.484,0.0,nan,10.731134119432527,10.731134119432527,0.0019773803604766728,64.0,1.436,1.466,1.475,0.0,nan,8.721641463857722,8.721641463857722,0.0012049321737140418,64.0,1.482,1.551,1.55,0.0,-8.044579976103458,-8.123848215975347,-7.051393044884378,-6.573002647295335,-6.7016701569483175,-5.233977861171808,5.390404899825167,4.136,2.4780639501614496,-8.055376214295446,7.220145073339283,8.026155155737394,0.003234038759954274,64.0,1.509,1.532,1.476,0.8060100823981111,-8.15112006044261,8.816325557737615,9.693002950892726,0.0019836993431672453,64.0,1.431,1.515,1.504,0.8766773931551111,-8.021714217990091,7.5168251092282565,8.093455828056808,0.001208167538046837,64.0,1.531,1.517,1.519,0.5766307188285511,-7.480831828210286,-7.545892440279359,-6.488451331220947,-6.046516336062691,-6.159517689711482,-4.844919667763325,8.341907416506352,4.136,0.1885099849542603,-7.4823692688199746,6.982371937080938,7.8322455198991,0.0032353648329153657,64.0,1.531,1.513,1.511,0.8498735828181623,-7.555235108681298,8.552512586455519,9.496351731507772,0.0019857473336160184,64.0,1.534,1.543,1.445,0.9438391450522534,-7.424269921385623,7.335209914998648,7.980162731060674,0.0012069710474461317,64.0,1.542,1.534,1.482,0.6449528160620259,3.0026256064780483,3.0016444644704334,3.1736191001946383,nan,nan,nan,nan,nan,0.009348863706924022,-21.09572187060321,7.398486288279857,7.5333690894901375,0.003165334234945476,64.0,0.0,0.0,0.0,0.1348828012102805,-21.09572187060321,9.72372840582696,9.859956457385355,0.0019672288261353968,64.0,0.0,0.0,0.0,0.13622805155839401,-21.09572187060321,7.684350347022499,7.749639800258317,0.001200988563708961,64.0,0.0,0.0,0.0,0.0652894532358177,nan,nan,nan,nan,nan,nan,3.7214544346726953e-07,8.0,2.5089305825531484e-05,nan,29.502331641651477,29.502331641651477,0.003207122531719506,64.0,1.498,1.488,1.467,0.0,nan,29.986677066074037,29.986677066074037,0.0019716992294415833,64.0,1.477,1.496,1.492,0.0,nan,14.073050132534838,14.073050132534838,0.0012005093470215797,64.0,1.516,1.566,1.556,0.0,-23.507308817481945,-23.883166231118746,-21.177888832332584,-17.84597065185603,-20.3777617989926,-14.20820738193825,5.226035651068243,7.431125,5.797114056848921,-23.537602963959205,29.004080704709654,29.469266157763915,0.0032349744634702802,64.0,1.452,1.492,1.459,0.46518545305426073,-23.54939759884328,29.505784613777237,29.953929312867825,0.001979479167610407,64.0,1.472,1.495,1.47,0.4481446990905873,-23.177133132462032,14.024014453334107,14.075112041514892,0.001204306297004223,64.0,1.522,1.588,1.532,0.05109758818078447,-19.853161121794937,-20.325863208102867,-17.61959320475725,-16.506114695176343,-17.573593697176932,-13.57611858004228,12.795009004394533,7.431125,0.2309422897733748,-19.86187858657374,28.4097280013083,29.39076384928971,0.00323125640116632,64.0,1.478,1.482,1.474,0.9810358479814099,-19.882037170739842,28.930885153711607,29.878074075108643,0.0019814078621566296,64.0,1.496,1.499,1.485,0.9471889213970357,-19.517207714363185,13.941176085440583,14.055476969083022,0.0012048686016350985,64.0,1.559,1.551,1.546,0.11430088364243929,2.9869017913221017,2.9850042626746283,3.1574902583797004,nan,nan,nan,nan,nan,0.00932475367281586,-31.056112205464984,26.361134656948764,26.450562952866825,0.003155377612449229,64.0,0.0,0.0,0.0,0.08942829591806145,-31.056112205464984,27.37961735403735,27.464950399817432,0.001962106291204691,64.0,0.0,0.0,0.0,0.08533304578008227,-31.056112205464984,11.651946825002637,11.659336670893305,0.0011970221186056733,64.0,0.0,0.0,0.0,0.007389845890667601,nan,nan,nan,nan,nan,nan,3.7214544346726953e-07,8.0,2.470888290554285e-05,nan,55.21879142234594,55.21879142234594,0.0032042311849072576,64.0,1.489,1.481,1.47,0.0,nan,55.27603274208428,55.27603274208428,0.001971410719677806,64.0,1.495,1.483,1.479,0.0,nan,15.147380892386742,15.147380892386742,0.001199881687760353,64.0,1.496,1.551,1.569,0.0,-37.590491380322455,-40.17264989585203,-34.52714172720266,-25.489095881233794,-35.99956935746695,-24.84830860802632,2.9329359429401807,7.941125,6.36663853924349,-37.336746593125284,55.02428062768653,55.215871818137906,0.003233983074314892,64.0,1.49,1.48,1.478,0.1915911904513763,-37.347622491940186,55.08321032530827,55.273123256407914,0.0019819664536044,64.0,1.493,1.478,1.485,0.18991293109964147,-37.26920349682811,15.144325793394303,15.14580806732592,0.0012034229272976519,64.0,1.512,1.557,1.549,0.0014822739316162625,-28.043968102379267,-34.89582534113562,-24.835597337729098,-25.745514427776868,-31.75455877553135,-21.641793854148684,5.250778678781858,7.941125,0.23881444974429905,-28.188953919772374,54.41687428065733,55.202342527672116,0.0032330861603841183,64.0,1.502,1.462,1.482,0.7854682470147836,-28.19350214649439,54.478169676458606,55.259895445893726,0.001984377327375114,64.0,1.496,1.46,1.488,0.7817257694351198,-27.857868872537846,15.128888896131178,15.15005730514335,0.0012034449111670256,64.0,1.506,1.577,1.542,0.021168409012171097,2.9855159801945845,2.982540670988762,3.1572027197229744,nan,nan,nan,nan,nan,0.009399394894950092,-41.06758582848904,51.77230222852124,51.853410407622924,0.0031599477864801885,64.0,0.0,0.0,0.0,0.08110817910168322,-41.06758582848904,51.90975352337287,51.99061147429647,0.00196333190985024,64.0,0.0,0.0,0.0,0.08085795092360115,-41.06758582848904,12.341553078252012,12.342376312782804,0.0011963889049366116,64.0,0.0,0.0,0.0,0.0008232345307916944,nan,nan,nan,nan,nan,nan,3.7214544346726953e-07,8.0,3.1485375016927716e-05,nan,9.192473207151412,9.192473207151412,0.003284789607860148,64.0,32.146,0.0,0.0,0.0,nan,10.79546893738255,10.79546893738255,0.0020077616702765225,64.0,32.536,0.0,0.0,0.0,nan,8.794177944288109,8.794177944288109,0.0012195627596229314,64.0,32.02,0.0,0.0,0.0,-1.1231279469201758,-1.1263904772760052,-0.651566000341075,-1.0560789337576884,-1.0611092661094785,-0.5825703567480628,6.638209465748379,1.0,0.7137265267027542,-1.122133190815212,2.2221639404106557,2.035279380147633,0.003248869966715574,64.0,31.343,0.0,0.0,-0.1868845602630227,-1.139392233740018,3.27166960184239,3.36609455980858,0.0020117832608520987,64.0,16.035,0.0,0.0,0.09442495796618999,-1.134095785216619,3.167496232120505,3.1631150287004646,0.0012247141795232893,64.0,14.482,0.0,0.0,-0.004381203420040336,-1.7933048882831515,-1.7852836107211922,-1.5115978100531178,-1.7059062003951624,-1.7070585690947553,-1.3642428013462595,1.575414549875808,1.0,0.5452913327319547,-1.7997783002350936,2.362876294964477,3.0372612292521564,0.0032731902254745362,64.0,26.67,0.0,0.0,0.6743849342876795,-1.7582131436728268,3.4806162242020195,4.929234696620781,0.002006587448529899,64.0,11.658,0.0,0.0,1.4486184724187612,-1.7656777134314552,3.393137699641731,4.705105908661473,0.001216750849969685,64.0,11.867,0.0,0.0,1.3119682090197418,2.9976602984292726,2.9993670885337003,3.1741130577201693,nan,nan,nan,nan,nan,0.01023422242421657,-21.09543935253621,7.398508019400024,7.533405331541237,0.0032235745787620547,64.0,0.0,0.0,0.0,0.13489731214121292,-21.09543935253621,9.723737499850799,9.859990169532574,0.0019937112061306833,64.0,0.0,0.0,0.0,0.13625266968177563,-21.09543935253621,7.68437636970761,7.7496961141394225,0.0012137698251754045,64.0,0.0,0.0,0.0,0.06531974443181277,nan,nan,nan,nan,nan,nan,3.7214544346726953e-07,8.0,2.9593270272016525e-05,nan,29.646192683403758,29.646192683403758,0.0032706444123759867,64.0,31.821,0.0,0.0,0.0,nan,30.11976373444637,30.11976373444637,0.001998302794992924,64.0,32.058,0.0,0.0,0.0,nan,14.242576460353016,14.242576460353016,0.0012171151684597134,64.0,31.724,0.0,0.0,0.0,-1.146085140826792,-1.14695003400807,-0.6961235022870577,-1.0822927828277462,-1.076352823844588,-0.6034412531943215,5.293506802008789,1.0,0.6996185582662001,-1.1481178452788927,4.7323167213313715,9.824588347258363,0.0032388580432161688,64.0,29.91,0.0,0.0,5.092271625926991,-1.1684962690916483,5.787219879253015,12.648836872966026,0.0020088895298540593,64.0,15.219,0.0,0.0,6.861616993713011,-1.1737285285104773,5.470470073429414,8.68786129528295,0.001221927747130394,64.0,12.94,0.0,0.0,3.2173912218535357,-1.8063021617510295,-1.8031043915878842,-1.5208649944906096,-1.7199583480106742,-1.719628756958853,-1.3684182207679794,1.447128781597759,1.0,0.5428710747724399,-1.805063428351048,4.92649782714009,14.382531206234924,0.003268624826334417,64.0,26.786,0.0,0.0,9.456033379094833,-1.7818493049328015,5.942512386256066,17.15553023663526,0.0020057585835456847,64.0,12.441,0.0,0.0,11.213017850379195,-1.7819210569353512,5.805154597555811,12.289961332208586,0.0012174297161400317,64.0,12.477,0.0,0.0,6.484806734652775,2.981921830465832,2.977837438205284,3.15724516959019,nan,nan,nan,nan,nan,0.010241990114562213,-31.05615584687548,26.361128427002093,26.4505411294308,0.003229374567978084,64.0,0.0,0.0,0.0,0.08941270242870658,-31.05615584687548,27.37962767906122,27.46493940527428,0.001993272722698748,64.0,0.0,0.0,0.0,0.08531172621306027,-31.05615584687548,11.651955302853876,11.659358246616424,0.0012155736684799194,64.0,0.0,0.0,0.0,0.00740294376254802,nan,nan,nan,nan,nan,nan,3.7214544346726953e-07,8.0,2.9647821560502052e-05,nan,55.374674778822694,55.374674778822694,0.00327708650007844,64.0,31.968,0.0,0.0,0.0,nan,55.43046445001651,55.43046445001651,0.0020049517946317793,64.0,31.865,0.0,0.0,0.0,nan,15.346988088329622,15.346988088329622,0.0012177874129265546,64.0,31.393,0.0,0.0,0.0,-1.1483796380971572,-1.1526251283506053,-0.6851622542590221,-1.0857499785262745,-1.0798033578988797,-0.6201683722050491,5.241120135278578,1.0,0.6978176707876846,-1.152577955999581,5.3425587969107635,25.66603521744562,0.0032408282710239293,64.0,27.011,0.0,0.0,20.32347642053486,-1.1685829461713069,6.036008418524591,28.838526740173013,0.0020098861809819935,64.0,17.924,0.0,0.0,22.80251832164842,-1.164263210248138,5.949199781667769,13.251513347216084,0.0012219045469537377,64.0,13.979,0.0,0.0,7.302313565548316,-1.808155697633116,-1.8058185912727787,-1.5215028579434355,-1.7220805988643682,-1.7254045927568786,-1.368661881773325,1.4234206569716863,1.0,0.5424978052871302,-1.8120507433719473,5.599159309718117,35.54090083648875,0.0032641758313402534,64.0,24.814,0.0,0.0,29.941741526770635,-1.7877143953414176,5.892322230581536,37.065159837465885,0.0020044263042509557,64.0,16.1,0.0,0.0,31.17283760688435,-1.792546334086037,6.297363518508798,16.099032607197913,0.0012156575182452798,64.0,13.034,0.0,0.0,9.801669088689113,2.9805297753701625,2.9770935846085433,3.154447096357375,nan,nan,nan,nan,nan,0.010245386388152838,-41.067391408817514,51.77229426323473,51.85338613731673,0.0032167416028678415,64.0,0.0,0.0,0.0,0.08109187408200569,-41.067391408817514,51.90975969498203,51.99058786195223,0.001989769142121077,64.0,0.0,0.0,0.0,0.08082816697019979,-41.067391408817514,12.341551198416761,12.342376868755487,0.0012137833209708332,64.0,0.0,0.0,0.0,0.0008256703387257147,nan,nan,nan,nan,nan,nan,3.7214544346726953e-07,8.0,2.3151816800236702e-05,nan,9.244861923400945,9.244861923400945,0.003161746447905898,64.0,0.0,7.47,1.518,0.0,nan,10.83191906989966,10.83191906989966,0.0019430790720507502,64.0,0.0,7.568,1.451,0.0,nan,8.812251358187215,8.812251358187215,0.0011858702171593904,64.0,0.0,7.808,1.535,0.0,-7.34926112885394,-7.362614594718115,-6.286155520987403,-6.7647160178697625,-6.899427242639891,-5.576273091883327,5.471685732317557,4.2665,3.7583020530305804,-7.443908599118715,7.091811076912825,7.963707117072017,0.003187638336792588,64.0,0.0,7.32,1.557,0.871896040159192,-7.557236652871736,8.651871511940431,9.594891772366289,0.0019491199217736722,64.0,0.0,7.48,1.488,0.9430202604258575,-7.428900399746841,7.438896604500809,8.07312784776421,0.001189674154855311,64.0,0.0,7.538,1.533,0.6342312432634012,-7.662359721599017,-7.739732245395524,-6.569328701803407,-7.063665945586126,-7.226886471735995,-5.845781791361179,5.343627574486094,4.2665,0.2962912039877847,-7.775781339923337,7.226568742414509,8.062501831091794,0.0031965009393170474,64.0,0.0,7.431,1.545,0.8359330886772849,-7.879680230594351,8.783091211706408,9.688696479452712,0.001951912622898817,64.0,0.0,7.301,1.498,0.9056052677463047,-7.767349437628511,7.531108239279617,8.122048259723416,0.001188465567305684,64.0,0.0,7.475,1.548,0.5909400204437985,2.956211172564567,2.960983072574756,3.145171936748708,nan,nan,nan,nan,nan,0.009466676438227297,-21.09631127497679,7.398531250367062,7.533407807482601,0.0031044640224426987,64.0,0.0,0.0,0.0,0.1348765571155388,-21.09631127497679,9.723746200047056,9.859976367188603,0.0019308112515136599,64.0,0.0,0.0,0.0,0.13623016714154623,-21.09631127497679,7.6843756341321585,7.749678193212248,0.0011804023357108236,64.0,0.0,0.0,0.0,0.06530255908008975,nan,nan,nan,nan,nan,nan,3.7214544346726953e-07,8.0,2.189925406128168e-05,nan,29.738646656888747,29.738646656888747,0.0031485208505764605,64.0,0.0,7.461,1.537,0.0,nan,30.20348192298661,30.20348192298661,0.001937786726281047,64.0,0.0,7.444,1.535,0.0,nan,14.276223165140927,14.276223165140927,0.001181564884260297,64.0,0.0,7.715,1.54,0.0,-20.356650543143875,-21.141141975774104,-17.635281933603395,-17.900738165530317,-19.085664610232847,-15.268000791548111,6.353420036541879,7.564125,6.868581043556333,-20.488728298929036,28.802021960844115,29.65610692563022,0.0031924045644700525,64.0,0.0,7.531,1.524,0.8540849647861037,-20.524164088663987,29.286558448059157,30.120805606207316,0.001948125629685819,64.0,0.0,7.555,1.538,0.834247158148159,-20.283289463864076,14.17170539633549,14.268435447073218,0.0011871935753151775,64.0,0.0,7.723,1.547,0.09673005073772778,-16.974272692902403,-18.812521372064637,-13.090680862085158,-15.6783107233878,-17.87959022085043,-12.357075592832347,10.7614459507844,7.564125,0.3602518800767139,-17.141283267784054,28.190244340317538,29.515155966782213,0.0031960324896499514,64.0,0.0,7.479,1.577,1.3249116264646759,-17.16483881919195,28.692684956552213,29.989622544819547,0.0019511934211477637,64.0,0.0,7.456,1.569,1.2969375882673333,-16.871528551470952,14.030852806023601,14.238546473947851,0.0011864997996017337,64.0,0.0,7.804,1.536,0.20769366792425004,2.940357129808921,2.939575871861396,3.1302811161561745,nan,nan,nan,nan,nan,0.009451992649585008,-31.056933036572424,26.36115855871554,26.45055137726421,0.003102162760682404,64.0,0.0,0.0,0.0,0.08939281854866721,-31.056933036572424,27.37964551237543,27.464945766573482,0.0019294363353401422,64.0,0.0,0.0,0.0,0.08530025419805298,-31.056933036572424,11.651940184410927,11.659324375153414,0.001178339460864663,64.0,0.0,0.0,0.0,0.0073841907424867514,nan,nan,nan,nan,nan,nan,3.7214544346726953e-07,8.0,2.1889512427151204e-05,nan,55.474824756001674,55.474824756001674,0.003143348970450461,64.0,0.0,7.432,1.544,0.0,nan,55.52959299950571,55.52959299950571,0.001936507216654718,64.0,0.0,7.456,1.538,0.0,nan,15.385513389345004,15.385513389345004,0.0011817267872393131,64.0,0.0,7.731,1.523,0.0,-24.84319295289834,-27.256889095536245,-20.831029905130197,-21.206447142277906,-23.652962558147298,-17.79462240776711,8.275228628909645,7.95725,7.065708673786372,-25.008997957974803,53.52000761133524,55.43062873596073,0.003186755425296724,64.0,0.0,7.452,1.542,1.910621124625493,-25.006446435858514,53.57806353558637,55.485506070939444,0.0019472959199920298,64.0,0.0,7.483,1.542,1.907442535353077,-24.728284046026655,15.346133074600125,15.384774025364568,0.0011863984363153577,64.0,0.0,7.673,1.519,0.038640950764442294,-15.566717215447037,-17.23391533831269,-11.580802801388497,-10.728711108860026,-16.825091870576543,-11.264443164986526,10.113062087781174,7.95725,0.37020942095387727,-15.761857417818064,50.25121514022251,55.09872269203776,0.0031910156328231096,64.0,0.0,7.465,1.511,4.847507551815248,-15.763314337318477,50.30974307377683,55.155670194741006,0.0019497037958353758,64.0,0.0,7.47,1.505,4.845927120964177,-15.476624966704872,15.023177388289234,15.39193827611873,0.001184364777058363,64.0,0.0,7.74,1.515,0.36876088782949523,2.938918064343064,2.9386493277151353,3.1276031516036746,nan,nan,nan,nan,nan,0.009508907308802009,-41.06788922401694,51.77231182925494,51.85339418012425,0.003099114403128624,64.0,0.0,0.0,0.0,0.08108235086930904,-41.06788922401694,51.909770398936615,51.99059536687915,0.0019273026091977954,64.0,0.0,0.0,0.0,0.08082496794253302,-41.06788922401694,12.341552395436446,12.342375483806663,0.0011779646212235094,64.0,0.0,0.0,0.0,0.000823088370216496,nan,nan,nan,nan,nan,nan,3.7214544346726953e-07,8.0,2.287137508392334e-05,nan,9.164480485931083,9.164480485931083,0.0031539280032739044,64.0,0.512,3.461,1.473,0.0,nan,10.772779326744319,10.772779326744319,0.0019422407858073712,64.0,0.503,3.404,1.429,0.0,nan,8.751563694480364,8.751563694480364,0.0011881501656025649,64.0,0.514,3.522,1.515,0.0,-7.9504869111894285,-8.02650741302661,-6.93243764749523,-6.675122331878137,-6.853322597734142,-5.324942625893128,9.25876895324382,4.228125,2.8565375013509766,-8.056323691432272,7.27163013537483,8.084268611102942,0.0031775486608967185,64.0,0.489,3.513,1.481,0.8126384757281127,-8.1415858604878,8.851590782095702,9.728694057435812,0.0019498260933905839,64.0,0.512,3.555,1.5,0.8771032753401098,-8.029633133279818,7.557401937676526,8.125939734226598,0.0011926315175369382,64.0,0.537,3.524,1.525,0.5685377965500722,-7.59111864917063,-7.647601518834286,-6.5163458011308,-6.459475802961547,-6.643877354481209,-5.125591873873932,6.828347664319625,4.228125,0.185843775767833,-7.626085266228875,7.1042100609034495,7.9573650397130145,0.003179967978037894,64.0,0.513,3.488,1.503,0.8531549788095649,-7.75593841264371,8.691422341457754,9.599231894100665,0.001951205614954233,64.0,0.524,3.625,1.517,0.9078095526429113,-7.64556180947687,7.442912818738169,8.051970917753769,0.001191192438825965,64.0,0.53,3.62,1.503,0.6090580990156003,3.012452969871461,3.0108695063600304,3.1802947278927234,nan,nan,nan,nan,nan,0.009425550018437206,-21.096738325605365,7.39853867310928,7.533409213098323,0.003097209925763309,64.0,0.0,0.0,0.0,0.13487053998904308,-21.096738325605365,9.723751375713498,9.859970115842655,0.0019308561068028213,64.0,0.0,0.0,0.0,0.13621874012915747,-21.096738325605365,7.684371601689947,7.749669770973103,0.0011840319065377115,64.0,0.0,0.0,0.0,0.0652981692831558,nan,nan,nan,nan,nan,nan,3.7214544346726953e-07,8.0,2.1512842737138273e-05,nan,29.595192492023635,29.595192492023635,0.003138697509653866,64.0,0.51,3.501,1.472,0.0,nan,30.07243637204275,30.07243637204275,0.0019384909588843584,64.0,0.503,3.486,1.476,0.0,nan,14.142453935745257,14.142453935745257,0.0011853755740448833,64.0,0.532,3.52,1.555,0.0,-24.30931413454413,-24.886600989822497,-21.953605959515873,-17.361223441036046,-20.83786929277489,-13.190999693090781,9.001597128299451,7.524875,6.100763056914322,-24.338765280032142,29.171371093452187,29.557738038349257,0.0031829515751451254,64.0,0.52,3.494,1.46,0.3863669448970697,-24.371978484203815,29.667810190801706,30.038373355898663,0.0019492437234148383,64.0,0.516,3.472,1.469,0.3705631650969572,-24.207798469657952,14.101320390878309,14.139832392604509,0.0011902831913903355,64.0,0.536,3.578,1.524,0.038512001726200396,-17.01673716569083,-18.418771186205525,-13.862737373203275,-14.38311910687428,-16.524480180100486,-11.447567137119892,13.057082040438365,7.524875,0.22970027730055154,-17.152984143317582,27.922114970118688,29.361244252391636,0.0031800517141819,64.0,0.514,3.568,1.458,1.4391292822729476,-17.16455333872765,28.4468099882693,29.848578803622544,0.001951550698839128,64.0,0.52,3.529,1.461,1.4017688153532433,-16.944297658743498,13.908284203345632,14.112447781559345,0.0011897041741758584,64.0,0.522,3.557,1.531,0.20416357821371278,2.9967462690243702,2.9927717873355446,3.1655364789784644,nan,nan,nan,nan,nan,0.009413103988394142,-31.057313808174236,26.361143889293206,26.450540800208014,0.0030940245650708676,64.0,0.0,0.0,0.0,0.08939691091480739,-31.057313808174236,27.379647732803683,27.464939391075717,0.0019305907879024744,64.0,0.0,0.0,0.0,0.085291658272034,-31.057313808174236,11.65194006271862,11.659319610194926,0.00118212747015059,64.0,0.0,0.0,0.0,0.007379547476306314,nan,nan,nan,nan,nan,nan,3.7214544346726953e-07,8.0,2.147854957729578e-05,nan,55.3189204530009,55.3189204530009,0.003133080498315394,64.0,0.51,3.482,1.477,0.0,nan,55.37538651106015,55.37538651106015,0.001936903728172183,64.0,0.509,3.497,1.478,0.0,nan,15.230947492157314,15.230947492157314,0.0011845848448574542,64.0,0.532,3.511,1.574,0.0,-38.58112227671086,-40.441263924686275,-36.769565097873866,-23.56614676243804,-36.58976432075136,-19.85386957436068,4.519379325884293,7.954875,6.528264189155772,-38.547262562811724,55.17110755502898,55.31818578628659,0.003177210400812328,64.0,0.508,3.488,1.473,0.1470782312576091,-38.549086226483816,55.22837154515967,55.374639772313486,0.0019474276080727578,64.0,0.509,3.498,1.464,0.1462682271538185,-38.50821663050639,15.23022114763033,15.23226473822732,0.0011897682007402182,64.0,0.534,3.513,1.559,0.002043590596990441,-15.881604310710033,-17.98431836754329,-11.638216928100483,-14.62010365338864,-17.2185421288783,-10.824413605237753,12.67758600573599,7.954875,0.2352877735653892,-16.069317483407268,50.18971983940454,54.96915729251906,0.0031744143748655917,64.0,0.484,3.504,1.496,4.779437453114518,-16.067468712405116,50.25590186175415,55.02801837520447,0.0019489391054958104,64.0,0.486,3.519,1.501,4.772116513450321,-15.812452790441379,14.88771969275916,15.242314459427222,0.001187463615089655,64.0,0.531,3.549,1.561,0.3545947666680611,2.995361425609267,2.9920524849191956,3.1634018730667957,nan,nan,nan,nan,nan,0.009480180764570832,-41.06834652327356,51.77232057840851,51.85340150355675,0.0030901371128857135,64.0,0.0,0.0,0.0,0.0810809251482425,-41.06834652327356,51.90977352703254,51.99060263536066,0.0019269202947616577,64.0,0.0,0.0,0.0,0.08082910832811763,-41.06834652327356,12.341551660587859,12.342374333704484,0.0011811215337365866,64.0,0.0,0.0,0.0,0.0008226731166249834


==> data/precoder_design/arch_sumrate_vs_snr.csv <==
snr_db,genie_nmse_db_k1i16j4,genie_nmse_median_db_k1i16j4,genie_nmse_p90_db_k1i16j4,genie_prediction_nmse_db_k1i16j4,genie_prediction_nmse_median_db_k1i16j4,genie_prediction_nmse_p90_db_k1i16j4,genie_aoa_rmse_deg_k1i16j4,genie_rank_hat_k1i16j4,genie_runtime_k1i16j4,genie_zf_selected_nmse_db_k1i16j4,genie_zf_achieved_rate_k1i16j4,genie_zf_predicted_rate_k1i16j4,genie_zf_search_runtime_k1i16j4,genie_zf_search_evals_k1i16j4,genie_zf_selected_k_k1i16j4,genie_zf_selected_i_k1i16j4,genie_zf_selected_j_k1i16j4,genie_zf_optimism_k1i16j4,genie_mmse_selected_nmse_db_k1i16j4,genie_mmse_achieved_rate_k1i16j4,genie_mmse_predicted_rate_k1i16j4,genie_mmse_search_runtime_k1i16j4,genie_mmse_search_evals_k1i16j4,genie_mmse_selected_k_k1i16j4,genie_mmse_selected_i_k1i16j4,genie_mmse_selected_j_k1i16j4,genie_mmse_optimism_k1i16j4,genie_mrc_selected_nmse_db_k1i16j4,genie_mrc_achieved_rate_k1i16j4,genie_mrc_predicted_rate_k1i16j4,genie_mrc_search_runtime_k1i16j4,genie_mrc_search_evals_k1i16j4,genie_mrc_selected_k_k1i16j4,genie_mrc_selected_i_k1i16j4,genie_mrc_selected_j_k1i16j4,genie_mrc_optimism_k1i16j4,als_mdl_nmse_db_k1i16j4,als_mdl_nmse_median_db_k1i16j4,als_mdl_nmse_p90_db_k1i16j4,als_mdl_prediction_nmse_db_k1i16j4,als_mdl_prediction_nmse_median_db_k1i16j4,als_mdl_prediction_nmse_p90_db_k1i16j4,als_mdl_aoa_rmse_deg_k1i16j4,als_mdl_rank_hat_k1i16j4,als_mdl_runtime_k1i16j4,als_mdl_zf_selected_nmse_db_k1i16j4,als_mdl_zf_achieved_rate_k1i16j4,als_mdl_zf_predicted_rate_k1i16j4,als_mdl_zf_search_runtime_k1i16j4,als_mdl_zf_search_evals_k1i16j4,als_mdl_zf_selected_k_k1i16j4,als_mdl_zf_selected_i_k1i16j4,als_mdl_zf_selected_j_k1i16j4,als_mdl_zf_optimism_k1i16j4,als_mdl_mmse_selected_nmse_db_k1i16j4,als_mdl_mmse_achieved_rate_k1i16j4,als_mdl_mmse_predicted_rate_k1i16j4,als_mdl_mmse_search_runtime_k1i16j4,als_mdl_mmse_search_evals_k1i16j4,als_mdl_mmse_selected_k_k1i16j4,als_mdl_mmse_selected_i_k1i16j4,als_mdl_mmse_selected_j_k1i16j4,als_mdl_mmse_optimism_k1i16j4,als_mdl_mrc_selected_nmse_db_k1i16j4,als_mdl_mrc_achieved_rate_k1i16j4,als_mdl_mrc_predicted_rate_k1i16j4,als_mdl_mrc_search_runtime_k1i16j4,als_mdl_mrc_search_evals_k1i16j4,als_mdl_mrc_selected_k_k1i16j4,als_mdl_mrc_selected_i_k1i16j4,als_mdl_mrc_selected_j_k1i16j4,als_mdl_mrc_optimism_k1i16j4,music_fb_mdl_nmse_db_k1i16j4,music_fb_mdl_nmse_median_db_k1i16j4,music_fb_mdl_nmse_p90_db_k1i16j4,music_fb_mdl_prediction_nmse_db_k1i16j4,music_fb_mdl_prediction_nmse_median_db_k1i16j4,music_fb_mdl_prediction_nmse_p90_db_k1i16j4,music_fb_mdl_aoa_rmse_deg_k1i16j4,music_fb_mdl_rank_hat_k1i16j4,music_fb_mdl_runtime_k1i16j4,music_fb_mdl_zf_selected_nmse_db_k1i16j4,music_fb_mdl_zf_achieved_rate_k1i16j4,music_fb_mdl_zf_predicted_rate_k1i16j4,music_fb_mdl_zf_search_runtime_k1i16j4,music_fb_mdl_zf_search_evals_k1i16j4,music_fb_mdl_zf_selected_k_k1i16j4,music_fb_mdl_zf_selected_i_k1i16j4,music_fb_mdl_zf_selected_j_k1i16j4,music_fb_mdl_zf_optimism_k1i16j4,music_fb_mdl_mmse_selected_nmse_db_k1i16j4,music_fb_mdl_mmse_achieved_rate_k1i16j4,music_fb_mdl_mmse_predicted_rate_k1i16j4,music_fb_mdl_mmse_search_runtime_k1i16j4,music_fb_mdl_mmse_search_evals_k1i16j4,music_fb_mdl_mmse_selected_k_k1i16j4,music_fb_mdl_mmse_selected_i_k1i16j4,music_fb_mdl_mmse_selected_j_k1i16j4,music_fb_mdl_mmse_optimism_k1i16j4,music_fb_mdl_mrc_selected_nmse_db_k1i16j4,music_fb_mdl_mrc_achieved_rate_k1i16j4,music_fb_mdl_mrc_predicted_rate_k1i16j4,music_fb_mdl_mrc_search_runtime_k1i16j4,music_fb_mdl_mrc_search_evals_k1i16j4,music_fb_mdl_mrc_selected_k_k1i16j4,music_fb_mdl_mrc_selected_i_k1i16j4,music_fb_mdl_mrc_selected_j_k1i16j4,music_fb_mdl_mrc_optimism_k1i16j4,traditional_paper_nmse_db_k1i16j4,traditional_paper_nmse_median_db_k1i16j4,traditional_paper_nmse_p90_db_k1i16j4,traditional_paper_prediction_nmse_db_k1i16j4,traditional_paper_prediction_nmse_median_db_k1i16j4,traditional_paper_prediction_nmse_p90_db_k1i16j4,traditional_paper_aoa_rmse_deg_k1i16j4,traditional_paper_rank_hat_k1i16j4,traditional_paper_runtime_k1i16j4,traditional_paper_zf_selected_nmse_db_k1i16j4,traditional_paper_zf_achieved_rate_k1i16j4,traditional_paper_zf_predicted_rate_k1i16j4,traditional_paper_zf_search_runtime_k1i16j4,traditional_paper_zf_search_evals_k1i16j4,traditional_paper_zf_selected_k_k1i16j4,traditional_paper_zf_selected_i_k1i16j4,traditional_paper_zf_selected_j_k1i16j4,traditional_paper_zf_optimism_k1i16j4,traditional_paper_mmse_selected_nmse_db_k1i16j4,traditional_paper_mmse_achieved_rate_k1i16j4,traditional_paper_mmse_predicted_rate_k1i16j4,traditional_paper_mmse_search_runtime_k1i16j4,traditional_paper_mmse_search_evals_k1i16j4,traditional_paper_mmse_selected_k_k1i16j4,traditional_paper_mmse_selected_i_k1i16j4,traditional_paper_mmse_selected_j_k1i16j4,traditional_paper_mmse_optimism_k1i16j4,traditional_paper_mrc_selected_nmse_db_k1i16j4,traditional_paper_mrc_achieved_rate_k1i16j4,traditional_paper_mrc_predicted_rate_k1i16j4,traditional_paper_mrc_search_runtime_k1i16j4,traditional_paper_mrc_search_evals_k1i16j4,traditional_paper_mrc_selected_k_k1i16j4,traditional_paper_mrc_selected_i_k1i16j4,traditional_paper_mrc_selected_j_k1i16j4,traditional_paper_mrc_optimism_k1i16j4,genie_nmse_db_k4i4j4,genie_nmse_median_db_k4i4j4,genie_nmse_p90_db_k4i4j4,genie_prediction_nmse_db_k4i4j4,genie_prediction_nmse_median_db_k4i4j4,genie_prediction_nmse_p90_db_k4i4j4,genie_aoa_rmse_deg_k4i4j4,genie_rank_hat_k4i4j4,genie_runtime_k4i4j4,genie_zf_selected_nmse_db_k4i4j4,genie_zf_achieved_rate_k4i4j4,genie_zf_predicted_rate_k4i4j4,genie_zf_search_runtime_k4i4j4,genie_zf_search_evals_k4i4j4,genie_zf_selected_k_k4i4j4,genie_zf_selected_i_k4i4j4,genie_zf_selected_j_k4i4j4,genie_zf_optimism_k4i4j4,genie_mmse_selected_nmse_db_k4i4j4,genie_mmse_achieved_rate_k4i4j4,genie_mmse_predicted_rate_k4i4j4,genie_mmse_search_runtime_k4i4j4,genie_mmse_search_evals_k4i4j4,genie_mmse_selected_k_k4i4j4,genie_mmse_selected_i_k4i4j4,genie_mmse_selected_j_k4i4j4,genie_mmse_optimism_k4i4j4,genie_mrc_selected_nmse_db_k4i4j4,genie_mrc_achieved_rate_k4i4j4,genie_mrc_predicted_rate_k4i4j4,genie_mrc_search_runtime_k4i4j4,genie_mrc_search_evals_k4i4j4,genie_mrc_selected_k_k4i4j4,genie_mrc_selected_i_k4i4j4,genie_mrc_selected_j_k4i4j4,genie_mrc_optimism_k4i4j4,als_mdl_nmse_db_k4i4j4,als_mdl_nmse_median_db_k4i4j4,als_mdl_nmse_p90_db_k4i4j4,als_mdl_prediction_nmse_db_k4i4j4,als_mdl_prediction_nmse_median_db_k4i4j4,als_mdl_prediction_nmse_p90_db_k4i4j4,als_mdl_aoa_rmse_deg_k4i4j4,als_mdl_rank_hat_k4i4j4,als_mdl_runtime_k4i4j4,als_mdl_zf_selected_nmse_db_k4i4j4,als_mdl_zf_achieved_rate_k4i4j4,als_mdl_zf_predicted_rate_k4i4j4,als_mdl_zf_search_runtime_k4i4j4,als_mdl_zf_search_evals_k4i4j4,als_mdl_zf_selected_k_k4i4j4,als_mdl_zf_selected_i_k4i4j4,als_mdl_zf_selected_j_k4i4j4,als_mdl_zf_optimism_k4i4j4,als_mdl_mmse_selected_nmse_db_k4i4j4,als_mdl_mmse_achieved_rate_k4i4j4,als_mdl_mmse_predicted_rate_k4i4j4,als_mdl_mmse_search_runtime_k4i4j4,als_mdl_mmse_search_evals_k4i4j4,als_mdl_mmse_selected_k_k4i4j4,als_mdl_mmse_selected_i_k4i4j4,als_mdl_mmse_selected_j_k4i4j4,als_mdl_mmse_optimism_k4i4j4,als_mdl_mrc_selected_nmse_db_k4i4j4,als_mdl_mrc_achieved_rate_k4i4j4,als_mdl_mrc_predicted_rate_k4i4j4,als_mdl_mrc_search_runtime_k4i4j4,als_mdl_mrc_search_evals_k4i4j4,als_mdl_mrc_selected_k_k4i4j4,als_mdl_mrc_selected_i_k4i4j4,als_mdl_mrc_selected_j_k4i4j4,als_mdl_mrc_optimism_k4i4j4,music_fb_mdl_nmse_db_k4i4j4,music_fb_mdl_nmse_median_db_k4i4j4,music_fb_mdl_nmse_p90_db_k4i4j4,music_fb_mdl_prediction_nmse_db_k4i4j4,music_fb_mdl_prediction_nmse_median_db_k4i4j4,music_fb_mdl_prediction_nmse_p90_db_k4i4j4,music_fb_mdl_aoa_rmse_deg_k4i4j4,music_fb_mdl_rank_hat_k4i4j4,music_fb_mdl_runtime_k4i4j4,music_fb_mdl_zf_selected_nmse_db_k4i4j4,music_fb_mdl_zf_achieved_rate_k4i4j4,music_fb_mdl_zf_predicted_rate_k4i4j4,music_fb_mdl_zf_search_runtime_k4i4j4,music_fb_mdl_zf_search_evals_k4i4j4,music_fb_mdl_zf_selected_k_k4i4j4,music_fb_mdl_zf_selected_i_k4i4j4,music_fb_mdl_zf_selected_j_k4i4j4,music_fb_mdl_zf_optimism_k4i4j4,music_fb_mdl_mmse_selected_nmse_db_k4i4j4,music_fb_mdl_mmse_achieved_rate_k4i4j4,music_fb_mdl_mmse_predicted_rate_k4i4j4,music_fb_mdl_mmse_search_runtime_k4i4j4,music_fb_mdl_mmse_search_evals_k4i4j4,music_fb_mdl_mmse_selected_k_k4i4j4,music_fb_mdl_mmse_selected_i_k4i4j4,music_fb_mdl_mmse_selected_j_k4i4j4,music_fb_mdl_mmse_optimism_k4i4j4,music_fb_mdl_mrc_selected_nmse_db_k4i4j4,music_fb_mdl_mrc_achieved_rate_k4i4j4,music_fb_mdl_mrc_predicted_rate_k4i4j4,music_fb_mdl_mrc_search_runtime_k4i4j4,music_fb_mdl_mrc_search_evals_k4i4j4,music_fb_mdl_mrc_selected_k_k4i4j4,music_fb_mdl_mrc_selected_i_k4i4j4,music_fb_mdl_mrc_selected_j_k4i4j4,music_fb_mdl_mrc_optimism_k4i4j4,traditional_paper_nmse_db_k4i4j4,traditional_paper_nmse_median_db_k4i4j4,traditional_paper_nmse_p90_db_k4i4j4,traditional_paper_prediction_nmse_db_k4i4j4,traditional_paper_prediction_nmse_median_db_k4i4j4,traditional_paper_prediction_nmse_p90_db_k4i4j4,traditional_paper_aoa_rmse_deg_k4i4j4,traditional_paper_rank_hat_k4i4j4,traditional_paper_runtime_k4i4j4,traditional_paper_zf_selected_nmse_db_k4i4j4,traditional_paper_zf_achieved_rate_k4i4j4,traditional_paper_zf_predicted_rate_k4i4j4,traditional_paper_zf_search_runtime_k4i4j4,traditional_paper_zf_search_evals_k4i4j4,traditional_paper_zf_selected_k_k4i4j4,traditional_paper_zf_selected_i_k4i4j4,traditional_paper_zf_selected_j_k4i4j4,traditional_paper_zf_optimism_k4i4j4,traditional_paper_mmse_selected_nmse_db_k4i4j4,traditional_paper_mmse_achieved_rate_k4i4j4,traditional_paper_mmse_predicted_rate_k4i4j4,traditional_paper_mmse_search_runtime_k4i4j4,traditional_paper_mmse_search_evals_k4i4j4,traditional_paper_mmse_selected_k_k4i4j4,traditional_paper_mmse_selected_i_k4i4j4,traditional_paper_mmse_selected_j_k4i4j4,traditional_paper_mmse_optimism_k4i4j4,traditional_paper_mrc_selected_nmse_db_k4i4j4,traditional_paper_mrc_achieved_rate_k4i4j4,traditional_paper_mrc_predicted_rate_k4i4j4,traditional_paper_mrc_search_runtime_k4i4j4,traditional_paper_mrc_search_evals_k4i4j4,traditional_paper_mrc_selected_k_k4i4j4,traditional_paper_mrc_selected_i_k4i4j4,traditional_paper_mrc_selected_j_k4i4j4,traditional_paper_mrc_optimism_k4i4j4,genie_nmse_db_k2i8j4,genie_nmse_median_db_k2i8j4,genie_nmse_p90_db_k2i8j4,genie_prediction_nmse_db_k2i8j4,genie_prediction_nmse_median_db_k2i8j4,genie_prediction_nmse_p90_db_k2i8j4,genie_aoa_rmse_deg_k2i8j4,genie_rank_hat_k2i8j4,genie_runtime_k2i8j4,genie_zf_selected_nmse_db_k2i8j4,genie_zf_achieved_rate_k2i8j4,genie_zf_predicted_rate_k2i8j4,genie_zf_search_runtime_k2i8j4,genie_zf_search_evals_k2i8j4,genie_zf_selected_k_k2i8j4,genie_zf_selected_i_k2i8j4,genie_zf_selected_j_k2i8j4,genie_zf_optimism_k2i8j4,genie_mmse_selected_nmse_db_k2i8j4,genie_mmse_achieved_rate_k2i8j4,genie_mmse_predicted_rate_k2i8j4,genie_mmse_search_runtime_k2i8j4,genie_mmse_search_evals_k2i8j4,genie_mmse_selected_k_k2i8j4,genie_mmse_selected_i_k2i8j4,genie_mmse_selected_j_k2i8j4,genie_mmse_optimism_k2i8j4,genie_mrc_selected_nmse_db_k2i8j4,genie_mrc_achieved_rate_k2i8j4,genie_mrc_predicted_rate_k2i8j4,genie_mrc_search_runtime_k2i8j4,genie_mrc_search_evals_k2i8j4,genie_mrc_selected_k_k2i8j4,genie_mrc_selected_i_k2i8j4,genie_mrc_selected_j_k2i8j4,genie_mrc_optimism_k2i8j4,als_mdl_nmse_db_k2i8j4,als_mdl_nmse_median_db_k2i8j4,als_mdl_nmse_p90_db_k2i8j4,als_mdl_prediction_nmse_db_k2i8j4,als_mdl_prediction_nmse_median_db_k2i8j4,als_mdl_prediction_nmse_p90_db_k2i8j4,als_mdl_aoa_rmse_deg_k2i8j4,als_mdl_rank_hat_k2i8j4,als_mdl_runtime_k2i8j4,als_mdl_zf_selected_nmse_db_k2i8j4,als_mdl_zf_achieved_rate_k2i8j4,als_mdl_zf_predicted_rate_k2i8j4,als_mdl_zf_search_runtime_k2i8j4,als_mdl_zf_search_evals_k2i8j4,als_mdl_zf_selected_k_k2i8j4,als_mdl_zf_selected_i_k2i8j4,als_mdl_zf_selected_j_k2i8j4,als_mdl_zf_optimism_k2i8j4,als_mdl_mmse_selected_nmse_db_k2i8j4,als_mdl_mmse_achieved_rate_k2i8j4,als_mdl_mmse_predicted_rate_k2i8j4,als_mdl_mmse_search_runtime_k2i8j4,als_mdl_mmse_search_evals_k2i8j4,als_mdl_mmse_selected_k_k2i8j4,als_mdl_mmse_selected_i_k2i8j4,als_mdl_mmse_selected_j_k2i8j4,als_mdl_mmse_optimism_k2i8j4,als_mdl_mrc_selected_nmse_db_k2i8j4,als_mdl_mrc_achieved_rate_k2i8j4,als_mdl_mrc_predicted_rate_k2i8j4,als_mdl_mrc_search_runtime_k2i8j4,als_mdl_mrc_search_evals_k2i8j4,als_mdl_mrc_selected_k_k2i8j4,als_mdl_mrc_selected_i_k2i8j4,als_mdl_mrc_selected_j_k2i8j4,als_mdl_mrc_optimism_k2i8j4,music_fb_mdl_nmse_db_k2i8j4,music_fb_mdl_nmse_median_db_k2i8j4,music_fb_mdl_nmse_p90_db_k2i8j4,music_fb_mdl_prediction_nmse_db_k2i8j4,music_fb_mdl_prediction_nmse_median_db_k2i8j4,music_fb_mdl_prediction_nmse_p90_db_k2i8j4,music_fb_mdl_aoa_rmse_deg_k2i8j4,music_fb_mdl_rank_hat_k2i8j4,music_fb_mdl_runtime_k2i8j4,music_fb_mdl_zf_selected_nmse_db_k2i8j4,music_fb_mdl_zf_achieved_rate_k2i8j4,music_fb_mdl_zf_predicted_rate_k2i8j4,music_fb_mdl_zf_search_runtime_k2i8j4,music_fb_mdl_zf_search_evals_k2i8j4,music_fb_mdl_zf_selected_k_k2i8j4,music_fb_mdl_zf_selected_i_k2i8j4,music_fb_mdl_zf_selected_j_k2i8j4,music_fb_mdl_zf_optimism_k2i8j4,music_fb_mdl_mmse_selected_nmse_db_k2i8j4,music_fb_mdl_mmse_achieved_rate_k2i8j4,music_fb_mdl_mmse_predicted_rate_k2i8j4,music_fb_mdl_mmse_search_runtime_k2i8j4,music_fb_mdl_mmse_search_evals_k2i8j4,music_fb_mdl_mmse_selected_k_k2i8j4,music_fb_mdl_mmse_selected_i_k2i8j4,music_fb_mdl_mmse_selected_j_k2i8j4,music_fb_mdl_mmse_optimism_k2i8j4,music_fb_mdl_mrc_selected_nmse_db_k2i8j4,music_fb_mdl_mrc_achieved_rate_k2i8j4,music_fb_mdl_mrc_predicted_rate_k2i8j4,music_fb_mdl_mrc_search_runtime_k2i8j4,music_fb_mdl_mrc_search_evals_k2i8j4,music_fb_mdl_mrc_selected_k_k2i8j4,music_fb_mdl_mrc_selected_i_k2i8j4,music_fb_mdl_mrc_selected_j_k2i8j4,music_fb_mdl_mrc_optimism_k2i8j4,traditional_paper_nmse_db_k2i8j4,traditional_paper_nmse_median_db_k2i8j4,traditional_paper_nmse_p90_db_k2i8j4,traditional_paper_prediction_nmse_db_k2i8j4,traditional_paper_prediction_nmse_median_db_k2i8j4,traditional_paper_prediction_nmse_p90_db_k2i8j4,traditional_paper_aoa_rmse_deg_k2i8j4,traditional_paper_rank_hat_k2i8j4,traditional_paper_runtime_k2i8j4,traditional_paper_zf_selected_nmse_db_k2i8j4,traditional_paper_zf_achieved_rate_k2i8j4,traditional_paper_zf_predicted_rate_k2i8j4,traditional_paper_zf_search_runtime_k2i8j4,traditional_paper_zf_search_evals_k2i8j4,traditional_paper_zf_selected_k_k2i8j4,traditional_paper_zf_selected_i_k2i8j4,traditional_paper_zf_selected_j_k2i8j4,traditional_paper_zf_optimism_k2i8j4,traditional_paper_mmse_selected_nmse_db_k2i8j4,traditional_paper_mmse_achieved_rate_k2i8j4,traditional_paper_mmse_predicted_rate_k2i8j4,traditional_paper_mmse_search_runtime_k2i8j4,traditional_paper_mmse_search_evals_k2i8j4,traditional_paper_mmse_selected_k_k2i8j4,traditional_paper_mmse_selected_i_k2i8j4,traditional_paper_mmse_selected_j_k2i8j4,traditional_paper_mmse_optimism_k2i8j4,traditional_paper_mrc_selected_nmse_db_k2i8j4,traditional_paper_mrc_achieved_rate_k2i8j4,traditional_paper_mrc_predicted_rate_k2i8j4,traditional_paper_mrc_search_runtime_k2i8j4,traditional_paper_mrc_search_evals_k2i8j4,traditional_paper_mrc_selected_k_k2i8j4,traditional_paper_mrc_selected_i_k2i8j4,traditional_paper_mrc_selected_j_k2i8j4,traditional_paper_mrc_optimism_k2i8j4,genie_nmse_db_k64i1j1,genie_nmse_median_db_k64i1j1,genie_nmse_p90_db_k64i1j1,genie_prediction_nmse_db_k64i1j1,genie_prediction_nmse_median_db_k64i1j1,genie_prediction_nmse_p90_db_k64i1j1,genie_aoa_rmse_deg_k64i1j1,genie_rank_hat_k64i1j1,genie_runtime_k64i1j1,genie_zf_selected_nmse_db_k64i1j1,genie_zf_achieved_rate_k64i1j1,genie_zf_predicted_rate_k64i1j1,genie_zf_search_runtime_k64i1j1,genie_zf_search_evals_k64i1j1,genie_zf_selected_k_k64i1j1,genie_zf_selected_i_k64i1j1,genie_zf_selected_j_k64i1j1,genie_zf_optimism_k64i1j1,genie_mmse_selected_nmse_db_k64i1j1,genie_mmse_achieved_rate_k64i1j1,genie_mmse_predicted_rate_k64i1j1,genie_mmse_search_runtime_k64i1j1,genie_mmse_search_evals_k64i1j1,genie_mmse_selected_k_k64i1j1,genie_mmse_selected_i_k64i1j1,genie_mmse_selected_j_k64i1j1,genie_mmse_optimism_k64i1j1,genie_mrc_selected_nmse_db_k64i1j1,genie_mrc_achieved_rate_k64i1j1,genie_mrc_predicted_rate_k64i1j1,genie_mrc_search_runtime_k64i1j1,genie_mrc_search_evals_k64i1j1,genie_mrc_selected_k_k64i1j1,genie_mrc_selected_i_k64i1j1,genie_mrc_selected_j_k64i1j1,genie_mrc_optimism_k64i1j1,als_mdl_nmse_db_k64i1j1,als_mdl_nmse_median_db_k64i1j1,als_mdl_nmse_p90_db_k64i1j1,als_mdl_prediction_nmse_db_k64i1j1,als_mdl_prediction_nmse_median_db_k64i1j1,als_mdl_prediction_nmse_p90_db_k64i1j1,als_mdl_aoa_rmse_deg_k64i1j1,als_mdl_rank_hat_k64i1j1,als_mdl_runtime_k64i1j1,als_mdl_zf_selected_nmse_db_k64i1j1,als_mdl_zf_achieved_rate_k64i1j1,als_mdl_zf_predicted_rate_k64i1j1,als_mdl_zf_search_runtime_k64i1j1,als_mdl_zf_search_evals_k64i1j1,als_mdl_zf_selected_k_k64i1j1,als_mdl_zf_selected_i_k64i1j1,als_mdl_zf_selected_j_k64i1j1,als_mdl_zf_optimism_k64i1j1,als_mdl_mmse_selected_nmse_db_k64i1j1,als_mdl_mmse_achieved_rate_k64i1j1,als_mdl_mmse_predicted_rate_k64i1j1,als_mdl_mmse_search_runtime_k64i1j1,als_mdl_mmse_search_evals_k64i1j1,als_mdl_mmse_selected_k_k64i1j1,als_mdl_mmse_selected_i_k64i1j1,als_mdl_mmse_selected_j_k64i1j1,als_mdl_mmse_optimism_k64i1j1,als_mdl_mrc_selected_nmse_db_k64i1j1,als_mdl_mrc_achieved_rate_k64i1j1,als_mdl_mrc_predicted_rate_k64i1j1,als_mdl_mrc_search_runtime_k64i1j1,als_mdl_mrc_search_evals_k64i1j1,als_mdl_mrc_selected_k_k64i1j1,als_mdl_mrc_selected_i_k64i1j1,als_mdl_mrc_selected_j_k64i1j1,als_mdl_mrc_optimism_k64i1j1,music_fb_mdl_nmse_db_k64i1j1,music_fb_mdl_nmse_median_db_k64i1j1,music_fb_mdl_nmse_p90_db_k64i1j1,music_fb_mdl_prediction_nmse_db_k64i1j1,music_fb_mdl_prediction_nmse_median_db_k64i1j1,music_fb_mdl_prediction_nmse_p90_db_k64i1j1,music_fb_mdl_aoa_rmse_deg_k64i1j1,music_fb_mdl_rank_hat_k64i1j1,music_fb_mdl_runtime_k64i1j1,music_fb_mdl_zf_selected_nmse_db_k64i1j1,music_fb_mdl_zf_achieved_rate_k64i1j1,music_fb_mdl_zf_predicted_rate_k64i1j1,music_fb_mdl_zf_search_runtime_k64i1j1,music_fb_mdl_zf_search_evals_k64i1j1,music_fb_mdl_zf_selected_k_k64i1j1,music_fb_mdl_zf_selected_i_k64i1j1,music_fb_mdl_zf_selected_j_k64i1j1,music_fb_mdl_zf_optimism_k64i1j1,music_fb_mdl_mmse_selected_nmse_db_k64i1j1,music_fb_mdl_mmse_achieved_rate_k64i1j1,music_fb_mdl_mmse_predicted_rate_k64i1j1,music_fb_mdl_mmse_search_runtime_k64i1j1,music_fb_mdl_mmse_search_evals_k64i1j1,music_fb_mdl_mmse_selected_k_k64i1j1,music_fb_mdl_mmse_selected_i_k64i1j1,music_fb_mdl_mmse_selected_j_k64i1j1,music_fb_mdl_mmse_optimism_k64i1j1,music_fb_mdl_mrc_selected_nmse_db_k64i1j1,music_fb_mdl_mrc_achieved_rate_k64i1j1,music_fb_mdl_mrc_predicted_rate_k64i1j1,music_fb_mdl_mrc_search_runtime_k64i1j1,music_fb_mdl_mrc_search_evals_k64i1j1,music_fb_mdl_mrc_selected_k_k64i1j1,music_fb_mdl_mrc_selected_i_k64i1j1,music_fb_mdl_mrc_selected_j_k64i1j1,music_fb_mdl_mrc_optimism_k64i1j1,traditional_paper_nmse_db_k64i1j1,traditional_paper_nmse_median_db_k64i1j1,traditional_paper_nmse_p90_db_k64i1j1,traditional_paper_prediction_nmse_db_k64i1j1,traditional_paper_prediction_nmse_median_db_k64i1j1,traditional_paper_prediction_nmse_p90_db_k64i1j1,traditional_paper_aoa_rmse_deg_k64i1j1,traditional_paper_rank_hat_k64i1j1,traditional_paper_runtime_k64i1j1,traditional_paper_zf_selected_nmse_db_k64i1j1,traditional_paper_zf_achieved_rate_k64i1j1,traditional_paper_zf_predicted_rate_k64i1j1,traditional_paper_zf_search_runtime_k64i1j1,traditional_paper_zf_search_evals_k64i1j1,traditional_paper_zf_selected_k_k64i1j1,traditional_paper_zf_selected_i_k64i1j1,traditional_paper_zf_selected_j_k64i1j1,traditional_paper_zf_optimism_k64i1j1,traditional_paper_mmse_selected_nmse_db_k64i1j1,traditional_paper_mmse_achieved_rate_k64i1j1,traditional_paper_mmse_predicted_rate_k64i1j1,traditional_paper_mmse_search_runtime_k64i1j1,traditional_paper_mmse_search_evals_k64i1j1,traditional_paper_mmse_selected_k_k64i1j1,traditional_paper_mmse_selected_i_k64i1j1,traditional_paper_mmse_selected_j_k64i1j1,traditional_paper_mmse_optimism_k64i1j1,traditional_paper_mrc_selected_nmse_db_k64i1j1,traditional_paper_mrc_achieved_rate_k64i1j1,traditional_paper_mrc_predicted_rate_k64i1j1,traditional_paper_mrc_search_runtime_k64i1j1,traditional_paper_mrc_search_evals_k64i1j1,traditional_paper_mrc_selected_k_k64i1j1,traditional_paper_mrc_selected_i_k64i1j1,traditional_paper_mrc_selected_j_k64i1j1,traditional_paper_mrc_optimism_k64i1j1
-10,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.331864647567272e-05,nan,1.2902742059290768,1.2902742059290768,0.003168591300025582,64.0,0.0,7.584,1.463,0.0,nan,2.0922490288682507,2.0922490288682507,0.0019479818986728788,64.0,0.0,7.678,1.495,0.0,nan,2.06547378059299,2.06547378059299,0.001189158471301198,64.0,0.0,7.691,1.469,0.0,-3.8440512759804157,-3.8542241613791135,-3.0750222022343197,-3.699910074481399,-3.7280364133572546,-2.87788109439115,2.369772796109513,1.000125,0.6290619318261743,-3.832459479675437,0.6369307183601693,0.6340902084345015,0.003169710323214531,64.0,0.0,6.401,1.505,-0.0028405099256678668,-3.8210224809773052,1.2109628547899822,1.254169896553152,0.0019530180552974343,64.0,0.0,3.335,1.313,0.04320704176316981,-3.8257589834238326,1.2055457756613879,1.2490720669615458,0.0011917385160923003,64.0,0.0,3.241,1.302,0.04352629130015795,-3.929986457094387,-3.8922897972806014,-3.249621687512568,-3.778810628005104,-3.791368606361012,-3.0439175222100694,1.2549740777755973,1.000125,0.22951044100336732,-3.9235382731008963,0.6350652673999723,0.6365339573292383,0.003195768292993307,64.0,0.0,6.175,1.46,0.001468689929266076,-3.8976581559115013,1.2136529570643193,1.270460332247971,0.0019588464088737966,64.0,0.0,3.615,1.339,0.056807375183651754,-3.8849829618508487,1.2063178133820491,1.2654143718013535,0.001194030249491334,64.0,0.0,3.186,1.284,0.05909655841930439,3.1051263153908764,3.10886921115876,3.295042535075743,nan,nan,nan,nan,nan,0.008923145757988095,-11.084624649517384,0.9543975133616176,1.1260097901193196,0.003120563369244337,64.0,0.0,0.0,0.0,0.17161227675770196,-11.084624649517384,1.8026079033406535,2.0593051620149403,0.001939699470065534,64.0,0.0,0.0,0.0,0.25669725867428683,-11.084624649517384,1.787916188117606,2.029871866023063,0.0011859366558492183,64.0,0.0,0.0,0.0,0.24195567790545702,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.5065050460398197e-05,nan,1.2716886586097336,1.2716886586097336,0.0032198994839563967,64.0,1.506,1.533,1.501,0.0,nan,2.0794295116049777,2.0794295116049777,0.0019713639738038182,64.0,1.517,1.479,1.511,0.0,nan,2.0527119434398964,2.0527119434398964,0.0012005742974579333,64.0,1.494,1.497,1.514,0.0,-4.034804753898904,-4.006358409105461,-3.3783289921318413,-3.673593821831501,-3.7553831036390175,-2.729671132037346,5.431706082899142,1.0,0.608694671924226,-4.027350894323986,0.6546911835685635,0.6628933170357777,0.003226741623133421,64.0,1.249,1.401,1.465,0.008202133467214212,-3.999802191415846,1.2234783876534108,1.2921617684512152,0.0019771841168403624,64.0,0.668,1.095,1.349,0.06868338079780445,-4.011833940771579,1.2223281336438534,1.286905704447323,0.0012044746913015842,64.0,0.674,1.042,1.332,0.06457757080346971,-3.9862356035166164,-3.962309425785287,-3.289378461127728,-3.7062077381625143,-3.7508616956451624,-2.8466536820139847,2.064575047588498,1.0,0.14361627437267452,-3.992720390438633,0.6487463556364929,0.6531628159286726,0.003226524105295539,64.0,1.225,1.455,1.476,0.004416460292179791,-3.9530266923276933,1.2215164663488534,1.281048094011389,0.0019792440999299287,64.0,0.654,1.031,1.327,0.059531627662535724,-3.946723142985425,1.2110336899785539,1.2757479496358173,0.001205114689655602,64.0,0.74,1.132,1.275,0.0647142596572634,3.1474389552916318,3.1468792667760557,3.304178005602952,nan,nan,nan,nan,nan,0.00879160180222243,-11.085426165321092,0.9543746288989089,1.1259577506193246,0.0031728217992931605,64.0,0.0,0.0,0.0,0.17158312172041568,-11.085426165321092,1.8026224426091648,2.0592936385282474,0.001961155186407268,64.0,0.0,0.0,0.0,0.2566711959190826,-11.085426165321092,1.787926113685568,2.0298606855777686,0.0011972676897421479,64.0,0.0,0.0,0.0,0.24193457189220058,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.3477504029870032e-05,nan,1.2772654635865164,1.2772654635865164,0.003204417369328439,64.0,0.519,3.521,1.501,0.0,nan,2.085230247325179,2.085230247325179,0.0019661660408601166,64.0,0.517,3.558,1.498,0.0,nan,2.0585053968551015,2.0585053968551015,0.0011999001801013946,64.0,0.513,3.575,1.497,0.0,-3.9751444297615066,-3.949881502347571,-3.2890901986323855,-3.408822023078362,-3.608826199187672,-2.2214592154607673,11.202729643508444,1.0005,0.6136115115797147,-3.9715125043870847,0.6474989799503301,0.6492999788565934,0.003187407586723566,64.0,0.43,3.187,1.511,0.0018009989062632847,-3.9569626638863165,1.2240769126139925,1.2790953699634957,0.0019640874322503807,64.0,0.185,2.133,1.384,0.05501845734950317,-3.9614759497416365,1.2180616617449898,1.2739662379095733,0.0011997583443298936,64.0,0.195,2.211,1.322,0.05590457616458355,-3.9497538691046854,-3.9343221429377255,-3.223747449761439,-3.7165683503421407,-3.7357105438239073,-2.8894560489761583,1.7084897179573924,1.0005,0.14787694119941444,-3.930856184298099,0.6399438397245879,0.6455271112654836,0.0032006881730630996,64.0,0.387,3.299,1.473,0.005583271540895662,-3.9214749624147753,1.2153495086478496,1.2734395764815176,0.0019711118545383214,64.0,0.231,2.157,1.378,0.05809006783366799,-3.921682918205761,1.2114624510724594,1.2683535834838766,0.0012021124763414263,64.0,0.201,2.063,1.374,0.05689113241141719,3.158110248950874,3.1530693986858633,3.3186849423341176,nan,nan,nan,nan,nan,0.0088776089604944,-11.086492778385955,0.9544145819915854,1.1259589199474807,0.003137992755509913,64.0,0.0,0.0,0.0,0.1715443379558953,-11.086492778385955,1.8026538990647496,2.059249760567037,0.0019531168751418591,64.0,0.0,0.0,0.0,0.2565958615022872,-11.086492778385955,1.787959241023318,2.0298183294158663,0.0011944869151338934,64.0,0.0,0.0,0.0,0.24185908839254822,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.4496409110724926e-05,nan,1.2766436396216319,1.2766436396216319,0.0031918942406773568,64.0,32.226,0.0,0.0,0.0,nan,2.081123391747924,2.081123391747924,0.0019579917378723622,64.0,31.522,0.0,0.0,0.0,nan,2.0541889163669413,2.0541889163669413,0.001196601633913815,64.0,31.91,0.0,0.0,0.0,-2.697433327515915,-2.6886840017547495,-1.7536983045703107,-2.5630139290597937,-2.5842852333782833,-1.6019924101484753,9.128476566381257,1.0,0.6988869860069826,-2.7255409639745745,0.606292300457422,0.5105643282672431,0.003176464030519128,64.0,26.931,0.0,0.0,-0.09572797219017892,-2.7102011553631025,1.126158113965078,1.0023386870962119,0.0019666574420407414,64.0,13.216,0.0,0.0,-0.12381942686886616,-2.7281956163893706,1.1271859166775298,0.9972720355171991,0.0012025304408743978,64.0,11.21,0.0,0.0,-0.12991388116033065,-3.9430257480455206,-3.8997068733173794,-3.2942503709433915,-3.8130159167934616,-3.7892179608092666,-3.105707594176763,1.3745036875788235,1.0,0.47288527312781664,-3.931541754411098,0.6395736055525756,0.6476091429849434,0.003212911244481802,64.0,25.95,0.0,0.0,0.008035537432367845,-3.9144912146393827,1.215171825972697,1.2740371993938233,0.0019649566523730756,64.0,13.732,0.0,0.0,0.05886537342112641,-3.9267362852948935,1.2141858605037805,1.2689334515364794,0.0012009596787393093,64.0,13.181,0.0,0.0,0.054747591032698883,3.143987900970079,3.14310280360524,3.301249464156218,nan,nan,nan,nan,nan,0.008969253549352288,-11.08687846212847,0.9544307304017038,1.1259656890814786,0.00314725848659873,64.0,0.0,0.0,0.0,0.17153495867977486,-11.08687846212847,1.8026651248138592,2.0592341744020057,0.0019493798753246665,64.0,0.0,0.0,0.0,0.2565690495881465,-11.08687846212847,1.7879679093864593,2.0298037975054677,0.0011938898004591465,64.0,0.0,0.0,0.0,0.24183588811900836
-5,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.1980472840368747e-05,nan,3.6421689775654595,3.6421689775654595,0.0031622090684249996,64.0,0.0,7.578,1.468,0.0,nan,5.107634541773701,5.107634541773701,0.001947046305052936,64.0,0.0,7.67,1.471,0.0,nan,4.806810057016257,4.806810057016257,0.0011881184270605444,64.0,0.0,7.595,1.518,0.0,-8.641409730482057,-8.821766199070309,-7.065149298641585,-8.283857320735565,-8.488493082445196,-6.647452842912851,2.4995959560751837,1.86875,1.0868683768808842,-8.65718697267075,2.9873576214880146,3.0854423514010714,0.0031848342083394526,64.0,0.0,7.718,1.51,0.09808472991305672,-8.787852054168308,4.376130944270437,4.527351598687292,0.0019531796434894204,64.0,0.0,7.782,1.496,0.15122065441685528,-8.781179539987354,4.180117571123792,4.314661351855215,0.0011901064179837704,64.0,0.0,7.891,1.51,0.13454378073142337,-8.934250646360283,-9.027325668649151,-7.437378944874753,-8.618200666686144,-8.794418533306102,-7.100289978054128,1.3659741006359423,1.86875,0.24631120114400984,-8.96081360843498,3.0202165210641696,3.115625334449375,0.0032026105038821698,64.0,0.0,7.69,1.481,0.09540881338520535,-9.104939503082374,4.417689527535591,4.5642152797830535,0.001958578587509692,64.0,0.0,7.786,1.481,0.14652575224746212,-9.078927756922345,4.218424354004422,4.346530550122108,0.0011928098499774933,64.0,0.0,7.616,1.528,0.12810619611768637,2.991377254042943,2.99999298870386,3.16759413724988,nan,nan,nan,nan,nan,0.008910939218476415,-16.06177090883616,2.852470579774544,3.015242382853171,0.0031156308725476265,64.0,0.0,0.0,0.0,0.16277180307862693,-16.06177090883616,4.630186797546382,4.8265883271820735,0.0019383360734209418,64.0,0.0,0.0,0.0,0.19640152963569157,-16.06177090883616,4.3573595261742755,4.510315659882521,0.0011845430806279183,64.0,0.0,0.0,0.0,0.1529561337082459,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.325738500803709e-05,nan,3.593356294379084,3.593356294379084,0.003208032373338938,64.0,1.506,1.551,1.488,0.0,nan,5.080498317212365,5.080498317212365,0.001964437031187117,64.0,1.51,1.566,1.502,0.0,nan,4.779568503550159,4.779568503550159,0.0011989202592521905,64.0,1.506,1.595,1.495,0.0,-8.960075263863958,-9.051344765028102,-7.479161692673215,-7.962256005761979,-8.309984280062064,-6.135828018809207,6.036823493472988,1.845,0.8512963655563072,-8.988317354521625,2.9943944965318434,3.0872718275771653,0.0032291187113150954,64.0,1.593,1.464,1.465,0.09287733104532192,-9.090047945589872,4.398254621576501,4.551344759327401,0.001972077603451908,64.0,1.52,1.496,1.525,0.1530901377509002,-9.054044292300562,4.196607850357992,4.334514003323469,0.001201824369840324,64.0,1.483,1.488,1.514,0.1379061529654768,-8.870171092592665,-8.952806389624046,-7.361039024367681,-8.203607423543207,-8.444900143580792,-6.607710531596148,2.145645095512577,1.845,0.15452215938270092,-8.902294849302498,2.987488361795833,3.071179960962407,0.003232598447240889,64.0,1.594,1.492,1.481,0.08369159916657365,-8.990435601496756,4.381423312693454,4.532670274688692,0.001975461782887578,64.0,1.532,1.521,1.503,0.15124696199523768,-8.972280988185744,4.183835983524648,4.318555751190157,0.0012039671102538705,64.0,1.498,1.487,1.501,0.13471976766550942,3.0343605276182597,3.035588005501565,3.1794065529095876,nan,nan,nan,nan,nan,0.008792747936211527,-16.06256532891733,2.852453528707303,3.015207374634754,0.003166381111368537,64.0,0.0,0.0,0.0,0.16275384592745112,-16.06256532891733,4.630201732850134,4.82656457108468,0.0019583999020978808,64.0,0.0,0.0,0.0,0.19636283823454637,-16.06256532891733,4.357361025511869,4.510289544185033,0.0011965342769399286,64.0,0.0,0.0,0.0,0.15292851867316415,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.1808567456901074e-05,nan,3.6087538651851756,3.6087538651851756,0.003176111301407218,64.0,0.52,3.52,1.528,0.0,nan,5.091437742360948,5.091437742360948,0.001958327136002481,64.0,0.515,3.541,1.497,0.0,nan,4.7913151824665094,4.7913151824665094,0.0011955949319526554,64.0,0.51,3.573,1.498,0.0,-8.895751305488966,-8.990810054050273,-7.447050747482762,-7.645684838495348,-8.066497636795212,-5.644036681046782,10.549601567967537,1.85725,0.9250072720227763,-8.916698721755361,2.9933823025471393,3.0919587692354153,0.00319811749458313,64.0,0.519,3.533,1.553,0.09857646668827602,-9.024229627192973,4.38755992445952,4.55325317435001,0.001963844371959567,64.0,0.489,3.436,1.495,0.16569324989048972,-9.003353471307824,4.192463457171419,4.335541370664399,0.001198859816417098,64.0,0.486,3.559,1.492,0.14307791349297982,-8.896438055940344,-8.961219280913957,-7.445250667275873,-8.414026817872868,-8.584264898995958,-6.872723838211873,1.4736992383998468,1.85725,0.1588499848153442,-8.9104724822293,2.997745812368376,3.091665394139145,0.0032093101125210523,64.0,0.516,3.505,1.534,0.09391958177076942,-9.02575372249443,4.39168374916343,4.547448156534643,0.001969353873282671,64.0,0.483,3.446,1.503,0.15576440737121278,-9.01199194921889,4.194467513202378,4.3310777732786665,0.0012009221324697137,64.0,0.484,3.538,1.493,0.13661026007628863,3.0454104930406194,3.0470590133470647,3.1883670476440917,nan,nan,nan,nan,nan,0.008877443772740662,-16.063721787082624,2.852498086483143,3.015210958270791,0.003136572554707527,64.0,0.0,0.0,0.0,0.16271287178764782,-16.063721787082624,4.630229637800071,4.826551112174108,0.0019528138330206276,64.0,0.0,0.0,0.0,0.19632147437403624,-16.063721787082624,4.357395695233734,4.5102852166731555,0.0011948525160551072,64.0,0.0,0.0,0.0,0.15288952143942147,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.289824839681387e-05,nan,3.6066340269822064,3.6066340269822064,0.003181932876817882,64.0,31.945,0.0,0.0,0.0,nan,5.084588923944313,5.084588923944313,0.0019562441697344186,64.0,32.783,0.0,0.0,0.0,nan,4.7836767895309045,4.7836767895309045,0.0011951966024935246,64.0,33.276,0.0,0.0,0.0,-3.1176225676558733,-3.125443261300314,-2.133935118518573,-3.0305755682190902,-3.032446141678551,-2.0550317308964785,5.609333908730003,1.0,0.6045307296151295,-3.1268707634072306,1.7220232645341893,1.5679102027687777,0.0031698163775727155,64.0,29.126,0.0,0.0,-0.15411306176541162,-3.154090629435642,2.929793383035988,2.7724083935645987,0.001961315075866878,64.0,14.502,0.0,0.0,-0.15738498947138924,-3.145594215865118,2.8623746498649205,2.700090119315417,0.0012002263162285089,64.0,13.025,0.0,0.0,-0.16228453054950354,-4.065024187874876,-4.025607938406426,-3.4256579456503724,-3.982469194292695,-3.9595142287565954,-3.2745101855920007,0.9420742999443575,1.0,0.4700368679044768,-4.058296362569436,1.7762211035359112,1.8720417475179725,0.003208124650642276,64.0,28.161,0.0,0.0,0.09582064398206125,-4.053459974706947,3.023965969022547,3.290654577879658,0.0019631728120148182,64.0,14.95,0.0,0.0,0.26668860885711076,-4.052344861400073,2.9653522753921093,3.219411201052977,0.0011994250547140836,64.0,14.713,0.0,0.0,0.25405892566086763,3.030816303343629,3.0322872095005726,3.1725400590491515,nan,nan,nan,nan,nan,0.008958888901397587,-16.06399812583421,2.8525051376661636,3.0151921688713257,0.003140415007248521,64.0,0.0,0.0,0.0,0.16268703120516204,-16.06399812583421,4.6302366315640615,4.826534877938913,0.0019470971561968327,64.0,0.0,0.0,0.0,0.19629824637485171,-16.06399812583421,4.357393951058452,4.510266133150855,0.0011922472286969423,64.0,0.0,0.0,0.0,0.15287218209240372
0,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.159636840224266e-05,nan,8.878131868972622,8.878131868972622,0.003154433977790177,64.0,0.0,7.675,1.463,0.0,nan,10.573935846275527,10.573935846275527,0.001943060787394643,64.0,0.0,7.492,1.48,0.0,nan,8.712777315492092,8.712777315492092,0.0011861271299421787,64.0,0.0,7.35,1.544,0.0,-16.253406362315804,-17.281407029852694,-13.519083965732726,-15.355990710983416,-16.478479459819493,-12.522349080085995,2.581825117965225,2.617875,1.9687915554465727,-16.309560288501913,8.563446670786536,8.711345878909308,0.00319495995528996,64.0,0.0,7.591,1.431,0.14789920812277124,-16.44214654191103,10.267405856383604,10.429307372147353,0.001954438988119364,64.0,0.0,7.518,1.454,0.16190151576374845,-16.372397813977276,8.536877258655684,8.628949275283084,0.0011912098228931427,64.0,0.0,7.528,1.555,0.09207201662739983,-17.579228666054266,-18.02130005061133,-15.11652465211153,-16.7906871336327,-17.459381440001998,-14.463473155837738,1.4285900973121706,2.617875,0.26129717186652124,-17.603768221368213,8.630893843667714,8.75001488645874,0.0032019986361265184,64.0,0.0,7.523,1.447,0.11912104279102564,-17.72294210578503,10.342106748831993,10.468382475009033,0.001957395873963833,64.0,0.0,7.507,1.441,0.12627572617703997,-17.644375880901073,8.583601967365063,8.655898181767325,0.001193020949140191,64.0,0.0,7.399,1.536,0.07229621440226275,2.9558506890539804,2.964603828057839,3.134338508858388,nan,nan,nan,nan,nan,0.008906770147383213,-21.07580555058549,7.280731300336905,7.413989197523247,0.003112862540408969,64.0,0.0,0.0,0.0,0.13325789718634162,-21.07580555058549,9.69254441615775,9.828175016033416,0.0019396900963038206,64.0,0.0,0.0,0.0,0.1356305998756664,-21.07580555058549,7.812936206435177,7.876962321410479,0.0011862375428900122,64.0,0.0,0.0,0.0,0.0640261149753023,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.3042691871523855e-05,nan,8.776630253911827,8.776630253911827,0.0032072140509262683,64.0,1.509,1.544,1.479,0.0,nan,10.519551013892723,10.519551013892723,0.001964847292751074,64.0,1.49,1.604,1.51,0.0,nan,8.655626553702312,8.655626553702312,0.0011974782310426235,64.0,1.493,1.556,1.475,0.0,-17.577209602675737,-17.90758980462258,-15.213391724537734,-14.614485110484095,-16.710310258525006,-11.289467973024829,5.275126342453803,2.596375,1.3634693403821438,-17.597135138467486,8.539028320528287,8.66251026576044,0.003230722696520388,64.0,1.513,1.507,1.484,0.12348194523215383,-17.683607027937825,10.289742480488153,10.418641703701326,0.0019736342299729584,64.0,1.544,1.543,1.496,0.12889922321317293,-17.55870986671335,8.525877256940307,8.60615395857819,0.001202614789828658,64.0,1.483,1.528,1.506,0.08027670163788336,-17.503147293730862,-17.8323151490064,-15.070393392281101,-16.166456392988074,-17.220092377593524,-13.601281271966633,1.4187896145599739,2.596375,0.16449994600657375,-17.55695804194917,8.536111772154179,8.656338796803988,0.0032336027408018707,64.0,1.503,1.502,1.484,0.12022702464980917,-17.62547810016461,10.289124150455619,10.411682408535478,0.001975379799492657,64.0,1.541,1.549,1.489,0.12255825807985943,-17.48186167154486,8.523933325004972,8.603383353943347,0.0012041364265605807,64.0,1.492,1.526,1.505,0.07945002893837483,2.9992840103442426,2.9982421127038084,3.1356034189741004,nan,nan,nan,nan,nan,0.008790384109131992,-21.07650958321762,7.280738808670892,7.414004465546078,0.003163061291910708,64.0,0.0,0.0,0.0,0.133265656875186,-21.07650958321762,9.692558157686483,9.828191585612382,0.00195862927287817,64.0,0.0,0.0,0.0,0.1356334279258995,-21.07650958321762,7.812943257752626,7.876971095232275,0.0011965962154790758,64.0,0.0,0.0,0.0,0.06402783747964857,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.1586902439594267e-05,nan,8.810971859134249,8.810971859134249,0.0031748813847079873,64.0,0.516,3.496,1.518,0.0,nan,10.537943681238412,10.537943681238412,0.00195747744012624,64.0,0.526,3.528,1.495,0.0,nan,8.67963168865891,8.67963168865891,0.0011956554753705859,64.0,0.495,3.544,1.524,0.0,-17.796493235368953,-18.13007564678615,-15.537022724174157,-13.920023742198744,-16.7482455773834,-9.728829451042,9.376240813037654,2.616,1.53006354900077,-17.8631784335465,8.593671630650828,8.711525055941028,0.003205212663859129,64.0,0.516,3.545,1.502,0.11785342529019971,-17.919290561673897,10.320010924301481,10.448255612992964,0.0019662888022139668,64.0,0.498,3.483,1.499,0.12824468869148298,-17.847453692999295,8.562241610254603,8.634314722746396,0.0012000812534242867,64.0,0.467,3.587,1.51,0.07207311249179327,-17.77996576082389,-18.111337303883005,-15.371579333518637,-16.67778574257774,-17.520899959211683,-14.341930644209487,1.1728826675539525,2.616,0.16871074163541197,-17.871755441180852,8.590079616906726,8.7037156145475,0.0032078166715800763,64.0,0.505,3.551,1.513,0.11363599764077392,-17.95495894836128,10.319539599054165,10.443169338821406,0.0019681137101724743,64.0,0.494,3.46,1.501,0.12362973976724057,-17.875212323580435,8.56028751498763,8.631103996552715,0.0012004143754020334,64.0,0.467,3.579,1.5,0.07081648156508535,3.010305781499838,3.004143492450333,3.1526539806714053,nan,nan,nan,nan,nan,0.008868209849111736,-21.077467204676694,7.280725522789917,7.41393558107036,0.0031296477429568767,64.0,0.0,0.0,0.0,0.13321005828044363,-21.077467204676694,9.692572725716486,9.828158099986704,0.0019492948548868298,64.0,0.0,0.0,0.0,0.13558537427021733,-21.077467204676694,7.812951182425928,7.87695413447779,0.0011932736970484256,64.0,0.0,0.0,0.0,0.06400295205186257,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.2881275974214076e-05,nan,8.8049429207961,8.8049429207961,0.003180692542344332,64.0,31.703,0.0,0.0,0.0,nan,10.529159535002279,10.529159535002279,0.0019558408111333848,64.0,32.891,0.0,0.0,0.0,nan,8.663504269139011,8.663504269139011,0.0011948630008846522,64.0,33.26,0.0,0.0,0.0,-3.2120874131819974,-3.232081020829565,-2.2305086053439944,-3.1504814396871095,-3.153537052871671,-2.1240108271486893,4.201039661647904,1.0,0.585326558263041,-3.228582638901378,3.9876548373417466,4.135538174996031,0.003172623292542994,64.0,29.441,0.0,0.0,0.14788333765428474,-3.236844342537508,5.840339530444328,6.204156101240451,0.0019620372336357833,64.0,14.128,0.0,0.0,0.3638165707961232,-3.2542837241579656,5.468758948520486,5.608461327937279,0.001200298328883946,64.0,12.977,0.0,0.0,0.13970237941679287,-4.106895559028347,-4.06515290540155,-3.4628584075062916,-4.036439184523484,-4.0064215344090615,-3.34963100869446,0.7070331763202713,1.0,0.47134880114812405,-4.087933769985176,4.026464742773107,4.8266779163318665,0.0032082578716799617,64.0,27.187,0.0,0.0,0.8002131735587596,-4.094744902536664,5.994038614326265,7.221973181732614,0.0019601224483922126,64.0,13.506,0.0,0.0,1.2279345674063489,-4.08194228529446,5.5900818422276055,6.630187616888779,0.0011994236037135124,64.0,12.622,0.0,0.0,1.040105774661173,2.9956576345396795,2.9938291567183803,3.1267084170288806,nan,nan,nan,nan,nan,0.008955406565219164,-21.077897640414548,7.280732336643252,7.413918980111654,0.0031380946282297375,64.0,0.0,0.0,0.0,0.13318664346840148,-21.077897640414548,9.69258189202844,9.828149442434732,0.0019469559164717793,64.0,0.0,0.0,0.0,0.13556755040629298,-21.077897640414548,7.812962046154213,7.876973948513372,0.0011923441290855408,64.0,0.0,0.0,0.0,0.06401190235915966
5,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.2119837813079356e-05,nan,17.65554874542234,17.65554874542234,0.0031569105274975298,64.0,0.0,7.68,1.459,0.0,nan,18.843924508809,18.843924508809,0.0019441999904811383,64.0,0.0,7.536,1.462,0.0,nan,12.209741864640385,12.209741864640385,0.001185682968236506,64.0,0.0,7.361,1.544,0.0,-24.087520233232453,-26.5498730808351,-21.612418413845255,-22.845682535559824,-24.73103058046506,-20.2799189754999,1.1553630892759439,2.88,2.623903165780939,-24.134864215378595,17.52866598778954,17.63607615069405,0.0031965423114597795,64.0,0.0,7.625,1.474,0.10741016290450744,-24.203973156288026,18.723106447153942,18.827024957407513,0.0019552509654313325,64.0,0.0,7.431,1.473,0.10391851025357113,-24.081826444349737,12.173204723567695,12.207602137015398,0.0011914609000086783,64.0,0.0,7.249,1.531,0.034397413447702974,-24.702014458986092,-26.96885485152828,-22.769616182424713,-23.381943679484124,-25.697808035456482,-21.77266973734296,1.115799511854761,2.88,0.26567307094857096,-24.82125796777492,17.5431149396557,17.63348210573345,0.003202720711007714,64.0,0.0,7.722,1.501,0.0903671660777512,-24.82025517805213,18.73661771922894,18.829061334292003,0.00195851693674922,64.0,0.0,7.469,1.466,0.09244361506306475,-24.727489727711852,12.179692397900347,12.209675858792478,0.0011933136777952313,64.0,0.0,7.296,1.55,0.02998346089213122,2.9444897297971666,2.954343712622326,3.1161403636117964,nan,nan,nan,nan,nan,0.008906073149293661,-26.08231254526361,15.186927254378158,15.293871809843832,0.0031148145254701375,64.0,0.0,0.0,0.0,0.10694455546567383,-26.08231254526361,17.24651364837759,17.347607423547295,0.0019398061726242303,64.0,0.0,0.0,0.0,0.10109377516970497,-26.08231254526361,10.616301101200479,10.636801425864745,0.0011847103610634804,64.0,0.0,0.0,0.0,0.020500324664265435,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.3774425499141217e-05,nan,17.499116383353602,17.499116383353602,0.0032041660100221633,64.0,1.491,1.54,1.49,0.0,nan,18.740526195271975,18.740526195271975,0.00196216113679111,64.0,1.5,1.553,1.449,0.0,nan,12.111906171705671,12.111906171705671,0.0011971324449405075,64.0,1.46,1.534,1.481,0.0,-26.234511495894264,-27.425692598460326,-23.167714580777336,-20.115470578846953,-25.590080098967167,-18.934194862050184,3.6722778072040745,2.872125,1.721992275797762,-26.175529135017527,17.413186277062138,17.487969243979496,0.0032357731573283673,64.0,1.494,1.524,1.505,0.07478296691735764,-26.25122169256055,18.659022033941145,18.731285355661274,0.001973578466102481,64.0,1.496,1.564,1.471,0.07226332172012917,-26.11585879466723,12.090253405095783,12.11084844084983,0.001203810933046043,64.0,1.443,1.523,1.474,0.020595035754046975,-25.979522611860148,-27.258848463401556,-22.930307453397702,-24.08699254638011,-25.845865952058098,-21.855348509993256,0.9186668817104192,2.872125,0.16798845627810807,-25.921731669692562,17.407424425797792,17.486403506434392,0.0032320134742185474,64.0,1.494,1.528,1.506,0.07897908063659997,-25.972261606637087,18.652893367750472,18.730641652546392,0.0019730160981416703,64.0,1.49,1.57,1.478,0.07774828479591989,-25.858512284659586,12.08795453086924,12.109190587898008,0.00120277239382267,64.0,1.458,1.521,1.468,0.02123605702876752,2.987947523609096,2.985034571640448,3.1227604961554603,nan,nan,nan,nan,nan,0.00878444205597043,-26.083104325917105,15.186911043558794,15.293839830904828,0.003159935583360493,64.0,0.0,0.0,0.0,0.10692878734603362,-26.083104325917105,17.24652389987764,17.347591763137586,0.0019578313948586585,64.0,0.0,0.0,0.0,0.10106786325994577,-26.083104325917105,10.616294174544059,10.636784517078562,0.0011962658949196338,64.0,0.0,0.0,0.0,0.02049034253450266,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.2043511271476746e-05,nan,17.554559898418002,17.554559898418002,0.003171511855907738,64.0,0.505,3.496,1.51,0.0,nan,18.773206135784314,18.773206135784314,0.001955951110459864,64.0,0.517,3.467,1.486,0.0,nan,12.151493956498228,12.151493956498228,0.0011946614347398282,64.0,0.477,3.538,1.453,0.0,-26.378680381261717,-27.475143847219677,-23.677218306670667,-17.646809800893895,-24.980270089509986,-12.629154304301508,6.9403713013183586,2.877625,1.9071418304396792,-26.3784254773571,17.473660458739918,17.55112737084129,0.003208600557409227,64.0,0.51,3.534,1.492,0.07746691210137158,-26.458764127016355,18.6976427805494,18.768794116013435,0.0019662871547043324,64.0,0.516,3.414,1.518,0.07115133546403385,-26.423550289565817,12.132654197173343,12.152454649571478,0.0012001342689618468,64.0,0.478,3.542,1.472,0.019800452398134993,-25.582426498624848,-27.11217210153018,-23.035798059155212,-23.671767842649835,-25.909069727513803,-21.968250598832306,0.8770621496387101,2.877625,0.1720837924145162,-25.54819971514415,17.45692963875498,17.546848823486275,0.0032105381693691014,64.0,0.515,3.496,1.488,0.08991918473129701,-25.63267173398879,18.681408536399765,18.76517441184135,0.0019701300654560326,64.0,0.518,3.443,1.517,0.08376587544158554,-25.59240043768813,12.12850756399624,12.152145363090643,0.0012019955879077316,64.0,0.476,3.543,1.466,0.023637799094402112,2.9990340979178445,2.9969930416729684,3.134731759067624,nan,nan,nan,nan,nan,0.00887193192820996,-26.084317917539547,15.186967995082398,15.293870414405294,0.003132652626372874,64.0,0.0,0.0,0.0,0.10690241932289624,-26.084317917539547,17.246546290567718,17.347605841171564,0.0019498858656734229,64.0,0.0,0.0,0.0,0.1010595506038463,-26.084317917539547,10.616316686297385,10.636808403137554,0.001193014059215784,64.0,0.0,0.0,0.0,0.02049171684016926,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.3562525399029254e-05,nan,17.54411068405564,17.54411068405564,0.003179284615442157,64.0,31.64,0.0,0.0,0.0,nan,18.762212477229955,18.762212477229955,0.0019530454259365797,64.0,32.164,0.0,0.0,0.0,nan,12.124298926403238,12.124298926403238,0.0011945005496963859,64.0,32.466,0.0,0.0,0.0,-3.259846372332367,-3.27594391574016,-2.283075944414203,-3.2006752241002805,-3.2005264911645503,-2.1899706699844144,3.6644339353398094,1.0,0.5819161958340555,-3.2495452564517624,6.978569611339193,8.99610475385216,0.003168730770237744,64.0,28.922,0.0,0.0,2.0175351425129673,-3.28193491238421,9.068956351417865,11.725298489526121,0.001960256876423955,64.0,13.691,0.0,0.0,2.656342138108256,-3.293046095612252,7.871406410659333,9.044492103763739,0.0011982130398973823,64.0,11.937,0.0,0.0,1.1730856931044062,-4.119507957845565,-4.08117057572271,-3.475212040680934,-4.054771479610394,-4.0353517274740085,-3.3714503920674845,0.6081737745828373,1.0,0.4709434458678588,-4.116197524576895,7.077802620639278,10.557803342551223,0.0032120416276156904,64.0,27.541,0.0,0.0,3.480000721911945,-4.106258947347666,9.222945568896973,13.385268202506232,0.0019642631113529203,64.0,13.067,0.0,0.0,4.162322633609259,-4.104775960476722,8.040933313983322,10.613678225122378,0.0012011094093322754,64.0,11.798,0.0,0.0,2.572744911139056,2.984261007062565,2.9808097051153553,3.114196589778973,nan,nan,nan,nan,nan,0.008967715341597796,-26.084401749948192,15.186948041130883,15.293856863500464,0.003138390718027949,64.0,0.0,0.0,0.0,0.1069088223695811,-26.084401749948192,17.24654857989927,17.347597454904697,0.0019466018751263618,64.0,0.0,0.0,0.0,0.10104887500542858,-26.084401749948192,10.616292185460189,10.636778343089158,0.0011923970459029078,64.0,0.0,0.0,0.0,0.020486157628969437
10,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.2027756087481975e-05,nan,29.018074170735687,29.018074170735687,0.003154615968465805,64.0,0.0,7.69,1.457,0.0,nan,29.56780019502114,29.56780019502114,0.0019441430885344744,64.0,0.0,7.607,1.465,0.0,nan,14.245835827095929,14.245835827095929,0.0011864928537979721,64.0,0.0,7.403,1.558,0.0,-32.09371725535296,-34.59740347651507,-29.913537489604423,-29.600158637449816,-31.80182381715927,-27.48142456871006,0.5235779347268449,2.963875,3.1218378813127057,-32.232346104985766,28.95894108913934,29.017124016869708,0.003195697202347219,64.0,0.0,7.737,1.473,0.058182927730367595,-32.24481642229749,29.51236677197027,29.568114281313246,0.0019551326502114533,64.0,0.0,7.636,1.466,0.05574750934297512,-32.08751507433922,14.241591710548226,14.247766142220113,0.0011912983926013112,64.0,0.0,7.347,1.538,0.006174431671887248,-28.524126218181053,-34.86887247186597,-29.616142826183957,-27.184691591691752,-32.16445636561355,-28.5288116098493,0.8564986899634043,2.963875,0.26814938987977804,-28.573944074837293,28.914629056031476,28.999727181133174,0.0032052678624168037,64.0,0.0,7.806,1.483,0.08509812510169823,-28.59359602028551,29.470697619509902,29.553904494188924,0.001960586478933692,64.0,0.0,7.717,1.478,0.08320687467902133,-28.405287172848904,14.228463440378032,14.242189067560561,0.0011932945260778069,64.0,0.0,7.342,1.537,0.01372562718252901,2.9407607299141296,2.9498920803313315,3.109846773969862,nan,nan,nan,nan,nan,0.008905872145667673,-31.0792091560215,25.992757228468978,26.081414733143312,0.003114197454415262,64.0,0.0,0.0,0.0,0.08865750467433386,-31.0792091560215,27.146047928230377,27.231033075360767,0.0019404702251777054,64.0,0.0,0.0,0.0,0.0849851471303893,-31.0792091560215,12.095476467533132,12.099169729000055,0.0011863503996282815,64.0,0.0,0.0,0.0,0.003693261466922948,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.34536686912179e-05,nan,28.82804269034272,28.82804269034272,0.0032015650449320676,64.0,1.484,1.536,1.491,0.0,nan,29.407520960367652,29.407520960367652,0.0019627442667260768,64.0,1.479,1.543,1.479,0.0,nan,14.118233570693517,14.118233570693517,0.0011973318634554745,64.0,1.497,1.551,1.48,0.0,-33.56523095166526,-35.04030615003875,-30.630655539685385,-24.694253340123147,-32.555143214721,-28.16106847874941,2.2572406708803916,2.961625,1.9651769959758967,-33.663422026422055,28.786242134228345,28.8340594629404,0.0032389432527124883,64.0,1.494,1.548,1.483,0.04781732871205335,-33.61564265438216,29.363972930785653,29.41311753222472,0.0019771174974739553,64.0,1.486,1.54,1.496,0.049144601439067515,-33.43381889412016,14.115938955702982,14.121008309200993,0.0012043872801586987,64.0,1.5,1.541,1.479,0.005069353498011964,-32.659463813399874,-35.016672748793155,-30.271016961471364,-30.32668077587941,-32.60045690066699,-29.018982371795108,0.4768320274969127,2.961625,0.16905534833855926,-32.52213560213358,28.77710226350728,28.832639842766273,0.003232767755165696,64.0,1.492,1.544,1.48,0.055537579258992054,-32.49582342752354,29.355769044786452,29.412049810089634,0.0019755297536030413,64.0,1.484,1.543,1.49,0.05628076530318182,-32.34270097338336,14.11411843989254,14.119644942777676,0.001202938675880432,64.0,1.503,1.544,1.485,0.005526502885135898,2.9843181785518063,2.9816424593821464,3.118091566467611,nan,nan,nan,nan,nan,0.008780686572194099,-31.080416093275808,25.992741076513155,26.08137040081334,0.003158988350071013,64.0,0.0,0.0,0.0,0.08862932430018589,-31.080416093275808,27.146059915080443,27.230998157226157,0.001955632092431188,64.0,0.0,0.0,0.0,0.08493824214571433,-31.080416093275808,12.09547252995158,12.099159644394025,0.0011942488877102733,64.0,0.0,0.0,0.0,0.0036871144424441837,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.2139664739370346e-05,nan,28.896549581399594,28.896549581399594,0.0031737789390608668,64.0,0.502,3.479,1.516,0.0,nan,29.462838753775856,29.462838753775856,0.001958776947110891,64.0,0.506,3.459,1.52,0.0,nan,14.165523854844585,14.165523854844585,0.001195207125507295,64.0,0.477,3.521,1.461,0.0,-33.664663082739025,-35.02872551036806,-30.740596571879365,-21.644538080963237,-32.419514929171356,-23.4164227252646,3.883553301373354,2.96325,2.1935225774645803,-33.69854028479061,28.853578435952297,28.897651828591915,0.0032102169981226324,64.0,0.498,3.48,1.525,0.04407339263961774,-33.74195372271883,29.420777407466353,29.464850185929627,0.0019679707055911422,64.0,0.508,3.468,1.525,0.044072778463274176,-33.68795584936399,14.161254560447793,14.165753626332439,0.001199660207144916,64.0,0.482,3.501,1.461,0.004499065884646214,-29.77529383747726,-35.00131131125886,-29.975250289508764,-28.042951453549037,-32.518249828751,-28.81667442442791,0.6632205668639545,2.96325,0.17311173294018953,-29.831381197341393,28.81814979562177,28.891775934981837,0.0032085921689867973,64.0,0.5,3.48,1.526,0.07362613936006568,-29.886288141156257,29.38604239403088,29.458246066017576,0.0019698696099221705,64.0,0.51,3.463,1.511,0.07220367198669564,-29.820540257377633,14.155440690946996,14.167455454061844,0.0012003525039181112,64.0,0.48,3.505,1.447,0.012014763114848392,2.995411948041075,2.9899762967315895,3.1323859660881848,nan,nan,nan,nan,nan,0.00886582609731704,-31.081355286649558,25.992780062658174,26.081398315018028,0.0031297193206846715,64.0,0.0,0.0,0.0,0.08861825235985421,-31.081355286649558,27.14608262271497,27.231022424490465,0.001950862760655582,64.0,0.0,0.0,0.0,0.08493980177549432,-31.081355286649558,12.095479818923435,12.099168086078713,0.0011932206638157368,64.0,0.0,0.0,0.0,0.0036882671552778135,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.3437938652932642e-05,nan,28.883315741268422,28.883315741268422,0.003180447875522077,64.0,31.721,0.0,0.0,0.0,nan,29.452799824189764,29.452799824189764,0.001955376572906971,64.0,32.055,0.0,0.0,0.0,nan,14.130582133787719,14.130582133787719,0.0011949605941772462,64.0,32.2,0.0,0.0,0.0,-3.272857997390201,-3.2862209371668385,-2.2926999689997283,-3.218569767460451,-3.222378975292875,-2.2363624615265714,3.5433663566670406,1.0,0.5828420646768063,-3.2770446193235436,9.595511957390364,16.370791450426143,0.003174833320081234,64.0,27.827,0.0,0.0,6.775279493035779,-3.2973776033226403,11.37024991188017,19.321316483651305,0.0019612247673794626,64.0,14.061,0.0,0.0,7.951066571771134,-3.2969834982821733,9.369159848795535,11.878215307352082,0.0011991470549255609,64.0,12.444,0.0,0.0,2.5090554585565474,-4.121020075252131,-4.084470339168013,-3.4771321242595974,-4.057345220948959,-4.038298957640765,-3.3808703333102583,0.5779765834405457,1.0,0.47117891218420116,-4.111363441166723,9.75769703201871,19.117821681357853,0.003207995700649917,64.0,25.172,0.0,0.0,9.360124649339143,-4.112721337050859,11.45393778468715,21.677157664771478,0.0019630507994443176,64.0,14.107,0.0,0.0,10.223219880084327,-4.099787126226841,9.522745249680716,13.737710144835912,0.001199232330545783,64.0,12.026,0.0,0.0,4.214964895155196,2.980643703098389,2.9766520611603005,3.1141448635045075,nan,nan,nan,nan,nan,0.008957608414813877,-31.081788033769065,25.99277402587179,26.081360072757334,0.0031401806073263288,64.0,0.0,0.0,0.0,0.0885860468855455,-31.081788033769065,27.146092488690037,27.230991125222797,0.0019468214670196175,64.0,0.0,0.0,0.0,0.08489863653275975,-31.081788033769065,12.095481219299232,12.09917230618544,0.0011916445484384895,64.0,0.0,0.0,0.0,0.003691086886208339
15,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.2133215330541134e-05,nan,41.616197930196364,41.616197930196364,0.0031591723021119835,64.0,0.0,7.717,1.458,0.0,nan,41.81663071532804,41.81663071532804,0.001947373573668301,64.0,0.0,7.724,1.468,0.0,nan,15.119275035278756,15.119275035278756,0.001186633395962417,64.0,0.0,7.346,1.545,0.0,-36.59477282648044,-39.912940357119716,-36.286211420146046,-33.89363543215865,-37.23196386209664,-32.628432805730185,0.2789827569551746,2.990375,3.389686869516969,-36.746366897822355,41.56370105872397,41.6184780082183,0.0031975525375455617,64.0,0.0,7.778,1.467,0.05477694949432532,-36.71269884703545,41.76331542399152,41.81881952248149,0.001957237945869565,64.0,0.0,7.798,1.471,0.05550409848996907,-36.48733406993723,15.116697401378017,15.118759314333747,0.0011912496546283365,64.0,0.0,7.322,1.55,0.0020619129557299942,-28.216287399579556,-39.80046820306107,-36.69384140454855,-26.901208416657475,-36.93191365252818,-34.070129202047895,0.7357999979405159,2.990375,0.26750016728788617,-28.244029996217066,41.45246486094012,41.59550694898826,0.0032014376427978277,64.0,0.0,7.708,1.462,0.14304208804814067,-28.249064577745074,41.656100809769484,41.79754176035422,0.001959494952112436,64.0,0.0,7.722,1.459,0.14144095058473738,-28.22409006128257,15.09937392038462,15.125615437613709,0.0011922894939780234,64.0,0.0,7.352,1.53,0.02624151722908863,2.939359064681427,2.9483108825468496,3.1129404834838614,nan,nan,nan,nan,nan,0.008902788469567895,-36.08583449368983,38.33935918943745,38.41970027349673,0.0031143142562359573,64.0,0.0,0.0,0.0,0.08034108405927753,-36.08583449368983,38.81738275237419,38.89366921431183,0.0019389511393383145,64.0,0.0,0.0,0.0,0.07628646193763444,-36.08583449368983,12.689311045803057,12.691770594020538,0.0011851813513785601,64.0,0.0,0.0,0.0,0.0024595482174802896,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.3535418324172497e-05,nan,41.411958213682176,41.411958213682176,0.003200259532779455,64.0,1.497,1.538,1.49,0.0,nan,41.624630779866685,41.624630779866685,0.0019628449426963923,64.0,1.502,1.537,1.491,0.0,nan,14.979289469433645,14.979289469433645,0.001197107140906155,64.0,1.484,1.565,1.487,0.0,-39.22401198933446,-40.20746041102757,-38.99691504713017,-26.296341434645726,-38.03096889815909,-35.31285741829989,1.409205054036717,2.98875,2.098189360236749,-39.25989121901831,41.37425520472428,41.411332449049326,0.003235582717694342,64.0,1.496,1.546,1.495,0.03707724432504733,-39.26725051698197,41.58799944391336,41.62431144958613,0.0019764186162501574,64.0,1.503,1.542,1.495,0.03631200567276949,-39.103238358954975,14.977812985651381,14.978414793260454,0.001202574586495757,64.0,1.497,1.552,1.474,0.0006018076090725799,-37.80832353449438,-40.1489891266134,-38.87676460035282,-35.73743709060986,-37.926311796150905,-35.36302380291774,0.2868038569620516,2.98875,0.16956372196320443,-37.85728924914562,41.36979649063364,41.41122707278482,0.003231690850108862,64.0,1.494,1.541,1.497,0.041430582151178896,-37.88217135554901,41.583197801696556,41.62435981362352,0.0019752794606611133,64.0,1.499,1.538,1.494,0.041162011926964226,-37.65157599266655,14.97720863022629,14.97852281619798,0.001203155786730349,64.0,1.493,1.552,1.481,0.001314185971690307,2.9828850602083135,2.981541261692133,3.1194270950942653,nan,nan,nan,nan,nan,0.00878284412343055,-36.08668361635505,38.339354336381234,38.419687626668136,0.003160090113990009,64.0,0.0,0.0,0.0,0.08033329028690162,-36.08668361635505,38.81739225897087,38.89365934642672,0.001957313328050077,64.0,0.0,0.0,0.0,0.07626708745585375,-36.08668361635505,12.689307804620958,12.691755900937117,0.0011960335839539765,64.0,0.0,0.0,0.0,0.0024480963161597202,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.204273268580437e-05,nan,41.486188802089764,41.486188802089764,0.0031725240210071204,64.0,0.503,3.458,1.508,0.0,nan,41.69352268408477,41.69352268408477,0.001957503879442811,64.0,0.501,3.457,1.522,0.0,nan,15.028364149735218,15.028364149735218,0.0011943652192130685,64.0,0.486,3.53,1.452,0.0,-39.68047589761004,-40.21645645579281,-39.1212561289817,-22.974230993038734,-37.788867602701465,-34.00049819604548,2.889231413641362,2.989875,2.368658943266608,-39.758147918898494,41.45467708134534,41.48698014773401,0.00320987116266042,64.0,0.496,3.485,1.526,0.0323030663886712,-39.76785314057208,41.66281464892502,41.69441021330868,0.0019694616049528123,64.0,0.504,3.467,1.52,0.031595564383657404,-39.64973324732676,15.028084024495111,15.029177438013257,0.0011996647929772735,64.0,0.487,3.531,1.446,0.00109341351814507,-32.1276320040022,-40.123373812872444,-38.625959418359166,-29.564997769560748,-37.71657583279551,-35.35333481483021,0.42754743425235936,2.989875,0.17339758701063693,-32.29449295438604,41.40100094605585,41.47882061758332,0.003208900866098702,64.0,0.498,3.481,1.528,0.0778196715274646,-32.29507538018656,41.60900361188518,41.68636509143408,0.0019703916888684034,64.0,0.51,3.49,1.524,0.07736147954889816,-32.13216798804008,15.023378998982984,15.031849186636396,0.0012011210089549421,64.0,0.487,3.52,1.448,0.008470187653411898,2.9939845684891724,2.991473555844988,3.1302847721758473,nan,nan,nan,nan,nan,0.00886779413279146,-36.08776826528967,38.33939977008781,38.41970318806275,0.003132138788700104,64.0,0.0,0.0,0.0,0.0803034179749389,-36.08776826528967,38.81741606357307,38.893669033608994,0.0019500659015029669,64.0,0.0,0.0,0.0,0.0762529700359238,-36.08776826528967,12.689306698159552,12.691759425827435,0.00119280796777457,64.0,0.0,0.0,0.0,0.002452727667883181,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.350426185876131e-05,nan,41.47176968912279,41.47176968912279,0.003180943677201867,64.0,31.895,0.0,0.0,0.0,nan,41.68080601702373,41.68080601702373,0.0019566382616758348,64.0,31.755,0.0,0.0,0.0,nan,14.991605047772206,14.991605047772206,0.001195128441788256,64.0,32.581,0.0,0.0,0.0,-3.2881418441580745,-3.3192036448660045,-2.2681273791322343,-3.23688429120426,-3.245324086402884,-2.2093894046364126,3.307466098119301,1.0,0.5830358848478645,-3.291276338240195,11.20829237426079,25.78672149619973,0.0031682086605578663,64.0,26.783,0.0,0.0,14.578429121938939,-3.3110016445321886,12.493358007463412,28.596561641861072,0.001960490891709924,64.0,17.035,0.0,0.0,16.10320363439766,-3.3172728382314487,10.025426284317946,13.84610952645924,0.0011983205201104284,64.0,13.011,0.0,0.0,3.8206832421412944,-4.124842181828465,-4.085366031614949,-3.479151850424352,-4.061354512375871,-4.037651740422717,-3.3813707676710685,0.5452367538578325,1.0,0.47075294173602017,-4.117011474555551,11.32748210385189,29.784033712439005,0.003204579820856452,64.0,25.14,0.0,0.0,18.456551608587112,-4.119564216017404,12.379425842086073,31.699274958094858,0.0019627882223576306,64.0,17.471,0.0,0.0,19.319849116008783,-4.111639055849827,10.20452184576121,15.524016085280888,0.001198507459834218,64.0,12.994,0.0,0.0,5.319494239519678,2.97921433347442,2.978440557385434,3.1070683158526236,nan,nan,nan,nan,nan,0.008955442078411579,-36.08801592639973,38.33938757732878,38.41969023246628,0.0031367304334416987,64.0,0.0,0.0,0.0,0.08030265513750123,-36.08801592639973,38.81741887100563,38.89365957673125,0.0019451502319425345,64.0,0.0,0.0,0.0,0.07624070572562403,-36.08801592639973,12.689308089851867,12.691762677418689,0.001192386394366622,64.0,0.0,0.0,0.0,0.002454587566822042
20,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.2224901244044304e-05,nan,54.675936099006954,54.675936099006954,0.00315533781144768,64.0,0.0,7.714,1.457,0.0,nan,54.74243964294416,54.74243964294416,0.001946165893226862,64.0,0.0,7.717,1.46,0.0,nan,15.434117420633477,15.434117420633477,0.0011861070012673736,64.0,0.0,7.351,1.558,0.0,-37.56502482840648,-44.9236801517576,-38.95749725328443,-34.72246054025712,-42.295106313526475,-33.8501580842839,0.35296535452120886,2.9965,3.5000091623552145,-38.130191864265846,54.59508314255759,54.67595929892841,0.0031944621317088603,64.0,0.0,7.727,1.463,0.08087615637082024,-38.12930092922289,54.66146760072777,54.74244783590379,0.0019566554855555297,64.0,0.0,7.767,1.458,0.08098023517602115,-37.810733697995495,15.4320674331436,15.43224041889979,0.0011905995020642876,64.0,0.0,7.3,1.545,0.00017298575619051348,-27.180166507478823,-44.15003426106405,-42.41932879610178,-26.023415434923763,-40.619418774858175,-37.60799788604922,0.6721347424550382,2.9965,0.26793621529173106,-27.104484511454892,54.41067931342372,54.637464770068576,0.0032000258481130004,64.0,0.0,7.687,1.469,0.22678545664485483,-27.10437640143107,54.47821320669552,54.70461755955074,0.0019601778192445637,64.0,0.0,7.694,1.465,0.22640435285521932,-27.058844755771926,15.402513582358909,15.435014536512274,0.0011922353431582451,64.0,0.0,7.22,1.537,0.03250095415336496,2.9391091703696053,2.947775541092914,3.1124514639798297,nan,nan,nan,nan,nan,0.00889652309101075,-41.054251522875866,51.31396857905836,51.39428379004797,0.0031106317471712827,64.0,0.0,0.0,0.0,0.08031521098961036,-41.054251522875866,51.479019010713664,51.55910877004132,0.001937415974214673,64.0,0.0,0.0,0.0,0.08008975932765594,-41.054251522875866,12.893547523651353,12.894179692178156,0.001184358107857406,64.0,0.0,0.0,0.0,0.0006321685268027011,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.3687276989221573e-05,nan,54.46673312254503,54.46673312254503,0.0032053642887622117,64.0,1.494,1.534,1.49,0.0,nan,54.53746173558416,54.53746173558416,0.001965475684963167,64.0,1.483,1.542,1.486,0.0,nan,15.290174020551563,15.290174020551563,0.0011977388644590975,64.0,1.485,1.579,1.486,0.0,-42.615716643262154,-45.263206689512444,-44.280629182110175,-28.241150587855532,-43.2206225080559,-41.15344445703962,1.0585003663400534,2.9965,2.1791235331259666,-42.62402529748638,54.42022900001085,54.467761450890926,0.003234285535290837,64.0,1.493,1.536,1.484,0.04753245088007674,-42.64201545671121,54.491657321987105,54.53838291979908,0.0019770875656977297,64.0,1.489,1.548,1.479,0.04672559781197805,-42.1529708048081,15.289957242762972,15.290616063483307,0.0012030241340398788,64.0,1.496,1.573,1.482,0.0006588207203357399,-39.20482084971986,-45.12987738612178,-44.11275507067364,-37.86904666358751,-42.72034173853327,-39.615481299559356,0.13335766611695574,2.9965,0.16918015890009702,-39.16004304493575,54.42955307095323,54.46802921405425,0.003231097772717476,64.0,1.484,1.532,1.489,0.03847614310101477,-39.16009877829007,54.50045060828104,54.5386769719085,0.0019764444204047322,64.0,1.483,1.543,1.478,0.03822636362745868,-39.10964970876896,15.289289858558567,15.291126117233702,0.0012027610167860984,64.0,1.499,1.577,1.487,0.0018362586751354826,2.982634222293814,2.9800793497124927,3.118432532880572,nan,nan,nan,nan,nan,0.008779431815259158,-41.05529951985958,51.31399254011866,51.39429301910349,0.0031583592649549247,64.0,0.0,0.0,0.0,0.08030047898483161,-41.05529951985958,51.47903700721901,51.55911735396384,0.001956812644377351,64.0,0.0,0.0,0.0,0.080080346744829,-41.05529951985958,12.893549034618493,12.894182513573085,0.0011956594623625278,64.0,0.0,0.0,0.0,0.0006334789545920927,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.210475504398346e-05,nan,54.54300651364591,54.54300651364591,0.003174804989248514,64.0,0.503,3.455,1.511,0.0,nan,54.6119385626205,54.6119385626205,0.0019608589000999926,64.0,0.502,3.455,1.512,0.0,nan,15.338888382814307,15.338888382814307,0.0011957830172032117,64.0,0.49,3.527,1.45,0.0,-44.68990290190298,-45.2367796984346,-44.3063269576598,-26.312443006249318,-42.9386761309368,-40.90201908298707,1.4943657669968247,2.996625,2.468223598767072,-44.762615008547286,54.51187852936328,54.54343530762555,0.003208989498205483,64.0,0.498,3.447,1.516,0.03155677826227077,-44.777373352981954,54.580665941986005,54.61242738070247,0.0019694017916917802,64.0,0.502,3.446,1.511,0.03176143871646531,-44.76555448825852,15.338795675820315,15.339040666738056,0.0011998566249385475,64.0,0.491,3.525,1.45,0.0002449909177411058,-29.530024103837036,-44.91962001711101,-43.71708666425683,-29.260041371353594,-42.19196221679046,-39.2556215360365,0.489938043161419,2.996625,0.17371275146398693,-29.669290655970336,54.393932568535504,54.53146000982489,0.003208719628863037,64.0,0.501,3.444,1.504,0.13752744128938588,-29.669235486888347,54.4629357786498,54.6005654614955,0.0019724919693544507,64.0,0.505,3.448,1.505,0.13762968284569865,-29.48795126268841,15.326275533446868,15.344926053133731,0.0012009394103661179,64.0,0.491,3.517,1.457,0.018650519686863376,2.9937364094299874,2.991250832728607,3.1295317488882217,nan,nan,nan,nan,nan,0.00886748710460961,-41.056291254822355,51.314004500936484,51.3942882124351,0.003132347797974944,64.0,0.0,0.0,0.0,0.08028371149861613,-41.056291254822355,51.47905091366423,51.559112913037964,0.0019515989273786545,64.0,0.0,0.0,0.0,0.08006199937373282,-41.056291254822355,12.893549281958952,12.894181343901531,0.0011931818630546332,64.0,0.0,0.0,0.0,0.0006320619425785878,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.3510233499109744e-05,nan,54.52815883281454,54.52815883281454,0.003179564266465604,64.0,31.868,0.0,0.0,0.0,nan,54.5976586852546,54.5976586852546,0.001956188208423555,64.0,31.861,0.0,0.0,0.0,nan,15.301743216452886,15.301743216452886,0.0011944275628775359,64.0,32.534,0.0,0.0,0.0,-3.2815660229270454,-3.325717430588471,-2.272500890526775,-3.232207457538361,-3.229465790115768,-2.236851425325174,3.264617325392498,1.0,0.5833936929237098,-3.288501216943448,11.961412816367552,36.44328172375211,0.0031688071386888625,64.0,26.311,0.0,0.0,24.481868907384555,-3.3001763280323626,12.801010882916467,38.9105641439541,0.0019637178862467407,64.0,17.863,0.0,0.0,26.109553261037632,-3.3118138783808257,10.288429898728857,15.0591680968488,0.001197530028410256,64.0,14.045,0.0,0.0,4.770738198119943,-4.125104666225529,-4.087465706234639,-3.478934387296037,-4.060365223161102,-4.033224575190203,-3.3749650381970153,0.5564188485575428,1.0,0.47057761109620333,-4.1094786622409645,12.085228527805475,41.74131216503825,0.0032061433857306838,64.0,23.854,0.0,0.0,29.656083637232776,-4.1022483235441,12.571122093815433,42.958216436982795,0.0019638532353565097,64.0,17.226,0.0,0.0,30.387094343167362,-4.112701339042057,10.443046992303891,16.329706616119203,0.0011980851041153073,64.0,13.61,0.0,0.0,5.886659623815312,2.9789639427090564,2.978093561859202,3.108581145117441,nan,nan,nan,nan,nan,0.008945485053583979,-41.05692054988594,51.3140168307905,51.39428781930416,0.0031365683730691673,64.0,0.0,0.0,0.0,0.08027098851366077,-41.05692054988594,51.47906459479675,51.559112969891274,0.0019455797495320439,64.0,0.0,0.0,0.0,0.08004837509452045,-41.05692054988594,12.893550417634378,12.894184170986241,0.0011907705711200834,64.0,0.0,0.0,0.0,0.0006337533518632199
25,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.2051907144486904e-05,nan,67.89049264831027,67.89049264831027,0.0031547625875100495,64.0,0.0,7.714,1.457,0.0,nan,67.91186853953297,67.91186853953297,0.0019460753221064806,64.0,0.0,7.713,1.455,0.0,nan,15.538731790867631,15.538731790867631,0.0011852306723594665,64.0,0.0,7.352,1.546,0.0,-38.57295140631208,-49.89772855558631,-40.65463204730193,-33.343766591451406,-47.09292634933931,-35.29838332744446,0.30841618950268584,2.998875,3.543816466877237,-39.27689619380978,67.76371979147024,67.89173549437969,0.0031941940216347574,64.0,0.0,7.707,1.457,0.12801570290945108,-39.28584684587229,67.78593135250362,67.91309669074352,0.0019550825897604227,64.0,0.0,7.721,1.463,0.12716533823989096,-38.82377761796849,15.536192865290868,15.53659492793385,0.0011905710361897945,64.0,0.0,7.359,1.549,0.00040206264298170424,-27.035354831250405,-47.54991607117819,-45.20401213329458,-26.156169770352427,-42.93340469997009,-39.12893722175676,0.6778647532108238,2.998875,0.2674532586913556,-27.193692876519115,67.4983324146109,67.83983044179391,0.0031984206000342966,64.0,0.0,7.686,1.456,0.3414980271830075,-27.19618195888377,67.52073708180852,67.86163647329808,0.001958461664617062,64.0,0.0,7.684,1.452,0.3408993914895575,-27.059607424685478,15.507476033179078,15.537422772786723,0.0011910896794870495,64.0,0.0,7.306,1.543,0.029946739607645156,2.938969896845917,2.946922719159444,3.1126860360487,nan,nan,nan,nan,nan,0.00888183221872896,-46.05392968929116,64.49982646620813,64.57871019060707,0.0031088623739778994,64.0,0.0,0.0,0.0,0.07888372439893487,-46.05392968929116,64.55341164495329,64.63248630952859,0.0019371165838092566,64.0,0.0,0.0,0.0,0.07907466457530177,-46.05392968929116,12.960204786616465,12.960064919027726,0.001183673513121903,64.0,0.0,0.0,0.0,-0.0001398675887394063,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.374379336833954e-05,nan,67.67966567736774,67.67966567736774,0.003202609600499272,64.0,1.493,1.535,1.491,0.0,nan,67.70239272588218,67.70239272588218,0.001964946567080915,64.0,1.496,1.537,1.494,0.0,nan,15.393747278629634,15.393747278629634,0.0011973698399960994,64.0,1.495,1.581,1.489,0.0,-44.382683833123984,-50.262839098507186,-49.31470756777043,-31.63943641178793,-48.15309647930768,-46.17195121592235,0.6216886957941045,2.99875,2.2257872271062804,-44.40378843112336,67.60935019820134,67.67895274969425,0.0032330423081293703,64.0,1.496,1.532,1.488,0.06960255149290617,-44.40481696091575,67.6323095538694,67.70168815126767,0.0019747157143428923,64.0,1.501,1.537,1.491,0.0693785973982699,-44.25525207980363,15.393341349670361,15.393852646112245,0.0012025662250816822,64.0,1.488,1.581,1.49,0.0005112964418838573,-39.11933604040232,-49.82309937674776,-48.37395766240715,-37.469944787325126,-46.97199060598447,-42.470048090290035,0.08670274098652861,2.99875,0.16946088230423628,-38.287081766751136,67.62727801809471,67.68095091445919,0.003233838520012796,64.0,1.491,1.531,1.489,0.05367289636447481,-38.28784538533157,67.64998694621099,67.70367279585216,0.001975062889046967,64.0,1.499,1.539,1.493,0.053685849641169625,-38.00060395486905,15.393048143430862,15.395096602857372,0.0012032073754817247,64.0,1.486,1.579,1.493,0.0020484594265095524,2.9825232438069986,2.980239560178914,3.1179082306805816,nan,nan,nan,nan,nan,0.008769713948480785,-46.055001562027435,64.49984711889572,64.57871493309263,0.0031609899243339895,64.0,0.0,0.0,0.0,0.07886781419691147,-46.055001562027435,64.5534278354475,64.63249084680494,0.0019561338452622297,64.0,0.0,0.0,0.0,0.07906301135744798,-46.055001562027435,12.960204799400357,12.960065401619637,0.001195231530815363,64.0,0.0,0.0,0.0,-0.0001393977807193636,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.2079650312662126e-05,nan,67.7566104522768,67.7566104522768,0.003172461548820138,64.0,0.504,3.454,1.512,0.0,nan,67.77877304712845,67.77877304712845,0.0019595623230561614,64.0,0.502,3.454,1.512,0.0,nan,15.442080518371473,15.442080518371473,0.0011947522377595305,64.0,0.491,3.522,1.455,0.0,-48.826569619250705,-50.29405563917144,-49.397992442397445,-28.590422840261887,-47.943225902277376,-46.229827389537036,0.931526658849893,2.998625,2.5360091975182293,-48.88759052536024,67.72059608612336,67.75717298603719,0.003208507968112826,64.0,0.503,3.453,1.512,0.0365768999138254,-48.85628941079807,67.74229385049097,67.77933449153653,0.001968375189229846,64.0,0.503,3.454,1.513,0.03704064104556437,-49.13088114035968,15.442077934790714,15.442022742437628,0.001199790706858039,64.0,0.492,3.518,1.449,-5.519235308604209e-05,-30.326015243328335,-49.48260934857516,-47.72403943233322,-29.525979158524578,-45.96942537822727,-42.12266944688917,0.36654647548772556,2.998625,0.17296878671832383,-30.452032349090548,67.58058442386032,67.74680054987883,0.00320708401594311,64.0,0.506,3.46,1.507,0.16621612601851155,-30.451986025330562,67.60260384359464,67.7689755688032,0.0019701416734606027,64.0,0.506,3.461,1.511,0.16637172520856325,-30.272846233545433,15.4313338417233,15.445898089566992,0.0011998478574678302,64.0,0.494,3.526,1.452,0.014564247843692257,2.9936221575838022,2.9906640744512307,3.1281868993486124,nan,nan,nan,nan,nan,0.008856077919714152,-46.05577152712811,64.49985478773961,64.57871038752619,0.0031296943156048657,64.0,0.0,0.0,0.0,0.07885559978657852,-46.05577152712811,64.55343949885614,64.63248647279029,0.0019483739249408244,64.0,0.0,0.0,0.0,0.07904697393415461,-46.05577152712811,12.960204745976817,12.960064870498373,0.0011920909751206637,64.0,0.0,0.0,0.0,-0.0001398754784442957,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.3509370163083075e-05,nan,67.74161327394071,67.74161327394071,0.003175428827293217,64.0,31.868,0.0,0.0,0.0,nan,67.7639472843922,67.7639472843922,0.0019544931966811417,64.0,31.846,0.0,0.0,0.0,nan,15.404787299519947,15.404787299519947,0.0011934658018872143,64.0,32.588,0.0,0.0,0.0,-3.2815549350072115,-3.3218419035597346,-2.2556021345300477,-3.2305043588225497,-3.238742459401955,-2.206732844907969,3.127957453932505,1.0,0.5835865437304601,-3.282834641818466,12.193331023473991,48.10764730120136,0.0031684499159455298,64.0,25.731,0.0,0.0,35.914316277727366,-3.2906914509611913,12.80403508860784,49.999815722418084,0.0019630072014406325,64.0,18.469,0.0,0.0,37.195780633810244,-3.3189149860225142,10.34620830536276,15.848238627893142,0.0011981729194521903,64.0,13.824,0.0,0.0,5.502030322530382,-4.125367665973027,-4.089697418434321,-3.478958518575091,-4.060551855721783,-4.036022241099285,-3.374577699365223,0.5603284570512868,1.0,0.4697651611454785,-4.113483804789326,12.341675581706413,54.405376413770256,0.0032058313712477683,64.0,24.577,0.0,0.0,42.063700832063844,-4.116217120005624,12.566311716696157,55.08017455016564,0.0019640951007604598,64.0,19.747,0.0,0.0,42.51386283346948,-4.116907965944319,10.556301547937462,16.645310333538543,0.0011983829997479916,64.0,14.64,0.0,0.0,6.089008785601081,2.9788537299997313,2.977356347631405,3.108419216178671,nan,nan,nan,nan,nan,0.008946202411316335,-46.056035799714394,64.49985631243459,64.57870556472159,0.003135463509708643,64.0,0.0,0.0,0.0,0.07884925228700013,-46.056035799714394,64.5534438293723,64.6324817563003,0.001946052061393857,64.0,0.0,0.0,0.0,0.07903792692799527,-46.056035799714394,12.960203994691225,12.96006347719506,0.0011923062084242702,64.0,0.0,0.0,0.0,-0.00014051749616506015
30,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.2019547410309316e-05,nan,81.15496153917248,81.15496153917248,0.0031497459057718514,64.0,0.0,7.714,1.457,0.0,nan,81.16175694296152,81.16175694296152,0.0019443572787567972,64.0,0.0,7.713,1.455,0.0,nan,15.572391944160081,15.572391944160081,0.0011847209129482509,64.0,0.0,7.345,1.546,0.0,-39.56361239192684,-54.68722591413816,-40.77934719973507,-35.46561748752987,-51.87129154709248,-35.3002196254033,0.29128003406533914,2.999375,3.5205702037718147,-40.47237761278754,80.93523354093524,81.15568764540224,0.0031935492902994155,64.0,0.0,7.752,1.458,0.2204541044669952,-40.471722809192904,80.9421294172314,81.16248504313367,0.001954426757991314,64.0,0.0,7.745,1.455,0.22035562590227187,-39.88448673396105,15.571233564919646,15.571571547089087,0.0011902064653113483,64.0,0.0,7.355,1.546,0.0003379821694409202,-27.410303881804822,-49.47980912422998,-46.81746139056182,-26.45955288056402,-43.940981080018744,-39.86465853046697,0.5607275173870406,2.999375,0.268619826586917,-27.615892675596086,80.67265419075953,81.11128627510453,0.003199764315970242,64.0,0.0,7.661,1.461,0.4386320843450022,-27.615892675596086,80.67978195500763,81.11818016627812,0.001957934668287635,64.0,0.0,7.661,1.461,0.4383982112704956,-27.38690178051946,15.541959147100286,15.572921257660942,0.001191244488582015,64.0,0.0,7.34,1.542,0.030962110560656342,2.9389405596511597,2.9471969946064176,3.112663596060047,nan,nan,nan,nan,nan,0.008889218218624591,-51.0668842967814,77.75553760559167,77.83336048347434,0.003107827172614634,64.0,0.0,0.0,0.0,0.07782287788266729,-51.0668842967814,77.77239427137464,77.85054018536785,0.0019358279714360833,64.0,0.0,0.0,0.0,0.07814591399321102,-51.0668842967814,12.981494070469926,12.981584779201366,0.001183218444697559,64.0,0.0,0.0,0.0,9.070873143990354e-05,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.36570555716753e-05,nan,80.94361590599864,80.94361590599864,0.003202735211700201,64.0,1.495,1.535,1.489,0.0,nan,80.95083851486206,80.95083851486206,0.0019642206374555827,64.0,1.494,1.534,1.49,0.0,nan,15.427066582496037,15.427066582496037,0.0011968227494508028,64.0,1.502,1.585,1.486,0.0,-45.5041498204734,-55.241381988005564,-54.33005328272123,-32.00244868201229,-53.12934000640504,-51.075120342168475,0.6457945121132036,2.9995,2.262224540998228,-45.80126242989172,80.84966451520204,80.94263640213254,0.003232482918538153,64.0,1.494,1.541,1.492,0.09297188693049918,-45.80112049142671,80.85668519951025,80.94986321412944,0.001974504022859037,64.0,1.495,1.542,1.487,0.09317801461918407,-45.520132281110754,15.426794624681644,15.427124686287117,0.0012026749653741718,64.0,1.5,1.579,1.482,0.0003300616054726646,-39.896120194234534,-54.154177583315004,-51.258361996873475,-37.9472784245758,-50.307466281699725,-43.400574953873196,0.058983596104899956,2.9995,0.1692105875359848,-40.13672260223078,80.88244572810555,80.94496032203297,0.0032321014348417523,64.0,1.499,1.533,1.489,0.06251459392741765,-40.13675203568476,80.88931721331151,80.9521858998506,0.0019771406073123216,64.0,1.499,1.533,1.486,0.06286868653909039,-38.37914494492159,15.426644379086135,15.428370305830434,0.0012028496423736215,64.0,1.498,1.576,1.484,0.0017259267442994997,2.982486345566149,2.9809160693102426,3.1191625969082355,nan,nan,nan,nan,nan,0.00877807392925024,-51.06752047818031,77.75552544797317,77.83335470338093,0.003158925065770745,64.0,0.0,0.0,0.0,0.07782925540776375,-51.06752047818031,77.77238666469722,77.85053444157296,0.0019575193375349046,64.0,0.0,0.0,0.0,0.07814777687573837,-51.06752047818031,12.981491670270032,12.981579919288308,0.0011955376770347358,64.0,0.0,0.0,0.0,8.824901827608755e-05,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.1975104697048664e-05,nan,81.02077845446466,81.02077845446466,0.0031705208122730253,64.0,0.504,3.454,1.512,0.0,nan,81.02782318472714,81.02782318472714,0.0019584115725010632,64.0,0.503,3.455,1.512,0.0,nan,15.475296640234141,15.475296640234141,0.0011942126164212823,64.0,0.492,3.536,1.445,0.0,-51.68321552769423,-55.26455339426442,-54.39037679794428,-28.047303977745713,-52.9576183167392,-51.230823451922454,0.8506981870969317,2.999375,2.58101798524335,-51.75115402954929,80.97457924203387,81.02060699446628,0.003209082426503301,64.0,0.503,3.45,1.519,0.04602775243240842,-51.75113442682661,80.9817730267294,81.02765158816112,0.0019681618446484206,64.0,0.502,3.45,1.519,0.045878561431720755,-52.5762005512982,15.475389062436719,15.475721093097146,0.0011994533138349652,64.0,0.493,3.536,1.444,0.0003320306604273071,-28.431686385493848,-53.226011528512004,-50.03750680097231,-27.527812342322953,-48.554301076267244,-43.00633931005492,0.4332588058331227,2.999375,0.17358725122269242,-28.669186696927778,80.72872628741014,80.994215277871,0.0032083271695300935,64.0,0.502,3.451,1.513,0.2654889904608666,-28.66918739093252,80.73595946558429,81.0013156617729,0.001972207561135292,64.0,0.503,3.45,1.513,0.2653561961886197,-28.437715179370677,15.452004068784664,15.477477442938596,0.0012008402533829213,64.0,0.497,3.53,1.454,0.025473374153932582,2.993588240489575,2.990765674208669,3.1288620561003495,nan,nan,nan,nan,nan,0.008863399060443044,-51.0685193308361,77.75556121491643,77.83335683716214,0.0031309961369261146,64.0,0.0,0.0,0.0,0.07779562224571634,-51.0685193308361,77.77242002223339,77.85053656880683,0.0019497942626476288,64.0,0.0,0.0,0.0,0.07811654657344036,-51.0685193308361,12.981493670896066,12.981583725446715,0.0011923623457551003,64.0,0.0,0.0,0.0,9.005455064858836e-05,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.360168378800154e-05,nan,81.00572961487438,81.00572961487438,0.0031772810937836767,64.0,31.868,0.0,0.0,0.0,nan,81.01282946201242,81.01282946201242,0.0019544812040403485,64.0,31.868,0.0,0.0,0.0,nan,15.437945780312388,15.437945780312388,0.001193851043470204,64.0,32.584,0.0,0.0,0.0,-3.2967169248862027,-3.322494075385279,-2.3023423365175835,-3.248087196627055,-3.2483479127877093,-2.2539397134755665,3.1982820811912887,1.0,0.5833873672280461,-3.2999339435633175,12.283008998981614,60.66058352266976,0.0031736061591655018,64.0,24.329,0.0,0.0,48.377574523688146,-3.309789535348658,12.613211322702062,61.92394535659686,0.001965059194713831,64.0,18.298,0.0,0.0,49.310734033894796,-3.312826442464918,10.395188403433293,16.351478283199356,0.0011975296661257745,64.0,13.233,0.0,0.0,5.956289879766063,-4.125380980469265,-4.0876077009945435,-3.479004752529292,-4.06137319403061,-4.037314729352043,-3.373263277177943,0.5557922874067586,1.0,0.4707382412273437,-4.1123350237488845,12.434992466339923,67.38173367996846,0.003205592842772603,64.0,21.163,0.0,0.0,54.94674121362854,-4.099379717463133,12.542643025511273,67.71477499686522,0.0019627231163904073,64.0,17.494,0.0,0.0,55.17213197135394,-4.103438411837783,10.554424444804754,16.726340387273318,0.0011979009695351124,64.0,13.756,0.0,0.0,6.171915942468564,2.978817784467071,2.976919590686378,3.1084603619495543,nan,nan,nan,nan,nan,0.008947775405831635,-51.0690721839475,77.75557123088863,77.83335788028185,0.0031369920456781985,64.0,0.0,0.0,0.0,0.077786649393218,-51.0690721839475,77.77242928842044,77.85053760305148,0.0019445823449641467,64.0,0.0,0.0,0.0,0.07810831463103796,-51.0690721839475,12.98149424424304,12.981585161893783,0.0011907564951106906,64.0,0.0,0.0,0.0,9.091765074309421e-05


==> data/precoder_design/arch_sumrate_vs_users.csv <==
n_users,genie_nmse_db_k1i16j4_snr0,genie_nmse_median_db_k1i16j4_snr0,genie_nmse_p90_db_k1i16j4_snr0,genie_prediction_nmse_db_k1i16j4_snr0,genie_prediction_nmse_median_db_k1i16j4_snr0,genie_prediction_nmse_p90_db_k1i16j4_snr0,genie_aoa_rmse_deg_k1i16j4_snr0,genie_rank_hat_k1i16j4_snr0,genie_runtime_k1i16j4_snr0,genie_zf_selected_nmse_db_k1i16j4_snr0,genie_zf_achieved_rate_k1i16j4_snr0,genie_zf_predicted_rate_k1i16j4_snr0,genie_zf_search_runtime_k1i16j4_snr0,genie_zf_search_evals_k1i16j4_snr0,genie_zf_selected_k_k1i16j4_snr0,genie_zf_selected_i_k1i16j4_snr0,genie_zf_selected_j_k1i16j4_snr0,genie_zf_optimism_k1i16j4_snr0,genie_mmse_selected_nmse_db_k1i16j4_snr0,genie_mmse_achieved_rate_k1i16j4_snr0,genie_mmse_predicted_rate_k1i16j4_snr0,genie_mmse_search_runtime_k1i16j4_snr0,genie_mmse_search_evals_k1i16j4_snr0,genie_mmse_selected_k_k1i16j4_snr0,genie_mmse_selected_i_k1i16j4_snr0,genie_mmse_selected_j_k1i16j4_snr0,genie_mmse_optimism_k1i16j4_snr0,genie_mrc_selected_nmse_db_k1i16j4_snr0,genie_mrc_achieved_rate_k1i16j4_snr0,genie_mrc_predicted_rate_k1i16j4_snr0,genie_mrc_search_runtime_k1i16j4_snr0,genie_mrc_search_evals_k1i16j4_snr0,genie_mrc_selected_k_k1i16j4_snr0,genie_mrc_selected_i_k1i16j4_snr0,genie_mrc_selected_j_k1i16j4_snr0,genie_mrc_optimism_k1i16j4_snr0,als_mdl_nmse_db_k1i16j4_snr0,als_mdl_nmse_median_db_k1i16j4_snr0,als_mdl_nmse_p90_db_k1i16j4_snr0,als_mdl_prediction_nmse_db_k1i16j4_snr0,als_mdl_prediction_nmse_median_db_k1i16j4_snr0,als_mdl_prediction_nmse_p90_db_k1i16j4_snr0,als_mdl_aoa_rmse_deg_k1i16j4_snr0,als_mdl_rank_hat_k1i16j4_snr0,als_mdl_runtime_k1i16j4_snr0,als_mdl_zf_selected_nmse_db_k1i16j4_snr0,als_mdl_zf_achieved_rate_k1i16j4_snr0,als_mdl_zf_predicted_rate_k1i16j4_snr0,als_mdl_zf_search_runtime_k1i16j4_snr0,als_mdl_zf_search_evals_k1i16j4_snr0,als_mdl_zf_selected_k_k1i16j4_snr0,als_mdl_zf_selected_i_k1i16j4_snr0,als_mdl_zf_selected_j_k1i16j4_snr0,als_mdl_zf_optimism_k1i16j4_snr0,als_mdl_mmse_selected_nmse_db_k1i16j4_snr0,als_mdl_mmse_achieved_rate_k1i16j4_snr0,als_mdl_mmse_predicted_rate_k1i16j4_snr0,als_mdl_mmse_search_runtime_k1i16j4_snr0,als_mdl_mmse_search_evals_k1i16j4_snr0,als_mdl_mmse_selected_k_k1i16j4_snr0,als_mdl_mmse_selected_i_k1i16j4_snr0,als_mdl_mmse_selected_j_k1i16j4_snr0,als_mdl_mmse_optimism_k1i16j4_snr0,als_mdl_mrc_selected_nmse_db_k1i16j4_snr0,als_mdl_mrc_achieved_rate_k1i16j4_snr0,als_mdl_mrc_predicted_rate_k1i16j4_snr0,als_mdl_mrc_search_runtime_k1i16j4_snr0,als_mdl_mrc_search_evals_k1i16j4_snr0,als_mdl_mrc_selected_k_k1i16j4_snr0,als_mdl_mrc_selected_i_k1i16j4_snr0,als_mdl_mrc_selected_j_k1i16j4_snr0,als_mdl_mrc_optimism_k1i16j4_snr0,music_fb_mdl_nmse_db_k1i16j4_snr0,music_fb_mdl_nmse_median_db_k1i16j4_snr0,music_fb_mdl_nmse_p90_db_k1i16j4_snr0,music_fb_mdl_prediction_nmse_db_k1i16j4_snr0,music_fb_mdl_prediction_nmse_median_db_k1i16j4_snr0,music_fb_mdl_prediction_nmse_p90_db_k1i16j4_snr0,music_fb_mdl_aoa_rmse_deg_k1i16j4_snr0,music_fb_mdl_rank_hat_k1i16j4_snr0,music_fb_mdl_runtime_k1i16j4_snr0,music_fb_mdl_zf_selected_nmse_db_k1i16j4_snr0,music_fb_mdl_zf_achieved_rate_k1i16j4_snr0,music_fb_mdl_zf_predicted_rate_k1i16j4_snr0,music_fb_mdl_zf_search_runtime_k1i16j4_snr0,music_fb_mdl_zf_search_evals_k1i16j4_snr0,music_fb_mdl_zf_selected_k_k1i16j4_snr0,music_fb_mdl_zf_selected_i_k1i16j4_snr0,music_fb_mdl_zf_selected_j_k1i16j4_snr0,music_fb_mdl_zf_optimism_k1i16j4_snr0,music_fb_mdl_mmse_selected_nmse_db_k1i16j4_snr0,music_fb_mdl_mmse_achieved_rate_k1i16j4_snr0,music_fb_mdl_mmse_predicted_rate_k1i16j4_snr0,music_fb_mdl_mmse_search_runtime_k1i16j4_snr0,music_fb_mdl_mmse_search_evals_k1i16j4_snr0,music_fb_mdl_mmse_selected_k_k1i16j4_snr0,music_fb_mdl_mmse_selected_i_k1i16j4_snr0,music_fb_mdl_mmse_selected_j_k1i16j4_snr0,music_fb_mdl_mmse_optimism_k1i16j4_snr0,music_fb_mdl_mrc_selected_nmse_db_k1i16j4_snr0,music_fb_mdl_mrc_achieved_rate_k1i16j4_snr0,music_fb_mdl_mrc_predicted_rate_k1i16j4_snr0,music_fb_mdl_mrc_search_runtime_k1i16j4_snr0,music_fb_mdl_mrc_search_evals_k1i16j4_snr0,music_fb_mdl_mrc_selected_k_k1i16j4_snr0,music_fb_mdl_mrc_selected_i_k1i16j4_snr0,music_fb_mdl_mrc_selected_j_k1i16j4_snr0,music_fb_mdl_mrc_optimism_k1i16j4_snr0,traditional_paper_nmse_db_k1i16j4_snr0,traditional_paper_nmse_median_db_k1i16j4_snr0,traditional_paper_nmse_p90_db_k1i16j4_snr0,traditional_paper_prediction_nmse_db_k1i16j4_snr0,traditional_paper_prediction_nmse_median_db_k1i16j4_snr0,traditional_paper_prediction_nmse_p90_db_k1i16j4_snr0,traditional_paper_aoa_rmse_deg_k1i16j4_snr0,traditional_paper_rank_hat_k1i16j4_snr0,traditional_paper_runtime_k1i16j4_snr0,traditional_paper_zf_selected_nmse_db_k1i16j4_snr0,traditional_paper_zf_achieved_rate_k1i16j4_snr0,traditional_paper_zf_predicted_rate_k1i16j4_snr0,traditional_paper_zf_search_runtime_k1i16j4_snr0,traditional_paper_zf_search_evals_k1i16j4_snr0,traditional_paper_zf_selected_k_k1i16j4_snr0,traditional_paper_zf_selected_i_k1i16j4_snr0,traditional_paper_zf_selected_j_k1i16j4_snr0,traditional_paper_zf_optimism_k1i16j4_snr0,traditional_paper_mmse_selected_nmse_db_k1i16j4_snr0,traditional_paper_mmse_achieved_rate_k1i16j4_snr0,traditional_paper_mmse_predicted_rate_k1i16j4_snr0,traditional_paper_mmse_search_runtime_k1i16j4_snr0,traditional_paper_mmse_search_evals_k1i16j4_snr0,traditional_paper_mmse_selected_k_k1i16j4_snr0,traditional_paper_mmse_selected_i_k1i16j4_snr0,traditional_paper_mmse_selected_j_k1i16j4_snr0,traditional_paper_mmse_optimism_k1i16j4_snr0,traditional_paper_mrc_selected_nmse_db_k1i16j4_snr0,traditional_paper_mrc_achieved_rate_k1i16j4_snr0,traditional_paper_mrc_predicted_rate_k1i16j4_snr0,traditional_paper_mrc_search_runtime_k1i16j4_snr0,traditional_paper_mrc_search_evals_k1i16j4_snr0,traditional_paper_mrc_selected_k_k1i16j4_snr0,traditional_paper_mrc_selected_i_k1i16j4_snr0,traditional_paper_mrc_selected_j_k1i16j4_snr0,traditional_paper_mrc_optimism_k1i16j4_snr0,genie_nmse_db_k1i16j4_snr10,genie_nmse_median_db_k1i16j4_snr10,genie_nmse_p90_db_k1i16j4_snr10,genie_prediction_nmse_db_k1i16j4_snr10,genie_prediction_nmse_median_db_k1i16j4_snr10,genie_prediction_nmse_p90_db_k1i16j4_snr10,genie_aoa_rmse_deg_k1i16j4_snr10,genie_rank_hat_k1i16j4_snr10,genie_runtime_k1i16j4_snr10,genie_zf_selected_nmse_db_k1i16j4_snr10,genie_zf_achieved_rate_k1i16j4_snr10,genie_zf_predicted_rate_k1i16j4_snr10,genie_zf_search_runtime_k1i16j4_snr10,genie_zf_search_evals_k1i16j4_snr10,genie_zf_selected_k_k1i16j4_snr10,genie_zf_selected_i_k1i16j4_snr10,genie_zf_selected_j_k1i16j4_snr10,genie_zf_optimism_k1i16j4_snr10,genie_mmse_selected_nmse_db_k1i16j4_snr10,genie_mmse_achieved_rate_k1i16j4_snr10,genie_mmse_predicted_rate_k1i16j4_snr10,genie_mmse_search_runtime_k1i16j4_snr10,genie_mmse_search_evals_k1i16j4_snr10,genie_mmse_selected_k_k1i16j4_snr10,genie_mmse_selected_i_k1i16j4_snr10,genie_mmse_selected_j_k1i16j4_snr10,genie_mmse_optimism_k1i16j4_snr10,genie_mrc_selected_nmse_db_k1i16j4_snr10,genie_mrc_achieved_rate_k1i16j4_snr10,genie_mrc_predicted_rate_k1i16j4_snr10,genie_mrc_search_runtime_k1i16j4_snr10,genie_mrc_search_evals_k1i16j4_snr10,genie_mrc_selected_k_k1i16j4_snr10,genie_mrc_selected_i_k1i16j4_snr10,genie_mrc_selected_j_k1i16j4_snr10,genie_mrc_optimism_k1i16j4_snr10,als_mdl_nmse_db_k1i16j4_snr10,als_mdl_nmse_median_db_k1i16j4_snr10,als_mdl_nmse_p90_db_k1i16j4_snr10,als_mdl_prediction_nmse_db_k1i16j4_snr10,als_mdl_prediction_nmse_median_db_k1i16j4_snr10,als_mdl_prediction_nmse_p90_db_k1i16j4_snr10,als_mdl_aoa_rmse_deg_k1i16j4_snr10,als_mdl_rank_hat_k1i16j4_snr10,als_mdl_runtime_k1i16j4_snr10,als_mdl_zf_selected_nmse_db_k1i16j4_snr10,als_mdl_zf_achieved_rate_k1i16j4_snr10,als_mdl_zf_predicted_rate_k1i16j4_snr10,als_mdl_zf_search_runtime_k1i16j4_snr10,als_mdl_zf_search_evals_k1i16j4_snr10,als_mdl_zf_selected_k_k1i16j4_snr10,als_mdl_zf_selected_i_k1i16j4_snr10,als_mdl_zf_selected_j_k1i16j4_snr10,als_mdl_zf_optimism_k1i16j4_snr10,als_mdl_mmse_selected_nmse_db_k1i16j4_snr10,als_mdl_mmse_achieved_rate_k1i16j4_snr10,als_mdl_mmse_predicted_rate_k1i16j4_snr10,als_mdl_mmse_search_runtime_k1i16j4_snr10,als_mdl_mmse_search_evals_k1i16j4_snr10,als_mdl_mmse_selected_k_k1i16j4_snr10,als_mdl_mmse_selected_i_k1i16j4_snr10,als_mdl_mmse_selected_j_k1i16j4_snr10,als_mdl_mmse_optimism_k1i16j4_snr10,als_mdl_mrc_selected_nmse_db_k1i16j4_snr10,als_mdl_mrc_achieved_rate_k1i16j4_snr10,als_mdl_mrc_predicted_rate_k1i16j4_snr10,als_mdl_mrc_search_runtime_k1i16j4_snr10,als_mdl_mrc_search_evals_k1i16j4_snr10,als_mdl_mrc_selected_k_k1i16j4_snr10,als_mdl_mrc_selected_i_k1i16j4_snr10,als_mdl_mrc_selected_j_k1i16j4_snr10,als_mdl_mrc_optimism_k1i16j4_snr10,music_fb_mdl_nmse_db_k1i16j4_snr10,music_fb_mdl_nmse_median_db_k1i16j4_snr10,music_fb_mdl_nmse_p90_db_k1i16j4_snr10,music_fb_mdl_prediction_nmse_db_k1i16j4_snr10,music_fb_mdl_prediction_nmse_median_db_k1i16j4_snr10,music_fb_mdl_prediction_nmse_p90_db_k1i16j4_snr10,music_fb_mdl_aoa_rmse_deg_k1i16j4_snr10,music_fb_mdl_rank_hat_k1i16j4_snr10,music_fb_mdl_runtime_k1i16j4_snr10,music_fb_mdl_zf_selected_nmse_db_k1i16j4_snr10,music_fb_mdl_zf_achieved_rate_k1i16j4_snr10,music_fb_mdl_zf_predicted_rate_k1i16j4_snr10,music_fb_mdl_zf_search_runtime_k1i16j4_snr10,music_fb_mdl_zf_search_evals_k1i16j4_snr10,music_fb_mdl_zf_selected_k_k1i16j4_snr10,music_fb_mdl_zf_selected_i_k1i16j4_snr10,music_fb_mdl_zf_selected_j_k1i16j4_snr10,music_fb_mdl_zf_optimism_k1i16j4_snr10,music_fb_mdl_mmse_selected_nmse_db_k1i16j4_snr10,music_fb_mdl_mmse_achieved_rate_k1i16j4_snr10,music_fb_mdl_mmse_predicted_rate_k1i16j4_snr10,music_fb_mdl_mmse_search_runtime_k1i16j4_snr10,music_fb_mdl_mmse_search_evals_k1i16j4_snr10,music_fb_mdl_mmse_selected_k_k1i16j4_snr10,music_fb_mdl_mmse_selected_i_k1i16j4_snr10,music_fb_mdl_mmse_selected_j_k1i16j4_snr10,music_fb_mdl_mmse_optimism_k1i16j4_snr10,music_fb_mdl_mrc_selected_nmse_db_k1i16j4_snr10,music_fb_mdl_mrc_achieved_rate_k1i16j4_snr10,music_fb_mdl_mrc_predicted_rate_k1i16j4_snr10,music_fb_mdl_mrc_search_runtime_k1i16j4_snr10,music_fb_mdl_mrc_search_evals_k1i16j4_snr10,music_fb_mdl_mrc_selected_k_k1i16j4_snr10,music_fb_mdl_mrc_selected_i_k1i16j4_snr10,music_fb_mdl_mrc_selected_j_k1i16j4_snr10,music_fb_mdl_mrc_optimism_k1i16j4_snr10,traditional_paper_nmse_db_k1i16j4_snr10,traditional_paper_nmse_median_db_k1i16j4_snr10,traditional_paper_nmse_p90_db_k1i16j4_snr10,traditional_paper_prediction_nmse_db_k1i16j4_snr10,traditional_paper_prediction_nmse_median_db_k1i16j4_snr10,traditional_paper_prediction_nmse_p90_db_k1i16j4_snr10,traditional_paper_aoa_rmse_deg_k1i16j4_snr10,traditional_paper_rank_hat_k1i16j4_snr10,traditional_paper_runtime_k1i16j4_snr10,traditional_paper_zf_selected_nmse_db_k1i16j4_snr10,traditional_paper_zf_achieved_rate_k1i16j4_snr10,traditional_paper_zf_predicted_rate_k1i16j4_snr10,traditional_paper_zf_search_runtime_k1i16j4_snr10,traditional_paper_zf_search_evals_k1i16j4_snr10,traditional_paper_zf_selected_k_k1i16j4_snr10,traditional_paper_zf_selected_i_k1i16j4_snr10,traditional_paper_zf_selected_j_k1i16j4_snr10,traditional_paper_zf_optimism_k1i16j4_snr10,traditional_paper_mmse_selected_nmse_db_k1i16j4_snr10,traditional_paper_mmse_achieved_rate_k1i16j4_snr10,traditional_paper_mmse_predicted_rate_k1i16j4_snr10,traditional_paper_mmse_search_runtime_k1i16j4_snr10,traditional_paper_mmse_search_evals_k1i16j4_snr10,traditional_paper_mmse_selected_k_k1i16j4_snr10,traditional_paper_mmse_selected_i_k1i16j4_snr10,traditional_paper_mmse_selected_j_k1i16j4_snr10,traditional_paper_mmse_optimism_k1i16j4_snr10,traditional_paper_mrc_selected_nmse_db_k1i16j4_snr10,traditional_paper_mrc_achieved_rate_k1i16j4_snr10,traditional_paper_mrc_predicted_rate_k1i16j4_snr10,traditional_paper_mrc_search_runtime_k1i16j4_snr10,traditional_paper_mrc_search_evals_k1i16j4_snr10,traditional_paper_mrc_selected_k_k1i16j4_snr10,traditional_paper_mrc_selected_i_k1i16j4_snr10,traditional_paper_mrc_selected_j_k1i16j4_snr10,traditional_paper_mrc_optimism_k1i16j4_snr10,genie_nmse_db_k1i16j4_snr20,genie_nmse_median_db_k1i16j4_snr20,genie_nmse_p90_db_k1i16j4_snr20,genie_prediction_nmse_db_k1i16j4_snr20,genie_prediction_nmse_median_db_k1i16j4_snr20,genie_prediction_nmse_p90_db_k1i16j4_snr20,genie_aoa_rmse_deg_k1i16j4_snr20,genie_rank_hat_k1i16j4_snr20,genie_runtime_k1i16j4_snr20,genie_zf_selected_nmse_db_k1i16j4_snr20,genie_zf_achieved_rate_k1i16j4_snr20,genie_zf_predicted_rate_k1i16j4_snr20,genie_zf_search_runtime_k1i16j4_snr20,genie_zf_search_evals_k1i16j4_snr20,genie_zf_selected_k_k1i16j4_snr20,genie_zf_selected_i_k1i16j4_snr20,genie_zf_selected_j_k1i16j4_snr20,genie_zf_optimism_k1i16j4_snr20,genie_mmse_selected_nmse_db_k1i16j4_snr20,genie_mmse_achieved_rate_k1i16j4_snr20,genie_mmse_predicted_rate_k1i16j4_snr20,genie_mmse_search_runtime_k1i16j4_snr20,genie_mmse_search_evals_k1i16j4_snr20,genie_mmse_selected_k_k1i16j4_snr20,genie_mmse_selected_i_k1i16j4_snr20,genie_mmse_selected_j_k1i16j4_snr20,genie_mmse_optimism_k1i16j4_snr20,genie_mrc_selected_nmse_db_k1i16j4_snr20,genie_mrc_achieved_rate_k1i16j4_snr20,genie_mrc_predicted_rate_k1i16j4_snr20,genie_mrc_search_runtime_k1i16j4_snr20,genie_mrc_search_evals_k1i16j4_snr20,genie_mrc_selected_k_k1i16j4_snr20,genie_mrc_selected_i_k1i16j4_snr20,genie_mrc_selected_j_k1i16j4_snr20,genie_mrc_optimism_k1i16j4_snr20,als_mdl_nmse_db_k1i16j4_snr20,als_mdl_nmse_median_db_k1i16j4_snr20,als_mdl_nmse_p90_db_k1i16j4_snr20,als_mdl_prediction_nmse_db_k1i16j4_snr20,als_mdl_prediction_nmse_median_db_k1i16j4_snr20,als_mdl_prediction_nmse_p90_db_k1i16j4_snr20,als_mdl_aoa_rmse_deg_k1i16j4_snr20,als_mdl_rank_hat_k1i16j4_snr20,als_mdl_runtime_k1i16j4_snr20,als_mdl_zf_selected_nmse_db_k1i16j4_snr20,als_mdl_zf_achieved_rate_k1i16j4_snr20,als_mdl_zf_predicted_rate_k1i16j4_snr20,als_mdl_zf_search_runtime_k1i16j4_snr20,als_mdl_zf_search_evals_k1i16j4_snr20,als_mdl_zf_selected_k_k1i16j4_snr20,als_mdl_zf_selected_i_k1i16j4_snr20,als_mdl_zf_selected_j_k1i16j4_snr20,als_mdl_zf_optimism_k1i16j4_snr20,als_mdl_mmse_selected_nmse_db_k1i16j4_snr20,als_mdl_mmse_achieved_rate_k1i16j4_snr20,als_mdl_mmse_predicted_rate_k1i16j4_snr20,als_mdl_mmse_search_runtime_k1i16j4_snr20,als_mdl_mmse_search_evals_k1i16j4_snr20,als_mdl_mmse_selected_k_k1i16j4_snr20,als_mdl_mmse_selected_i_k1i16j4_snr20,als_mdl_mmse_selected_j_k1i16j4_snr20,als_mdl_mmse_optimism_k1i16j4_snr20,als_mdl_mrc_selected_nmse_db_k1i16j4_snr20,als_mdl_mrc_achieved_rate_k1i16j4_snr20,als_mdl_mrc_predicted_rate_k1i16j4_snr20,als_mdl_mrc_search_runtime_k1i16j4_snr20,als_mdl_mrc_search_evals_k1i16j4_snr20,als_mdl_mrc_selected_k_k1i16j4_snr20,als_mdl_mrc_selected_i_k1i16j4_snr20,als_mdl_mrc_selected_j_k1i16j4_snr20,als_mdl_mrc_optimism_k1i16j4_snr20,music_fb_mdl_nmse_db_k1i16j4_snr20,music_fb_mdl_nmse_median_db_k1i16j4_snr20,music_fb_mdl_nmse_p90_db_k1i16j4_snr20,music_fb_mdl_prediction_nmse_db_k1i16j4_snr20,music_fb_mdl_prediction_nmse_median_db_k1i16j4_snr20,music_fb_mdl_prediction_nmse_p90_db_k1i16j4_snr20,music_fb_mdl_aoa_rmse_deg_k1i16j4_snr20,music_fb_mdl_rank_hat_k1i16j4_snr20,music_fb_mdl_runtime_k1i16j4_snr20,music_fb_mdl_zf_selected_nmse_db_k1i16j4_snr20,music_fb_mdl_zf_achieved_rate_k1i16j4_snr20,music_fb_mdl_zf_predicted_rate_k1i16j4_snr20,music_fb_mdl_zf_search_runtime_k1i16j4_snr20,music_fb_mdl_zf_search_evals_k1i16j4_snr20,music_fb_mdl_zf_selected_k_k1i16j4_snr20,music_fb_mdl_zf_selected_i_k1i16j4_snr20,music_fb_mdl_zf_selected_j_k1i16j4_snr20,music_fb_mdl_zf_optimism_k1i16j4_snr20,music_fb_mdl_mmse_selected_nmse_db_k1i16j4_snr20,music_fb_mdl_mmse_achieved_rate_k1i16j4_snr20,music_fb_mdl_mmse_predicted_rate_k1i16j4_snr20,music_fb_mdl_mmse_search_runtime_k1i16j4_snr20,music_fb_mdl_mmse_search_evals_k1i16j4_snr20,music_fb_mdl_mmse_selected_k_k1i16j4_snr20,music_fb_mdl_mmse_selected_i_k1i16j4_snr20,music_fb_mdl_mmse_selected_j_k1i16j4_snr20,music_fb_mdl_mmse_optimism_k1i16j4_snr20,music_fb_mdl_mrc_selected_nmse_db_k1i16j4_snr20,music_fb_mdl_mrc_achieved_rate_k1i16j4_snr20,music_fb_mdl_mrc_predicted_rate_k1i16j4_snr20,music_fb_mdl_mrc_search_runtime_k1i16j4_snr20,music_fb_mdl_mrc_search_evals_k1i16j4_snr20,music_fb_mdl_mrc_selected_k_k1i16j4_snr20,music_fb_mdl_mrc_selected_i_k1i16j4_snr20,music_fb_mdl_mrc_selected_j_k1i16j4_snr20,music_fb_mdl_mrc_optimism_k1i16j4_snr20,traditional_paper_nmse_db_k1i16j4_snr20,traditional_paper_nmse_median_db_k1i16j4_snr20,traditional_paper_nmse_p90_db_k1i16j4_snr20,traditional_paper_prediction_nmse_db_k1i16j4_snr20,traditional_paper_prediction_nmse_median_db_k1i16j4_snr20,traditional_paper_prediction_nmse_p90_db_k1i16j4_snr20,traditional_paper_aoa_rmse_deg_k1i16j4_snr20,traditional_paper_rank_hat_k1i16j4_snr20,traditional_paper_runtime_k1i16j4_snr20,traditional_paper_zf_selected_nmse_db_k1i16j4_snr20,traditional_paper_zf_achieved_rate_k1i16j4_snr20,traditional_paper_zf_predicted_rate_k1i16j4_snr20,traditional_paper_zf_search_runtime_k1i16j4_snr20,traditional_paper_zf_search_evals_k1i16j4_snr20,traditional_paper_zf_selected_k_k1i16j4_snr20,traditional_paper_zf_selected_i_k1i16j4_snr20,traditional_paper_zf_selected_j_k1i16j4_snr20,traditional_paper_zf_optimism_k1i16j4_snr20,traditional_paper_mmse_selected_nmse_db_k1i16j4_snr20,traditional_paper_mmse_achieved_rate_k1i16j4_snr20,traditional_paper_mmse_predicted_rate_k1i16j4_snr20,traditional_paper_mmse_search_runtime_k1i16j4_snr20,traditional_paper_mmse_search_evals_k1i16j4_snr20,traditional_paper_mmse_selected_k_k1i16j4_snr20,traditional_paper_mmse_selected_i_k1i16j4_snr20,traditional_paper_mmse_selected_j_k1i16j4_snr20,traditional_paper_mmse_optimism_k1i16j4_snr20,traditional_paper_mrc_selected_nmse_db_k1i16j4_snr20,traditional_paper_mrc_achieved_rate_k1i16j4_snr20,traditional_paper_mrc_predicted_rate_k1i16j4_snr20,traditional_paper_mrc_search_runtime_k1i16j4_snr20,traditional_paper_mrc_search_evals_k1i16j4_snr20,traditional_paper_mrc_selected_k_k1i16j4_snr20,traditional_paper_mrc_selected_i_k1i16j4_snr20,traditional_paper_mrc_selected_j_k1i16j4_snr20,traditional_paper_mrc_optimism_k1i16j4_snr20,genie_nmse_db_k64i1j1_snr0,genie_nmse_median_db_k64i1j1_snr0,genie_nmse_p90_db_k64i1j1_snr0,genie_prediction_nmse_db_k64i1j1_snr0,genie_prediction_nmse_median_db_k64i1j1_snr0,genie_prediction_nmse_p90_db_k64i1j1_snr0,genie_aoa_rmse_deg_k64i1j1_snr0,genie_rank_hat_k64i1j1_snr0,genie_runtime_k64i1j1_snr0,genie_zf_selected_nmse_db_k64i1j1_snr0,genie_zf_achieved_rate_k64i1j1_snr0,genie_zf_predicted_rate_k64i1j1_snr0,genie_zf_search_runtime_k64i1j1_snr0,genie_zf_search_evals_k64i1j1_snr0,genie_zf_selected_k_k64i1j1_snr0,genie_zf_selected_i_k64i1j1_snr0,genie_zf_selected_j_k64i1j1_snr0,genie_zf_optimism_k64i1j1_snr0,genie_mmse_selected_nmse_db_k64i1j1_snr0,genie_mmse_achieved_rate_k64i1j1_snr0,genie_mmse_predicted_rate_k64i1j1_snr0,genie_mmse_search_runtime_k64i1j1_snr0,genie_mmse_search_evals_k64i1j1_snr0,genie_mmse_selected_k_k64i1j1_snr0,genie_mmse_selected_i_k64i1j1_snr0,genie_mmse_selected_j_k64i1j1_snr0,genie_mmse_optimism_k64i1j1_snr0,genie_mrc_selected_nmse_db_k64i1j1_snr0,genie_mrc_achieved_rate_k64i1j1_snr0,genie_mrc_predicted_rate_k64i1j1_snr0,genie_mrc_search_runtime_k64i1j1_snr0,genie_mrc_search_evals_k64i1j1_snr0,genie_mrc_selected_k_k64i1j1_snr0,genie_mrc_selected_i_k64i1j1_snr0,genie_mrc_selected_j_k64i1j1_snr0,genie_mrc_optimism_k64i1j1_snr0,als_mdl_nmse_db_k64i1j1_snr0,als_mdl_nmse_median_db_k64i1j1_snr0,als_mdl_nmse_p90_db_k64i1j1_snr0,als_mdl_prediction_nmse_db_k64i1j1_snr0,als_mdl_prediction_nmse_median_db_k64i1j1_snr0,als_mdl_prediction_nmse_p90_db_k64i1j1_snr0,als_mdl_aoa_rmse_deg_k64i1j1_snr0,als_mdl_rank_hat_k64i1j1_snr0,als_mdl_runtime_k64i1j1_snr0,als_mdl_zf_selected_nmse_db_k64i1j1_snr0,als_mdl_zf_achieved_rate_k64i1j1_snr0,als_mdl_zf_predicted_rate_k64i1j1_snr0,als_mdl_zf_search_runtime_k64i1j1_snr0,als_mdl_zf_search_evals_k64i1j1_snr0,als_mdl_zf_selected_k_k64i1j1_snr0,als_mdl_zf_selected_i_k64i1j1_snr0,als_mdl_zf_selected_j_k64i1j1_snr0,als_mdl_zf_optimism_k64i1j1_snr0,als_mdl_mmse_selected_nmse_db_k64i1j1_snr0,als_mdl_mmse_achieved_rate_k64i1j1_snr0,als_mdl_mmse_predicted_rate_k64i1j1_snr0,als_mdl_mmse_search_runtime_k64i1j1_snr0,als_mdl_mmse_search_evals_k64i1j1_snr0,als_mdl_mmse_selected_k_k64i1j1_snr0,als_mdl_mmse_selected_i_k64i1j1_snr0,als_mdl_mmse_selected_j_k64i1j1_snr0,als_mdl_mmse_optimism_k64i1j1_snr0,als_mdl_mrc_selected_nmse_db_k64i1j1_snr0,als_mdl_mrc_achieved_rate_k64i1j1_snr0,als_mdl_mrc_predicted_rate_k64i1j1_snr0,als_mdl_mrc_search_runtime_k64i1j1_snr0,als_mdl_mrc_search_evals_k64i1j1_snr0,als_mdl_mrc_selected_k_k64i1j1_snr0,als_mdl_mrc_selected_i_k64i1j1_snr0,als_mdl_mrc_selected_j_k64i1j1_snr0,als_mdl_mrc_optimism_k64i1j1_snr0,music_fb_mdl_nmse_db_k64i1j1_snr0,music_fb_mdl_nmse_median_db_k64i1j1_snr0,music_fb_mdl_nmse_p90_db_k64i1j1_snr0,music_fb_mdl_prediction_nmse_db_k64i1j1_snr0,music_fb_mdl_prediction_nmse_median_db_k64i1j1_snr0,music_fb_mdl_prediction_nmse_p90_db_k64i1j1_snr0,music_fb_mdl_aoa_rmse_deg_k64i1j1_snr0,music_fb_mdl_rank_hat_k64i1j1_snr0,music_fb_mdl_runtime_k64i1j1_snr0,music_fb_mdl_zf_selected_nmse_db_k64i1j1_snr0,music_fb_mdl_zf_achieved_rate_k64i1j1_snr0,music_fb_mdl_zf_predicted_rate_k64i1j1_snr0,music_fb_mdl_zf_search_runtime_k64i1j1_snr0,music_fb_mdl_zf_search_evals_k64i1j1_snr0,music_fb_mdl_zf_selected_k_k64i1j1_snr0,music_fb_mdl_zf_selected_i_k64i1j1_snr0,music_fb_mdl_zf_selected_j_k64i1j1_snr0,music_fb_mdl_zf_optimism_k64i1j1_snr0,music_fb_mdl_mmse_selected_nmse_db_k64i1j1_snr0,music_fb_mdl_mmse_achieved_rate_k64i1j1_snr0,music_fb_mdl_mmse_predicted_rate_k64i1j1_snr0,music_fb_mdl_mmse_search_runtime_k64i1j1_snr0,music_fb_mdl_mmse_search_evals_k64i1j1_snr0,music_fb_mdl_mmse_selected_k_k64i1j1_snr0,music_fb_mdl_mmse_selected_i_k64i1j1_snr0,music_fb_mdl_mmse_selected_j_k64i1j1_snr0,music_fb_mdl_mmse_optimism_k64i1j1_snr0,music_fb_mdl_mrc_selected_nmse_db_k64i1j1_snr0,music_fb_mdl_mrc_achieved_rate_k64i1j1_snr0,music_fb_mdl_mrc_predicted_rate_k64i1j1_snr0,music_fb_mdl_mrc_search_runtime_k64i1j1_snr0,music_fb_mdl_mrc_search_evals_k64i1j1_snr0,music_fb_mdl_mrc_selected_k_k64i1j1_snr0,music_fb_mdl_mrc_selected_i_k64i1j1_snr0,music_fb_mdl_mrc_selected_j_k64i1j1_snr0,music_fb_mdl_mrc_optimism_k64i1j1_snr0,traditional_paper_nmse_db_k64i1j1_snr0,traditional_paper_nmse_median_db_k64i1j1_snr0,traditional_paper_nmse_p90_db_k64i1j1_snr0,traditional_paper_prediction_nmse_db_k64i1j1_snr0,traditional_paper_prediction_nmse_median_db_k64i1j1_snr0,traditional_paper_prediction_nmse_p90_db_k64i1j1_snr0,traditional_paper_aoa_rmse_deg_k64i1j1_snr0,traditional_paper_rank_hat_k64i1j1_snr0,traditional_paper_runtime_k64i1j1_snr0,traditional_paper_zf_selected_nmse_db_k64i1j1_snr0,traditional_paper_zf_achieved_rate_k64i1j1_snr0,traditional_paper_zf_predicted_rate_k64i1j1_snr0,traditional_paper_zf_search_runtime_k64i1j1_snr0,traditional_paper_zf_search_evals_k64i1j1_snr0,traditional_paper_zf_selected_k_k64i1j1_snr0,traditional_paper_zf_selected_i_k64i1j1_snr0,traditional_paper_zf_selected_j_k64i1j1_snr0,traditional_paper_zf_optimism_k64i1j1_snr0,traditional_paper_mmse_selected_nmse_db_k64i1j1_snr0,traditional_paper_mmse_achieved_rate_k64i1j1_snr0,traditional_paper_mmse_predicted_rate_k64i1j1_snr0,traditional_paper_mmse_search_runtime_k64i1j1_snr0,traditional_paper_mmse_search_evals_k64i1j1_snr0,traditional_paper_mmse_selected_k_k64i1j1_snr0,traditional_paper_mmse_selected_i_k64i1j1_snr0,traditional_paper_mmse_selected_j_k64i1j1_snr0,traditional_paper_mmse_optimism_k64i1j1_snr0,traditional_paper_mrc_selected_nmse_db_k64i1j1_snr0,traditional_paper_mrc_achieved_rate_k64i1j1_snr0,traditional_paper_mrc_predicted_rate_k64i1j1_snr0,traditional_paper_mrc_search_runtime_k64i1j1_snr0,traditional_paper_mrc_search_evals_k64i1j1_snr0,traditional_paper_mrc_selected_k_k64i1j1_snr0,traditional_paper_mrc_selected_i_k64i1j1_snr0,traditional_paper_mrc_selected_j_k64i1j1_snr0,traditional_paper_mrc_optimism_k64i1j1_snr0,genie_nmse_db_k64i1j1_snr10,genie_nmse_median_db_k64i1j1_snr10,genie_nmse_p90_db_k64i1j1_snr10,genie_prediction_nmse_db_k64i1j1_snr10,genie_prediction_nmse_median_db_k64i1j1_snr10,genie_prediction_nmse_p90_db_k64i1j1_snr10,genie_aoa_rmse_deg_k64i1j1_snr10,genie_rank_hat_k64i1j1_snr10,genie_runtime_k64i1j1_snr10,genie_zf_selected_nmse_db_k64i1j1_snr10,genie_zf_achieved_rate_k64i1j1_snr10,genie_zf_predicted_rate_k64i1j1_snr10,genie_zf_search_runtime_k64i1j1_snr10,genie_zf_search_evals_k64i1j1_snr10,genie_zf_selected_k_k64i1j1_snr10,genie_zf_selected_i_k64i1j1_snr10,genie_zf_selected_j_k64i1j1_snr10,genie_zf_optimism_k64i1j1_snr10,genie_mmse_selected_nmse_db_k64i1j1_snr10,genie_mmse_achieved_rate_k64i1j1_snr10,genie_mmse_predicted_rate_k64i1j1_snr10,genie_mmse_search_runtime_k64i1j1_snr10,genie_mmse_search_evals_k64i1j1_snr10,genie_mmse_selected_k_k64i1j1_snr10,genie_mmse_selected_i_k64i1j1_snr10,genie_mmse_selected_j_k64i1j1_snr10,genie_mmse_optimism_k64i1j1_snr10,genie_mrc_selected_nmse_db_k64i1j1_snr10,genie_mrc_achieved_rate_k64i1j1_snr10,genie_mrc_predicted_rate_k64i1j1_snr10,genie_mrc_search_runtime_k64i1j1_snr10,genie_mrc_search_evals_k64i1j1_snr10,genie_mrc_selected_k_k64i1j1_snr10,genie_mrc_selected_i_k64i1j1_snr10,genie_mrc_selected_j_k64i1j1_snr10,genie_mrc_optimism_k64i1j1_snr10,als_mdl_nmse_db_k64i1j1_snr10,als_mdl_nmse_median_db_k64i1j1_snr10,als_mdl_nmse_p90_db_k64i1j1_snr10,als_mdl_prediction_nmse_db_k64i1j1_snr10,als_mdl_prediction_nmse_median_db_k64i1j1_snr10,als_mdl_prediction_nmse_p90_db_k64i1j1_snr10,als_mdl_aoa_rmse_deg_k64i1j1_snr10,als_mdl_rank_hat_k64i1j1_snr10,als_mdl_runtime_k64i1j1_snr10,als_mdl_zf_selected_nmse_db_k64i1j1_snr10,als_mdl_zf_achieved_rate_k64i1j1_snr10,als_mdl_zf_predicted_rate_k64i1j1_snr10,als_mdl_zf_search_runtime_k64i1j1_snr10,als_mdl_zf_search_evals_k64i1j1_snr10,als_mdl_zf_selected_k_k64i1j1_snr10,als_mdl_zf_selected_i_k64i1j1_snr10,als_mdl_zf_selected_j_k64i1j1_snr10,als_mdl_zf_optimism_k64i1j1_snr10,als_mdl_mmse_selected_nmse_db_k64i1j1_snr10,als_mdl_mmse_achieved_rate_k64i1j1_snr10,als_mdl_mmse_predicted_rate_k64i1j1_snr10,als_mdl_mmse_search_runtime_k64i1j1_snr10,als_mdl_mmse_search_evals_k64i1j1_snr10,als_mdl_mmse_selected_k_k64i1j1_snr10,als_mdl_mmse_selected_i_k64i1j1_snr10,als_mdl_mmse_selected_j_k64i1j1_snr10,als_mdl_mmse_optimism_k64i1j1_snr10,als_mdl_mrc_selected_nmse_db_k64i1j1_snr10,als_mdl_mrc_achieved_rate_k64i1j1_snr10,als_mdl_mrc_predicted_rate_k64i1j1_snr10,als_mdl_mrc_search_runtime_k64i1j1_snr10,als_mdl_mrc_search_evals_k64i1j1_snr10,als_mdl_mrc_selected_k_k64i1j1_snr10,als_mdl_mrc_selected_i_k64i1j1_snr10,als_mdl_mrc_selected_j_k64i1j1_snr10,als_mdl_mrc_optimism_k64i1j1_snr10,music_fb_mdl_nmse_db_k64i1j1_snr10,music_fb_mdl_nmse_median_db_k64i1j1_snr10,music_fb_mdl_nmse_p90_db_k64i1j1_snr10,music_fb_mdl_prediction_nmse_db_k64i1j1_snr10,music_fb_mdl_prediction_nmse_median_db_k64i1j1_snr10,music_fb_mdl_prediction_nmse_p90_db_k64i1j1_snr10,music_fb_mdl_aoa_rmse_deg_k64i1j1_snr10,music_fb_mdl_rank_hat_k64i1j1_snr10,music_fb_mdl_runtime_k64i1j1_snr10,music_fb_mdl_zf_selected_nmse_db_k64i1j1_snr10,music_fb_mdl_zf_achieved_rate_k64i1j1_snr10,music_fb_mdl_zf_predicted_rate_k64i1j1_snr10,music_fb_mdl_zf_search_runtime_k64i1j1_snr10,music_fb_mdl_zf_search_evals_k64i1j1_snr10,music_fb_mdl_zf_selected_k_k64i1j1_snr10,music_fb_mdl_zf_selected_i_k64i1j1_snr10,music_fb_mdl_zf_selected_j_k64i1j1_snr10,music_fb_mdl_zf_optimism_k64i1j1_snr10,music_fb_mdl_mmse_selected_nmse_db_k64i1j1_snr10,music_fb_mdl_mmse_achieved_rate_k64i1j1_snr10,music_fb_mdl_mmse_predicted_rate_k64i1j1_snr10,music_fb_mdl_mmse_search_runtime_k64i1j1_snr10,music_fb_mdl_mmse_search_evals_k64i1j1_snr10,music_fb_mdl_mmse_selected_k_k64i1j1_snr10,music_fb_mdl_mmse_selected_i_k64i1j1_snr10,music_fb_mdl_mmse_selected_j_k64i1j1_snr10,music_fb_mdl_mmse_optimism_k64i1j1_snr10,music_fb_mdl_mrc_selected_nmse_db_k64i1j1_snr10,music_fb_mdl_mrc_achieved_rate_k64i1j1_snr10,music_fb_mdl_mrc_predicted_rate_k64i1j1_snr10,music_fb_mdl_mrc_search_runtime_k64i1j1_snr10,music_fb_mdl_mrc_search_evals_k64i1j1_snr10,music_fb_mdl_mrc_selected_k_k64i1j1_snr10,music_fb_mdl_mrc_selected_i_k64i1j1_snr10,music_fb_mdl_mrc_selected_j_k64i1j1_snr10,music_fb_mdl_mrc_optimism_k64i1j1_snr10,traditional_paper_nmse_db_k64i1j1_snr10,traditional_paper_nmse_median_db_k64i1j1_snr10,traditional_paper_nmse_p90_db_k64i1j1_snr10,traditional_paper_prediction_nmse_db_k64i1j1_snr10,traditional_paper_prediction_nmse_median_db_k64i1j1_snr10,traditional_paper_prediction_nmse_p90_db_k64i1j1_snr10,traditional_paper_aoa_rmse_deg_k64i1j1_snr10,traditional_paper_rank_hat_k64i1j1_snr10,traditional_paper_runtime_k64i1j1_snr10,traditional_paper_zf_selected_nmse_db_k64i1j1_snr10,traditional_paper_zf_achieved_rate_k64i1j1_snr10,traditional_paper_zf_predicted_rate_k64i1j1_snr10,traditional_paper_zf_search_runtime_k64i1j1_snr10,traditional_paper_zf_search_evals_k64i1j1_snr10,traditional_paper_zf_selected_k_k64i1j1_snr10,traditional_paper_zf_selected_i_k64i1j1_snr10,traditional_paper_zf_selected_j_k64i1j1_snr10,traditional_paper_zf_optimism_k64i1j1_snr10,traditional_paper_mmse_selected_nmse_db_k64i1j1_snr10,traditional_paper_mmse_achieved_rate_k64i1j1_snr10,traditional_paper_mmse_predicted_rate_k64i1j1_snr10,traditional_paper_mmse_search_runtime_k64i1j1_snr10,traditional_paper_mmse_search_evals_k64i1j1_snr10,traditional_paper_mmse_selected_k_k64i1j1_snr10,traditional_paper_mmse_selected_i_k64i1j1_snr10,traditional_paper_mmse_selected_j_k64i1j1_snr10,traditional_paper_mmse_optimism_k64i1j1_snr10,traditional_paper_mrc_selected_nmse_db_k64i1j1_snr10,traditional_paper_mrc_achieved_rate_k64i1j1_snr10,traditional_paper_mrc_predicted_rate_k64i1j1_snr10,traditional_paper_mrc_search_runtime_k64i1j1_snr10,traditional_paper_mrc_search_evals_k64i1j1_snr10,traditional_paper_mrc_selected_k_k64i1j1_snr10,traditional_paper_mrc_selected_i_k64i1j1_snr10,traditional_paper_mrc_selected_j_k64i1j1_snr10,traditional_paper_mrc_optimism_k64i1j1_snr10,genie_nmse_db_k64i1j1_snr20,genie_nmse_median_db_k64i1j1_snr20,genie_nmse_p90_db_k64i1j1_snr20,genie_prediction_nmse_db_k64i1j1_snr20,genie_prediction_nmse_median_db_k64i1j1_snr20,genie_prediction_nmse_p90_db_k64i1j1_snr20,genie_aoa_rmse_deg_k64i1j1_snr20,genie_rank_hat_k64i1j1_snr20,genie_runtime_k64i1j1_snr20,genie_zf_selected_nmse_db_k64i1j1_snr20,genie_zf_achieved_rate_k64i1j1_snr20,genie_zf_predicted_rate_k64i1j1_snr20,genie_zf_search_runtime_k64i1j1_snr20,genie_zf_search_evals_k64i1j1_snr20,genie_zf_selected_k_k64i1j1_snr20,genie_zf_selected_i_k64i1j1_snr20,genie_zf_selected_j_k64i1j1_snr20,genie_zf_optimism_k64i1j1_snr20,genie_mmse_selected_nmse_db_k64i1j1_snr20,genie_mmse_achieved_rate_k64i1j1_snr20,genie_mmse_predicted_rate_k64i1j1_snr20,genie_mmse_search_runtime_k64i1j1_snr20,genie_mmse_search_evals_k64i1j1_snr20,genie_mmse_selected_k_k64i1j1_snr20,genie_mmse_selected_i_k64i1j1_snr20,genie_mmse_selected_j_k64i1j1_snr20,genie_mmse_optimism_k64i1j1_snr20,genie_mrc_selected_nmse_db_k64i1j1_snr20,genie_mrc_achieved_rate_k64i1j1_snr20,genie_mrc_predicted_rate_k64i1j1_snr20,genie_mrc_search_runtime_k64i1j1_snr20,genie_mrc_search_evals_k64i1j1_snr20,genie_mrc_selected_k_k64i1j1_snr20,genie_mrc_selected_i_k64i1j1_snr20,genie_mrc_selected_j_k64i1j1_snr20,genie_mrc_optimism_k64i1j1_snr20,als_mdl_nmse_db_k64i1j1_snr20,als_mdl_nmse_median_db_k64i1j1_snr20,als_mdl_nmse_p90_db_k64i1j1_snr20,als_mdl_prediction_nmse_db_k64i1j1_snr20,als_mdl_prediction_nmse_median_db_k64i1j1_snr20,als_mdl_prediction_nmse_p90_db_k64i1j1_snr20,als_mdl_aoa_rmse_deg_k64i1j1_snr20,als_mdl_rank_hat_k64i1j1_snr20,als_mdl_runtime_k64i1j1_snr20,als_mdl_zf_selected_nmse_db_k64i1j1_snr20,als_mdl_zf_achieved_rate_k64i1j1_snr20,als_mdl_zf_predicted_rate_k64i1j1_snr20,als_mdl_zf_search_runtime_k64i1j1_snr20,als_mdl_zf_search_evals_k64i1j1_snr20,als_mdl_zf_selected_k_k64i1j1_snr20,als_mdl_zf_selected_i_k64i1j1_snr20,als_mdl_zf_selected_j_k64i1j1_snr20,als_mdl_zf_optimism_k64i1j1_snr20,als_mdl_mmse_selected_nmse_db_k64i1j1_snr20,als_mdl_mmse_achieved_rate_k64i1j1_snr20,als_mdl_mmse_predicted_rate_k64i1j1_snr20,als_mdl_mmse_search_runtime_k64i1j1_snr20,als_mdl_mmse_search_evals_k64i1j1_snr20,als_mdl_mmse_selected_k_k64i1j1_snr20,als_mdl_mmse_selected_i_k64i1j1_snr20,als_mdl_mmse_selected_j_k64i1j1_snr20,als_mdl_mmse_optimism_k64i1j1_snr20,als_mdl_mrc_selected_nmse_db_k64i1j1_snr20,als_mdl_mrc_achieved_rate_k64i1j1_snr20,als_mdl_mrc_predicted_rate_k64i1j1_snr20,als_mdl_mrc_search_runtime_k64i1j1_snr20,als_mdl_mrc_search_evals_k64i1j1_snr20,als_mdl_mrc_selected_k_k64i1j1_snr20,als_mdl_mrc_selected_i_k64i1j1_snr20,als_mdl_mrc_selected_j_k64i1j1_snr20,als_mdl_mrc_optimism_k64i1j1_snr20,music_fb_mdl_nmse_db_k64i1j1_snr20,music_fb_mdl_nmse_median_db_k64i1j1_snr20,music_fb_mdl_nmse_p90_db_k64i1j1_snr20,music_fb_mdl_prediction_nmse_db_k64i1j1_snr20,music_fb_mdl_prediction_nmse_median_db_k64i1j1_snr20,music_fb_mdl_prediction_nmse_p90_db_k64i1j1_snr20,music_fb_mdl_aoa_rmse_deg_k64i1j1_snr20,music_fb_mdl_rank_hat_k64i1j1_snr20,music_fb_mdl_runtime_k64i1j1_snr20,music_fb_mdl_zf_selected_nmse_db_k64i1j1_snr20,music_fb_mdl_zf_achieved_rate_k64i1j1_snr20,music_fb_mdl_zf_predicted_rate_k64i1j1_snr20,music_fb_mdl_zf_search_runtime_k64i1j1_snr20,music_fb_mdl_zf_search_evals_k64i1j1_snr20,music_fb_mdl_zf_selected_k_k64i1j1_snr20,music_fb_mdl_zf_selected_i_k64i1j1_snr20,music_fb_mdl_zf_selected_j_k64i1j1_snr20,music_fb_mdl_zf_optimism_k64i1j1_snr20,music_fb_mdl_mmse_selected_nmse_db_k64i1j1_snr20,music_fb_mdl_mmse_achieved_rate_k64i1j1_snr20,music_fb_mdl_mmse_predicted_rate_k64i1j1_snr20,music_fb_mdl_mmse_search_runtime_k64i1j1_snr20,music_fb_mdl_mmse_search_evals_k64i1j1_snr20,music_fb_mdl_mmse_selected_k_k64i1j1_snr20,music_fb_mdl_mmse_selected_i_k64i1j1_snr20,music_fb_mdl_mmse_selected_j_k64i1j1_snr20,music_fb_mdl_mmse_optimism_k64i1j1_snr20,music_fb_mdl_mrc_selected_nmse_db_k64i1j1_snr20,music_fb_mdl_mrc_achieved_rate_k64i1j1_snr20,music_fb_mdl_mrc_predicted_rate_k64i1j1_snr20,music_fb_mdl_mrc_search_runtime_k64i1j1_snr20,music_fb_mdl_mrc_search_evals_k64i1j1_snr20,music_fb_mdl_mrc_selected_k_k64i1j1_snr20,music_fb_mdl_mrc_selected_i_k64i1j1_snr20,music_fb_mdl_mrc_selected_j_k64i1j1_snr20,music_fb_mdl_mrc_optimism_k64i1j1_snr20,traditional_paper_nmse_db_k64i1j1_snr20,traditional_paper_nmse_median_db_k64i1j1_snr20,traditional_paper_nmse_p90_db_k64i1j1_snr20,traditional_paper_prediction_nmse_db_k64i1j1_snr20,traditional_paper_prediction_nmse_median_db_k64i1j1_snr20,traditional_paper_prediction_nmse_p90_db_k64i1j1_snr20,traditional_paper_aoa_rmse_deg_k64i1j1_snr20,traditional_paper_rank_hat_k64i1j1_snr20,traditional_paper_runtime_k64i1j1_snr20,traditional_paper_zf_selected_nmse_db_k64i1j1_snr20,traditional_paper_zf_achieved_rate_k64i1j1_snr20,traditional_paper_zf_predicted_rate_k64i1j1_snr20,traditional_paper_zf_search_runtime_k64i1j1_snr20,traditional_paper_zf_search_evals_k64i1j1_snr20,traditional_paper_zf_selected_k_k64i1j1_snr20,traditional_paper_zf_selected_i_k64i1j1_snr20,traditional_paper_zf_selected_j_k64i1j1_snr20,traditional_paper_zf_optimism_k64i1j1_snr20,traditional_paper_mmse_selected_nmse_db_k64i1j1_snr20,traditional_paper_mmse_achieved_rate_k64i1j1_snr20,traditional_paper_mmse_predicted_rate_k64i1j1_snr20,traditional_paper_mmse_search_runtime_k64i1j1_snr20,traditional_paper_mmse_search_evals_k64i1j1_snr20,traditional_paper_mmse_selected_k_k64i1j1_snr20,traditional_paper_mmse_selected_i_k64i1j1_snr20,traditional_paper_mmse_selected_j_k64i1j1_snr20,traditional_paper_mmse_optimism_k64i1j1_snr20,traditional_paper_mrc_selected_nmse_db_k64i1j1_snr20,traditional_paper_mrc_achieved_rate_k64i1j1_snr20,traditional_paper_mrc_predicted_rate_k64i1j1_snr20,traditional_paper_mrc_search_runtime_k64i1j1_snr20,traditional_paper_mrc_search_evals_k64i1j1_snr20,traditional_paper_mrc_selected_k_k64i1j1_snr20,traditional_paper_mrc_selected_i_k64i1j1_snr20,traditional_paper_mrc_selected_j_k64i1j1_snr20,traditional_paper_mrc_optimism_k64i1j1_snr20,genie_nmse_db_k4i4j4_snr0,genie_nmse_median_db_k4i4j4_snr0,genie_nmse_p90_db_k4i4j4_snr0,genie_prediction_nmse_db_k4i4j4_snr0,genie_prediction_nmse_median_db_k4i4j4_snr0,genie_prediction_nmse_p90_db_k4i4j4_snr0,genie_aoa_rmse_deg_k4i4j4_snr0,genie_rank_hat_k4i4j4_snr0,genie_runtime_k4i4j4_snr0,genie_zf_selected_nmse_db_k4i4j4_snr0,genie_zf_achieved_rate_k4i4j4_snr0,genie_zf_predicted_rate_k4i4j4_snr0,genie_zf_search_runtime_k4i4j4_snr0,genie_zf_search_evals_k4i4j4_snr0,genie_zf_selected_k_k4i4j4_snr0,genie_zf_selected_i_k4i4j4_snr0,genie_zf_selected_j_k4i4j4_snr0,genie_zf_optimism_k4i4j4_snr0,genie_mmse_selected_nmse_db_k4i4j4_snr0,genie_mmse_achieved_rate_k4i4j4_snr0,genie_mmse_predicted_rate_k4i4j4_snr0,genie_mmse_search_runtime_k4i4j4_snr0,genie_mmse_search_evals_k4i4j4_snr0,genie_mmse_selected_k_k4i4j4_snr0,genie_mmse_selected_i_k4i4j4_snr0,genie_mmse_selected_j_k4i4j4_snr0,genie_mmse_optimism_k4i4j4_snr0,genie_mrc_selected_nmse_db_k4i4j4_snr0,genie_mrc_achieved_rate_k4i4j4_snr0,genie_mrc_predicted_rate_k4i4j4_snr0,genie_mrc_search_runtime_k4i4j4_snr0,genie_mrc_search_evals_k4i4j4_snr0,genie_mrc_selected_k_k4i4j4_snr0,genie_mrc_selected_i_k4i4j4_snr0,genie_mrc_selected_j_k4i4j4_snr0,genie_mrc_optimism_k4i4j4_snr0,als_mdl_nmse_db_k4i4j4_snr0,als_mdl_nmse_median_db_k4i4j4_snr0,als_mdl_nmse_p90_db_k4i4j4_snr0,als_mdl_prediction_nmse_db_k4i4j4_snr0,als_mdl_prediction_nmse_median_db_k4i4j4_snr0,als_mdl_prediction_nmse_p90_db_k4i4j4_snr0,als_mdl_aoa_rmse_deg_k4i4j4_snr0,als_mdl_rank_hat_k4i4j4_snr0,als_mdl_runtime_k4i4j4_snr0,als_mdl_zf_selected_nmse_db_k4i4j4_snr0,als_mdl_zf_achieved_rate_k4i4j4_snr0,als_mdl_zf_predicted_rate_k4i4j4_snr0,als_mdl_zf_search_runtime_k4i4j4_snr0,als_mdl_zf_search_evals_k4i4j4_snr0,als_mdl_zf_selected_k_k4i4j4_snr0,als_mdl_zf_selected_i_k4i4j4_snr0,als_mdl_zf_selected_j_k4i4j4_snr0,als_mdl_zf_optimism_k4i4j4_snr0,als_mdl_mmse_selected_nmse_db_k4i4j4_snr0,als_mdl_mmse_achieved_rate_k4i4j4_snr0,als_mdl_mmse_predicted_rate_k4i4j4_snr0,als_mdl_mmse_search_runtime_k4i4j4_snr0,als_mdl_mmse_search_evals_k4i4j4_snr0,als_mdl_mmse_selected_k_k4i4j4_snr0,als_mdl_mmse_selected_i_k4i4j4_snr0,als_mdl_mmse_selected_j_k4i4j4_snr0,als_mdl_mmse_optimism_k4i4j4_snr0,als_mdl_mrc_selected_nmse_db_k4i4j4_snr0,als_mdl_mrc_achieved_rate_k4i4j4_snr0,als_mdl_mrc_predicted_rate_k4i4j4_snr0,als_mdl_mrc_search_runtime_k4i4j4_snr0,als_mdl_mrc_search_evals_k4i4j4_snr0,als_mdl_mrc_selected_k_k4i4j4_snr0,als_mdl_mrc_selected_i_k4i4j4_snr0,als_mdl_mrc_selected_j_k4i4j4_snr0,als_mdl_mrc_optimism_k4i4j4_snr0,music_fb_mdl_nmse_db_k4i4j4_snr0,music_fb_mdl_nmse_median_db_k4i4j4_snr0,music_fb_mdl_nmse_p90_db_k4i4j4_snr0,music_fb_mdl_prediction_nmse_db_k4i4j4_snr0,music_fb_mdl_prediction_nmse_median_db_k4i4j4_snr0,music_fb_mdl_prediction_nmse_p90_db_k4i4j4_snr0,music_fb_mdl_aoa_rmse_deg_k4i4j4_snr0,music_fb_mdl_rank_hat_k4i4j4_snr0,music_fb_mdl_runtime_k4i4j4_snr0,music_fb_mdl_zf_selected_nmse_db_k4i4j4_snr0,music_fb_mdl_zf_achieved_rate_k4i4j4_snr0,music_fb_mdl_zf_predicted_rate_k4i4j4_snr0,music_fb_mdl_zf_search_runtime_k4i4j4_snr0,music_fb_mdl_zf_search_evals_k4i4j4_snr0,music_fb_mdl_zf_selected_k_k4i4j4_snr0,music_fb_mdl_zf_selected_i_k4i4j4_snr0,music_fb_mdl_zf_selected_j_k4i4j4_snr0,music_fb_mdl_zf_optimism_k4i4j4_snr0,music_fb_mdl_mmse_selected_nmse_db_k4i4j4_snr0,music_fb_mdl_mmse_achieved_rate_k4i4j4_snr0,music_fb_mdl_mmse_predicted_rate_k4i4j4_snr0,music_fb_mdl_mmse_search_runtime_k4i4j4_snr0,music_fb_mdl_mmse_search_evals_k4i4j4_snr0,music_fb_mdl_mmse_selected_k_k4i4j4_snr0,music_fb_mdl_mmse_selected_i_k4i4j4_snr0,music_fb_mdl_mmse_selected_j_k4i4j4_snr0,music_fb_mdl_mmse_optimism_k4i4j4_snr0,music_fb_mdl_mrc_selected_nmse_db_k4i4j4_snr0,music_fb_mdl_mrc_achieved_rate_k4i4j4_snr0,music_fb_mdl_mrc_predicted_rate_k4i4j4_snr0,music_fb_mdl_mrc_search_runtime_k4i4j4_snr0,music_fb_mdl_mrc_search_evals_k4i4j4_snr0,music_fb_mdl_mrc_selected_k_k4i4j4_snr0,music_fb_mdl_mrc_selected_i_k4i4j4_snr0,music_fb_mdl_mrc_selected_j_k4i4j4_snr0,music_fb_mdl_mrc_optimism_k4i4j4_snr0,traditional_paper_nmse_db_k4i4j4_snr0,traditional_paper_nmse_median_db_k4i4j4_snr0,traditional_paper_nmse_p90_db_k4i4j4_snr0,traditional_paper_prediction_nmse_db_k4i4j4_snr0,traditional_paper_prediction_nmse_median_db_k4i4j4_snr0,traditional_paper_prediction_nmse_p90_db_k4i4j4_snr0,traditional_paper_aoa_rmse_deg_k4i4j4_snr0,traditional_paper_rank_hat_k4i4j4_snr0,traditional_paper_runtime_k4i4j4_snr0,traditional_paper_zf_selected_nmse_db_k4i4j4_snr0,traditional_paper_zf_achieved_rate_k4i4j4_snr0,traditional_paper_zf_predicted_rate_k4i4j4_snr0,traditional_paper_zf_search_runtime_k4i4j4_snr0,traditional_paper_zf_search_evals_k4i4j4_snr0,traditional_paper_zf_selected_k_k4i4j4_snr0,traditional_paper_zf_selected_i_k4i4j4_snr0,traditional_paper_zf_selected_j_k4i4j4_snr0,traditional_paper_zf_optimism_k4i4j4_snr0,traditional_paper_mmse_selected_nmse_db_k4i4j4_snr0,traditional_paper_mmse_achieved_rate_k4i4j4_snr0,traditional_paper_mmse_predicted_rate_k4i4j4_snr0,traditional_paper_mmse_search_runtime_k4i4j4_snr0,traditional_paper_mmse_search_evals_k4i4j4_snr0,traditional_paper_mmse_selected_k_k4i4j4_snr0,traditional_paper_mmse_selected_i_k4i4j4_snr0,traditional_paper_mmse_selected_j_k4i4j4_snr0,traditional_paper_mmse_optimism_k4i4j4_snr0,traditional_paper_mrc_selected_nmse_db_k4i4j4_snr0,traditional_paper_mrc_achieved_rate_k4i4j4_snr0,traditional_paper_mrc_predicted_rate_k4i4j4_snr0,traditional_paper_mrc_search_runtime_k4i4j4_snr0,traditional_paper_mrc_search_evals_k4i4j4_snr0,traditional_paper_mrc_selected_k_k4i4j4_snr0,traditional_paper_mrc_selected_i_k4i4j4_snr0,traditional_paper_mrc_selected_j_k4i4j4_snr0,traditional_paper_mrc_optimism_k4i4j4_snr0,genie_nmse_db_k4i4j4_snr10,genie_nmse_median_db_k4i4j4_snr10,genie_nmse_p90_db_k4i4j4_snr10,genie_prediction_nmse_db_k4i4j4_snr10,genie_prediction_nmse_median_db_k4i4j4_snr10,genie_prediction_nmse_p90_db_k4i4j4_snr10,genie_aoa_rmse_deg_k4i4j4_snr10,genie_rank_hat_k4i4j4_snr10,genie_runtime_k4i4j4_snr10,genie_zf_selected_nmse_db_k4i4j4_snr10,genie_zf_achieved_rate_k4i4j4_snr10,genie_zf_predicted_rate_k4i4j4_snr10,genie_zf_search_runtime_k4i4j4_snr10,genie_zf_search_evals_k4i4j4_snr10,genie_zf_selected_k_k4i4j4_snr10,genie_zf_selected_i_k4i4j4_snr10,genie_zf_selected_j_k4i4j4_snr10,genie_zf_optimism_k4i4j4_snr10,genie_mmse_selected_nmse_db_k4i4j4_snr10,genie_mmse_achieved_rate_k4i4j4_snr10,genie_mmse_predicted_rate_k4i4j4_snr10,genie_mmse_search_runtime_k4i4j4_snr10,genie_mmse_search_evals_k4i4j4_snr10,genie_mmse_selected_k_k4i4j4_snr10,genie_mmse_selected_i_k4i4j4_snr10,genie_mmse_selected_j_k4i4j4_snr10,genie_mmse_optimism_k4i4j4_snr10,genie_mrc_selected_nmse_db_k4i4j4_snr10,genie_mrc_achieved_rate_k4i4j4_snr10,genie_mrc_predicted_rate_k4i4j4_snr10,genie_mrc_search_runtime_k4i4j4_snr10,genie_mrc_search_evals_k4i4j4_snr10,genie_mrc_selected_k_k4i4j4_snr10,genie_mrc_selected_i_k4i4j4_snr10,genie_mrc_selected_j_k4i4j4_snr10,genie_mrc_optimism_k4i4j4_snr10,als_mdl_nmse_db_k4i4j4_snr10,als_mdl_nmse_median_db_k4i4j4_snr10,als_mdl_nmse_p90_db_k4i4j4_snr10,als_mdl_prediction_nmse_db_k4i4j4_snr10,als_mdl_prediction_nmse_median_db_k4i4j4_snr10,als_mdl_prediction_nmse_p90_db_k4i4j4_snr10,als_mdl_aoa_rmse_deg_k4i4j4_snr10,als_mdl_rank_hat_k4i4j4_snr10,als_mdl_runtime_k4i4j4_snr10,als_mdl_zf_selected_nmse_db_k4i4j4_snr10,als_mdl_zf_achieved_rate_k4i4j4_snr10,als_mdl_zf_predicted_rate_k4i4j4_snr10,als_mdl_zf_search_runtime_k4i4j4_snr10,als_mdl_zf_search_evals_k4i4j4_snr10,als_mdl_zf_selected_k_k4i4j4_snr10,als_mdl_zf_selected_i_k4i4j4_snr10,als_mdl_zf_selected_j_k4i4j4_snr10,als_mdl_zf_optimism_k4i4j4_snr10,als_mdl_mmse_selected_nmse_db_k4i4j4_snr10,als_mdl_mmse_achieved_rate_k4i4j4_snr10,als_mdl_mmse_predicted_rate_k4i4j4_snr10,als_mdl_mmse_search_runtime_k4i4j4_snr10,als_mdl_mmse_search_evals_k4i4j4_snr10,als_mdl_mmse_selected_k_k4i4j4_snr10,als_mdl_mmse_selected_i_k4i4j4_snr10,als_mdl_mmse_selected_j_k4i4j4_snr10,als_mdl_mmse_optimism_k4i4j4_snr10,als_mdl_mrc_selected_nmse_db_k4i4j4_snr10,als_mdl_mrc_achieved_rate_k4i4j4_snr10,als_mdl_mrc_predicted_rate_k4i4j4_snr10,als_mdl_mrc_search_runtime_k4i4j4_snr10,als_mdl_mrc_search_evals_k4i4j4_snr10,als_mdl_mrc_selected_k_k4i4j4_snr10,als_mdl_mrc_selected_i_k4i4j4_snr10,als_mdl_mrc_selected_j_k4i4j4_snr10,als_mdl_mrc_optimism_k4i4j4_snr10,music_fb_mdl_nmse_db_k4i4j4_snr10,music_fb_mdl_nmse_median_db_k4i4j4_snr10,music_fb_mdl_nmse_p90_db_k4i4j4_snr10,music_fb_mdl_prediction_nmse_db_k4i4j4_snr10,music_fb_mdl_prediction_nmse_median_db_k4i4j4_snr10,music_fb_mdl_prediction_nmse_p90_db_k4i4j4_snr10,music_fb_mdl_aoa_rmse_deg_k4i4j4_snr10,music_fb_mdl_rank_hat_k4i4j4_snr10,music_fb_mdl_runtime_k4i4j4_snr10,music_fb_mdl_zf_selected_nmse_db_k4i4j4_snr10,music_fb_mdl_zf_achieved_rate_k4i4j4_snr10,music_fb_mdl_zf_predicted_rate_k4i4j4_snr10,music_fb_mdl_zf_search_runtime_k4i4j4_snr10,music_fb_mdl_zf_search_evals_k4i4j4_snr10,music_fb_mdl_zf_selected_k_k4i4j4_snr10,music_fb_mdl_zf_selected_i_k4i4j4_snr10,music_fb_mdl_zf_selected_j_k4i4j4_snr10,music_fb_mdl_zf_optimism_k4i4j4_snr10,music_fb_mdl_mmse_selected_nmse_db_k4i4j4_snr10,music_fb_mdl_mmse_achieved_rate_k4i4j4_snr10,music_fb_mdl_mmse_predicted_rate_k4i4j4_snr10,music_fb_mdl_mmse_search_runtime_k4i4j4_snr10,music_fb_mdl_mmse_search_evals_k4i4j4_snr10,music_fb_mdl_mmse_selected_k_k4i4j4_snr10,music_fb_mdl_mmse_selected_i_k4i4j4_snr10,music_fb_mdl_mmse_selected_j_k4i4j4_snr10,music_fb_mdl_mmse_optimism_k4i4j4_snr10,music_fb_mdl_mrc_selected_nmse_db_k4i4j4_snr10,music_fb_mdl_mrc_achieved_rate_k4i4j4_snr10,music_fb_mdl_mrc_predicted_rate_k4i4j4_snr10,music_fb_mdl_mrc_search_runtime_k4i4j4_snr10,music_fb_mdl_mrc_search_evals_k4i4j4_snr10,music_fb_mdl_mrc_selected_k_k4i4j4_snr10,music_fb_mdl_mrc_selected_i_k4i4j4_snr10,music_fb_mdl_mrc_selected_j_k4i4j4_snr10,music_fb_mdl_mrc_optimism_k4i4j4_snr10,traditional_paper_nmse_db_k4i4j4_snr10,traditional_paper_nmse_median_db_k4i4j4_snr10,traditional_paper_nmse_p90_db_k4i4j4_snr10,traditional_paper_prediction_nmse_db_k4i4j4_snr10,traditional_paper_prediction_nmse_median_db_k4i4j4_snr10,traditional_paper_prediction_nmse_p90_db_k4i4j4_snr10,traditional_paper_aoa_rmse_deg_k4i4j4_snr10,traditional_paper_rank_hat_k4i4j4_snr10,traditional_paper_runtime_k4i4j4_snr10,traditional_paper_zf_selected_nmse_db_k4i4j4_snr10,traditional_paper_zf_achieved_rate_k4i4j4_snr10,traditional_paper_zf_predicted_rate_k4i4j4_snr10,traditional_paper_zf_search_runtime_k4i4j4_snr10,traditional_paper_zf_search_evals_k4i4j4_snr10,traditional_paper_zf_selected_k_k4i4j4_snr10,traditional_paper_zf_selected_i_k4i4j4_snr10,traditional_paper_zf_selected_j_k4i4j4_snr10,traditional_paper_zf_optimism_k4i4j4_snr10,traditional_paper_mmse_selected_nmse_db_k4i4j4_snr10,traditional_paper_mmse_achieved_rate_k4i4j4_snr10,traditional_paper_mmse_predicted_rate_k4i4j4_snr10,traditional_paper_mmse_search_runtime_k4i4j4_snr10,traditional_paper_mmse_search_evals_k4i4j4_snr10,traditional_paper_mmse_selected_k_k4i4j4_snr10,traditional_paper_mmse_selected_i_k4i4j4_snr10,traditional_paper_mmse_selected_j_k4i4j4_snr10,traditional_paper_mmse_optimism_k4i4j4_snr10,traditional_paper_mrc_selected_nmse_db_k4i4j4_snr10,traditional_paper_mrc_achieved_rate_k4i4j4_snr10,traditional_paper_mrc_predicted_rate_k4i4j4_snr10,traditional_paper_mrc_search_runtime_k4i4j4_snr10,traditional_paper_mrc_search_evals_k4i4j4_snr10,traditional_paper_mrc_selected_k_k4i4j4_snr10,traditional_paper_mrc_selected_i_k4i4j4_snr10,traditional_paper_mrc_selected_j_k4i4j4_snr10,traditional_paper_mrc_optimism_k4i4j4_snr10,genie_nmse_db_k4i4j4_snr20,genie_nmse_median_db_k4i4j4_snr20,genie_nmse_p90_db_k4i4j4_snr20,genie_prediction_nmse_db_k4i4j4_snr20,genie_prediction_nmse_median_db_k4i4j4_snr20,genie_prediction_nmse_p90_db_k4i4j4_snr20,genie_aoa_rmse_deg_k4i4j4_snr20,genie_rank_hat_k4i4j4_snr20,genie_runtime_k4i4j4_snr20,genie_zf_selected_nmse_db_k4i4j4_snr20,genie_zf_achieved_rate_k4i4j4_snr20,genie_zf_predicted_rate_k4i4j4_snr20,genie_zf_search_runtime_k4i4j4_snr20,genie_zf_search_evals_k4i4j4_snr20,genie_zf_selected_k_k4i4j4_snr20,genie_zf_selected_i_k4i4j4_snr20,genie_zf_selected_j_k4i4j4_snr20,genie_zf_optimism_k4i4j4_snr20,genie_mmse_selected_nmse_db_k4i4j4_snr20,genie_mmse_achieved_rate_k4i4j4_snr20,genie_mmse_predicted_rate_k4i4j4_snr20,genie_mmse_search_runtime_k4i4j4_snr20,genie_mmse_search_evals_k4i4j4_snr20,genie_mmse_selected_k_k4i4j4_snr20,genie_mmse_selected_i_k4i4j4_snr20,genie_mmse_selected_j_k4i4j4_snr20,genie_mmse_optimism_k4i4j4_snr20,genie_mrc_selected_nmse_db_k4i4j4_snr20,genie_mrc_achieved_rate_k4i4j4_snr20,genie_mrc_predicted_rate_k4i4j4_snr20,genie_mrc_search_runtime_k4i4j4_snr20,genie_mrc_search_evals_k4i4j4_snr20,genie_mrc_selected_k_k4i4j4_snr20,genie_mrc_selected_i_k4i4j4_snr20,genie_mrc_selected_j_k4i4j4_snr20,genie_mrc_optimism_k4i4j4_snr20,als_mdl_nmse_db_k4i4j4_snr20,als_mdl_nmse_median_db_k4i4j4_snr20,als_mdl_nmse_p90_db_k4i4j4_snr20,als_mdl_prediction_nmse_db_k4i4j4_snr20,als_mdl_prediction_nmse_median_db_k4i4j4_snr20,als_mdl_prediction_nmse_p90_db_k4i4j4_snr20,als_mdl_aoa_rmse_deg_k4i4j4_snr20,als_mdl_rank_hat_k4i4j4_snr20,als_mdl_runtime_k4i4j4_snr20,als_mdl_zf_selected_nmse_db_k4i4j4_snr20,als_mdl_zf_achieved_rate_k4i4j4_snr20,als_mdl_zf_predicted_rate_k4i4j4_snr20,als_mdl_zf_search_runtime_k4i4j4_snr20,als_mdl_zf_search_evals_k4i4j4_snr20,als_mdl_zf_selected_k_k4i4j4_snr20,als_mdl_zf_selected_i_k4i4j4_snr20,als_mdl_zf_selected_j_k4i4j4_snr20,als_mdl_zf_optimism_k4i4j4_snr20,als_mdl_mmse_selected_nmse_db_k4i4j4_snr20,als_mdl_mmse_achieved_rate_k4i4j4_snr20,als_mdl_mmse_predicted_rate_k4i4j4_snr20,als_mdl_mmse_search_runtime_k4i4j4_snr20,als_mdl_mmse_search_evals_k4i4j4_snr20,als_mdl_mmse_selected_k_k4i4j4_snr20,als_mdl_mmse_selected_i_k4i4j4_snr20,als_mdl_mmse_selected_j_k4i4j4_snr20,als_mdl_mmse_optimism_k4i4j4_snr20,als_mdl_mrc_selected_nmse_db_k4i4j4_snr20,als_mdl_mrc_achieved_rate_k4i4j4_snr20,als_mdl_mrc_predicted_rate_k4i4j4_snr20,als_mdl_mrc_search_runtime_k4i4j4_snr20,als_mdl_mrc_search_evals_k4i4j4_snr20,als_mdl_mrc_selected_k_k4i4j4_snr20,als_mdl_mrc_selected_i_k4i4j4_snr20,als_mdl_mrc_selected_j_k4i4j4_snr20,als_mdl_mrc_optimism_k4i4j4_snr20,music_fb_mdl_nmse_db_k4i4j4_snr20,music_fb_mdl_nmse_median_db_k4i4j4_snr20,music_fb_mdl_nmse_p90_db_k4i4j4_snr20,music_fb_mdl_prediction_nmse_db_k4i4j4_snr20,music_fb_mdl_prediction_nmse_median_db_k4i4j4_snr20,music_fb_mdl_prediction_nmse_p90_db_k4i4j4_snr20,music_fb_mdl_aoa_rmse_deg_k4i4j4_snr20,music_fb_mdl_rank_hat_k4i4j4_snr20,music_fb_mdl_runtime_k4i4j4_snr20,music_fb_mdl_zf_selected_nmse_db_k4i4j4_snr20,music_fb_mdl_zf_achieved_rate_k4i4j4_snr20,music_fb_mdl_zf_predicted_rate_k4i4j4_snr20,music_fb_mdl_zf_search_runtime_k4i4j4_snr20,music_fb_mdl_zf_search_evals_k4i4j4_snr20,music_fb_mdl_zf_selected_k_k4i4j4_snr20,music_fb_mdl_zf_selected_i_k4i4j4_snr20,music_fb_mdl_zf_selected_j_k4i4j4_snr20,music_fb_mdl_zf_optimism_k4i4j4_snr20,music_fb_mdl_mmse_selected_nmse_db_k4i4j4_snr20,music_fb_mdl_mmse_achieved_rate_k4i4j4_snr20,music_fb_mdl_mmse_predicted_rate_k4i4j4_snr20,music_fb_mdl_mmse_search_runtime_k4i4j4_snr20,music_fb_mdl_mmse_search_evals_k4i4j4_snr20,music_fb_mdl_mmse_selected_k_k4i4j4_snr20,music_fb_mdl_mmse_selected_i_k4i4j4_snr20,music_fb_mdl_mmse_selected_j_k4i4j4_snr20,music_fb_mdl_mmse_optimism_k4i4j4_snr20,music_fb_mdl_mrc_selected_nmse_db_k4i4j4_snr20,music_fb_mdl_mrc_achieved_rate_k4i4j4_snr20,music_fb_mdl_mrc_predicted_rate_k4i4j4_snr20,music_fb_mdl_mrc_search_runtime_k4i4j4_snr20,music_fb_mdl_mrc_search_evals_k4i4j4_snr20,music_fb_mdl_mrc_selected_k_k4i4j4_snr20,music_fb_mdl_mrc_selected_i_k4i4j4_snr20,music_fb_mdl_mrc_selected_j_k4i4j4_snr20,music_fb_mdl_mrc_optimism_k4i4j4_snr20,traditional_paper_nmse_db_k4i4j4_snr20,traditional_paper_nmse_median_db_k4i4j4_snr20,traditional_paper_nmse_p90_db_k4i4j4_snr20,traditional_paper_prediction_nmse_db_k4i4j4_snr20,traditional_paper_prediction_nmse_median_db_k4i4j4_snr20,traditional_paper_prediction_nmse_p90_db_k4i4j4_snr20,traditional_paper_aoa_rmse_deg_k4i4j4_snr20,traditional_paper_rank_hat_k4i4j4_snr20,traditional_paper_runtime_k4i4j4_snr20,traditional_paper_zf_selected_nmse_db_k4i4j4_snr20,traditional_paper_zf_achieved_rate_k4i4j4_snr20,traditional_paper_zf_predicted_rate_k4i4j4_snr20,traditional_paper_zf_search_runtime_k4i4j4_snr20,traditional_paper_zf_search_evals_k4i4j4_snr20,traditional_paper_zf_selected_k_k4i4j4_snr20,traditional_paper_zf_selected_i_k4i4j4_snr20,traditional_paper_zf_selected_j_k4i4j4_snr20,traditional_paper_zf_optimism_k4i4j4_snr20,traditional_paper_mmse_selected_nmse_db_k4i4j4_snr20,traditional_paper_mmse_achieved_rate_k4i4j4_snr20,traditional_paper_mmse_predicted_rate_k4i4j4_snr20,traditional_paper_mmse_search_runtime_k4i4j4_snr20,traditional_paper_mmse_search_evals_k4i4j4_snr20,traditional_paper_mmse_selected_k_k4i4j4_snr20,traditional_paper_mmse_selected_i_k4i4j4_snr20,traditional_paper_mmse_selected_j_k4i4j4_snr20,traditional_paper_mmse_optimism_k4i4j4_snr20,traditional_paper_mrc_selected_nmse_db_k4i4j4_snr20,traditional_paper_mrc_achieved_rate_k4i4j4_snr20,traditional_paper_mrc_predicted_rate_k4i4j4_snr20,traditional_paper_mrc_search_runtime_k4i4j4_snr20,traditional_paper_mrc_search_evals_k4i4j4_snr20,traditional_paper_mrc_selected_k_k4i4j4_snr20,traditional_paper_mrc_selected_i_k4i4j4_snr20,traditional_paper_mrc_selected_j_k4i4j4_snr20,traditional_paper_mrc_optimism_k4i4j4_snr20,genie_nmse_db_k2i8j4_snr0,genie_nmse_median_db_k2i8j4_snr0,genie_nmse_p90_db_k2i8j4_snr0,genie_prediction_nmse_db_k2i8j4_snr0,genie_prediction_nmse_median_db_k2i8j4_snr0,genie_prediction_nmse_p90_db_k2i8j4_snr0,genie_aoa_rmse_deg_k2i8j4_snr0,genie_rank_hat_k2i8j4_snr0,genie_runtime_k2i8j4_snr0,genie_zf_selected_nmse_db_k2i8j4_snr0,genie_zf_achieved_rate_k2i8j4_snr0,genie_zf_predicted_rate_k2i8j4_snr0,genie_zf_search_runtime_k2i8j4_snr0,genie_zf_search_evals_k2i8j4_snr0,genie_zf_selected_k_k2i8j4_snr0,genie_zf_selected_i_k2i8j4_snr0,genie_zf_selected_j_k2i8j4_snr0,genie_zf_optimism_k2i8j4_snr0,genie_mmse_selected_nmse_db_k2i8j4_snr0,genie_mmse_achieved_rate_k2i8j4_snr0,genie_mmse_predicted_rate_k2i8j4_snr0,genie_mmse_search_runtime_k2i8j4_snr0,genie_mmse_search_evals_k2i8j4_snr0,genie_mmse_selected_k_k2i8j4_snr0,genie_mmse_selected_i_k2i8j4_snr0,genie_mmse_selected_j_k2i8j4_snr0,genie_mmse_optimism_k2i8j4_snr0,genie_mrc_selected_nmse_db_k2i8j4_snr0,genie_mrc_achieved_rate_k2i8j4_snr0,genie_mrc_predicted_rate_k2i8j4_snr0,genie_mrc_search_runtime_k2i8j4_snr0,genie_mrc_search_evals_k2i8j4_snr0,genie_mrc_selected_k_k2i8j4_snr0,genie_mrc_selected_i_k2i8j4_snr0,genie_mrc_selected_j_k2i8j4_snr0,genie_mrc_optimism_k2i8j4_snr0,als_mdl_nmse_db_k2i8j4_snr0,als_mdl_nmse_median_db_k2i8j4_snr0,als_mdl_nmse_p90_db_k2i8j4_snr0,als_mdl_prediction_nmse_db_k2i8j4_snr0,als_mdl_prediction_nmse_median_db_k2i8j4_snr0,als_mdl_prediction_nmse_p90_db_k2i8j4_snr0,als_mdl_aoa_rmse_deg_k2i8j4_snr0,als_mdl_rank_hat_k2i8j4_snr0,als_mdl_runtime_k2i8j4_snr0,als_mdl_zf_selected_nmse_db_k2i8j4_snr0,als_mdl_zf_achieved_rate_k2i8j4_snr0,als_mdl_zf_predicted_rate_k2i8j4_snr0,als_mdl_zf_search_runtime_k2i8j4_snr0,als_mdl_zf_search_evals_k2i8j4_snr0,als_mdl_zf_selected_k_k2i8j4_snr0,als_mdl_zf_selected_i_k2i8j4_snr0,als_mdl_zf_selected_j_k2i8j4_snr0,als_mdl_zf_optimism_k2i8j4_snr0,als_mdl_mmse_selected_nmse_db_k2i8j4_snr0,als_mdl_mmse_achieved_rate_k2i8j4_snr0,als_mdl_mmse_predicted_rate_k2i8j4_snr0,als_mdl_mmse_search_runtime_k2i8j4_snr0,als_mdl_mmse_search_evals_k2i8j4_snr0,als_mdl_mmse_selected_k_k2i8j4_snr0,als_mdl_mmse_selected_i_k2i8j4_snr0,als_mdl_mmse_selected_j_k2i8j4_snr0,als_mdl_mmse_optimism_k2i8j4_snr0,als_mdl_mrc_selected_nmse_db_k2i8j4_snr0,als_mdl_mrc_achieved_rate_k2i8j4_snr0,als_mdl_mrc_predicted_rate_k2i8j4_snr0,als_mdl_mrc_search_runtime_k2i8j4_snr0,als_mdl_mrc_search_evals_k2i8j4_snr0,als_mdl_mrc_selected_k_k2i8j4_snr0,als_mdl_mrc_selected_i_k2i8j4_snr0,als_mdl_mrc_selected_j_k2i8j4_snr0,als_mdl_mrc_optimism_k2i8j4_snr0,music_fb_mdl_nmse_db_k2i8j4_snr0,music_fb_mdl_nmse_median_db_k2i8j4_snr0,music_fb_mdl_nmse_p90_db_k2i8j4_snr0,music_fb_mdl_prediction_nmse_db_k2i8j4_snr0,music_fb_mdl_prediction_nmse_median_db_k2i8j4_snr0,music_fb_mdl_prediction_nmse_p90_db_k2i8j4_snr0,music_fb_mdl_aoa_rmse_deg_k2i8j4_snr0,music_fb_mdl_rank_hat_k2i8j4_snr0,music_fb_mdl_runtime_k2i8j4_snr0,music_fb_mdl_zf_selected_nmse_db_k2i8j4_snr0,music_fb_mdl_zf_achieved_rate_k2i8j4_snr0,music_fb_mdl_zf_predicted_rate_k2i8j4_snr0,music_fb_mdl_zf_search_runtime_k2i8j4_snr0,music_fb_mdl_zf_search_evals_k2i8j4_snr0,music_fb_mdl_zf_selected_k_k2i8j4_snr0,music_fb_mdl_zf_selected_i_k2i8j4_snr0,music_fb_mdl_zf_selected_j_k2i8j4_snr0,music_fb_mdl_zf_optimism_k2i8j4_snr0,music_fb_mdl_mmse_selected_nmse_db_k2i8j4_snr0,music_fb_mdl_mmse_achieved_rate_k2i8j4_snr0,music_fb_mdl_mmse_predicted_rate_k2i8j4_snr0,music_fb_mdl_mmse_search_runtime_k2i8j4_snr0,music_fb_mdl_mmse_search_evals_k2i8j4_snr0,music_fb_mdl_mmse_selected_k_k2i8j4_snr0,music_fb_mdl_mmse_selected_i_k2i8j4_snr0,music_fb_mdl_mmse_selected_j_k2i8j4_snr0,music_fb_mdl_mmse_optimism_k2i8j4_snr0,music_fb_mdl_mrc_selected_nmse_db_k2i8j4_snr0,music_fb_mdl_mrc_achieved_rate_k2i8j4_snr0,music_fb_mdl_mrc_predicted_rate_k2i8j4_snr0,music_fb_mdl_mrc_search_runtime_k2i8j4_snr0,music_fb_mdl_mrc_search_evals_k2i8j4_snr0,music_fb_mdl_mrc_selected_k_k2i8j4_snr0,music_fb_mdl_mrc_selected_i_k2i8j4_snr0,music_fb_mdl_mrc_selected_j_k2i8j4_snr0,music_fb_mdl_mrc_optimism_k2i8j4_snr0,traditional_paper_nmse_db_k2i8j4_snr0,traditional_paper_nmse_median_db_k2i8j4_snr0,traditional_paper_nmse_p90_db_k2i8j4_snr0,traditional_paper_prediction_nmse_db_k2i8j4_snr0,traditional_paper_prediction_nmse_median_db_k2i8j4_snr0,traditional_paper_prediction_nmse_p90_db_k2i8j4_snr0,traditional_paper_aoa_rmse_deg_k2i8j4_snr0,traditional_paper_rank_hat_k2i8j4_snr0,traditional_paper_runtime_k2i8j4_snr0,traditional_paper_zf_selected_nmse_db_k2i8j4_snr0,traditional_paper_zf_achieved_rate_k2i8j4_snr0,traditional_paper_zf_predicted_rate_k2i8j4_snr0,traditional_paper_zf_search_runtime_k2i8j4_snr0,traditional_paper_zf_search_evals_k2i8j4_snr0,traditional_paper_zf_selected_k_k2i8j4_snr0,traditional_paper_zf_selected_i_k2i8j4_snr0,traditional_paper_zf_selected_j_k2i8j4_snr0,traditional_paper_zf_optimism_k2i8j4_snr0,traditional_paper_mmse_selected_nmse_db_k2i8j4_snr0,traditional_paper_mmse_achieved_rate_k2i8j4_snr0,traditional_paper_mmse_predicted_rate_k2i8j4_snr0,traditional_paper_mmse_search_runtime_k2i8j4_snr0,traditional_paper_mmse_search_evals_k2i8j4_snr0,traditional_paper_mmse_selected_k_k2i8j4_snr0,traditional_paper_mmse_selected_i_k2i8j4_snr0,traditional_paper_mmse_selected_j_k2i8j4_snr0,traditional_paper_mmse_optimism_k2i8j4_snr0,traditional_paper_mrc_selected_nmse_db_k2i8j4_snr0,traditional_paper_mrc_achieved_rate_k2i8j4_snr0,traditional_paper_mrc_predicted_rate_k2i8j4_snr0,traditional_paper_mrc_search_runtime_k2i8j4_snr0,traditional_paper_mrc_search_evals_k2i8j4_snr0,traditional_paper_mrc_selected_k_k2i8j4_snr0,traditional_paper_mrc_selected_i_k2i8j4_snr0,traditional_paper_mrc_selected_j_k2i8j4_snr0,traditional_paper_mrc_optimism_k2i8j4_snr0,genie_nmse_db_k2i8j4_snr10,genie_nmse_median_db_k2i8j4_snr10,genie_nmse_p90_db_k2i8j4_snr10,genie_prediction_nmse_db_k2i8j4_snr10,genie_prediction_nmse_median_db_k2i8j4_snr10,genie_prediction_nmse_p90_db_k2i8j4_snr10,genie_aoa_rmse_deg_k2i8j4_snr10,genie_rank_hat_k2i8j4_snr10,genie_runtime_k2i8j4_snr10,genie_zf_selected_nmse_db_k2i8j4_snr10,genie_zf_achieved_rate_k2i8j4_snr10,genie_zf_predicted_rate_k2i8j4_snr10,genie_zf_search_runtime_k2i8j4_snr10,genie_zf_search_evals_k2i8j4_snr10,genie_zf_selected_k_k2i8j4_snr10,genie_zf_selected_i_k2i8j4_snr10,genie_zf_selected_j_k2i8j4_snr10,genie_zf_optimism_k2i8j4_snr10,genie_mmse_selected_nmse_db_k2i8j4_snr10,genie_mmse_achieved_rate_k2i8j4_snr10,genie_mmse_predicted_rate_k2i8j4_snr10,genie_mmse_search_runtime_k2i8j4_snr10,genie_mmse_search_evals_k2i8j4_snr10,genie_mmse_selected_k_k2i8j4_snr10,genie_mmse_selected_i_k2i8j4_snr10,genie_mmse_selected_j_k2i8j4_snr10,genie_mmse_optimism_k2i8j4_snr10,genie_mrc_selected_nmse_db_k2i8j4_snr10,genie_mrc_achieved_rate_k2i8j4_snr10,genie_mrc_predicted_rate_k2i8j4_snr10,genie_mrc_search_runtime_k2i8j4_snr10,genie_mrc_search_evals_k2i8j4_snr10,genie_mrc_selected_k_k2i8j4_snr10,genie_mrc_selected_i_k2i8j4_snr10,genie_mrc_selected_j_k2i8j4_snr10,genie_mrc_optimism_k2i8j4_snr10,als_mdl_nmse_db_k2i8j4_snr10,als_mdl_nmse_median_db_k2i8j4_snr10,als_mdl_nmse_p90_db_k2i8j4_snr10,als_mdl_prediction_nmse_db_k2i8j4_snr10,als_mdl_prediction_nmse_median_db_k2i8j4_snr10,als_mdl_prediction_nmse_p90_db_k2i8j4_snr10,als_mdl_aoa_rmse_deg_k2i8j4_snr10,als_mdl_rank_hat_k2i8j4_snr10,als_mdl_runtime_k2i8j4_snr10,als_mdl_zf_selected_nmse_db_k2i8j4_snr10,als_mdl_zf_achieved_rate_k2i8j4_snr10,als_mdl_zf_predicted_rate_k2i8j4_snr10,als_mdl_zf_search_runtime_k2i8j4_snr10,als_mdl_zf_search_evals_k2i8j4_snr10,als_mdl_zf_selected_k_k2i8j4_snr10,als_mdl_zf_selected_i_k2i8j4_snr10,als_mdl_zf_selected_j_k2i8j4_snr10,als_mdl_zf_optimism_k2i8j4_snr10,als_mdl_mmse_selected_nmse_db_k2i8j4_snr10,als_mdl_mmse_achieved_rate_k2i8j4_snr10,als_mdl_mmse_predicted_rate_k2i8j4_snr10,als_mdl_mmse_search_runtime_k2i8j4_snr10,als_mdl_mmse_search_evals_k2i8j4_snr10,als_mdl_mmse_selected_k_k2i8j4_snr10,als_mdl_mmse_selected_i_k2i8j4_snr10,als_mdl_mmse_selected_j_k2i8j4_snr10,als_mdl_mmse_optimism_k2i8j4_snr10,als_mdl_mrc_selected_nmse_db_k2i8j4_snr10,als_mdl_mrc_achieved_rate_k2i8j4_snr10,als_mdl_mrc_predicted_rate_k2i8j4_snr10,als_mdl_mrc_search_runtime_k2i8j4_snr10,als_mdl_mrc_search_evals_k2i8j4_snr10,als_mdl_mrc_selected_k_k2i8j4_snr10,als_mdl_mrc_selected_i_k2i8j4_snr10,als_mdl_mrc_selected_j_k2i8j4_snr10,als_mdl_mrc_optimism_k2i8j4_snr10,music_fb_mdl_nmse_db_k2i8j4_snr10,music_fb_mdl_nmse_median_db_k2i8j4_snr10,music_fb_mdl_nmse_p90_db_k2i8j4_snr10,music_fb_mdl_prediction_nmse_db_k2i8j4_snr10,music_fb_mdl_prediction_nmse_median_db_k2i8j4_snr10,music_fb_mdl_prediction_nmse_p90_db_k2i8j4_snr10,music_fb_mdl_aoa_rmse_deg_k2i8j4_snr10,music_fb_mdl_rank_hat_k2i8j4_snr10,music_fb_mdl_runtime_k2i8j4_snr10,music_fb_mdl_zf_selected_nmse_db_k2i8j4_snr10,music_fb_mdl_zf_achieved_rate_k2i8j4_snr10,music_fb_mdl_zf_predicted_rate_k2i8j4_snr10,music_fb_mdl_zf_search_runtime_k2i8j4_snr10,music_fb_mdl_zf_search_evals_k2i8j4_snr10,music_fb_mdl_zf_selected_k_k2i8j4_snr10,music_fb_mdl_zf_selected_i_k2i8j4_snr10,music_fb_mdl_zf_selected_j_k2i8j4_snr10,music_fb_mdl_zf_optimism_k2i8j4_snr10,music_fb_mdl_mmse_selected_nmse_db_k2i8j4_snr10,music_fb_mdl_mmse_achieved_rate_k2i8j4_snr10,music_fb_mdl_mmse_predicted_rate_k2i8j4_snr10,music_fb_mdl_mmse_search_runtime_k2i8j4_snr10,music_fb_mdl_mmse_search_evals_k2i8j4_snr10,music_fb_mdl_mmse_selected_k_k2i8j4_snr10,music_fb_mdl_mmse_selected_i_k2i8j4_snr10,music_fb_mdl_mmse_selected_j_k2i8j4_snr10,music_fb_mdl_mmse_optimism_k2i8j4_snr10,music_fb_mdl_mrc_selected_nmse_db_k2i8j4_snr10,music_fb_mdl_mrc_achieved_rate_k2i8j4_snr10,music_fb_mdl_mrc_predicted_rate_k2i8j4_snr10,music_fb_mdl_mrc_search_runtime_k2i8j4_snr10,music_fb_mdl_mrc_search_evals_k2i8j4_snr10,music_fb_mdl_mrc_selected_k_k2i8j4_snr10,music_fb_mdl_mrc_selected_i_k2i8j4_snr10,music_fb_mdl_mrc_selected_j_k2i8j4_snr10,music_fb_mdl_mrc_optimism_k2i8j4_snr10,traditional_paper_nmse_db_k2i8j4_snr10,traditional_paper_nmse_median_db_k2i8j4_snr10,traditional_paper_nmse_p90_db_k2i8j4_snr10,traditional_paper_prediction_nmse_db_k2i8j4_snr10,traditional_paper_prediction_nmse_median_db_k2i8j4_snr10,traditional_paper_prediction_nmse_p90_db_k2i8j4_snr10,traditional_paper_aoa_rmse_deg_k2i8j4_snr10,traditional_paper_rank_hat_k2i8j4_snr10,traditional_paper_runtime_k2i8j4_snr10,traditional_paper_zf_selected_nmse_db_k2i8j4_snr10,traditional_paper_zf_achieved_rate_k2i8j4_snr10,traditional_paper_zf_predicted_rate_k2i8j4_snr10,traditional_paper_zf_search_runtime_k2i8j4_snr10,traditional_paper_zf_search_evals_k2i8j4_snr10,traditional_paper_zf_selected_k_k2i8j4_snr10,traditional_paper_zf_selected_i_k2i8j4_snr10,traditional_paper_zf_selected_j_k2i8j4_snr10,traditional_paper_zf_optimism_k2i8j4_snr10,traditional_paper_mmse_selected_nmse_db_k2i8j4_snr10,traditional_paper_mmse_achieved_rate_k2i8j4_snr10,traditional_paper_mmse_predicted_rate_k2i8j4_snr10,traditional_paper_mmse_search_runtime_k2i8j4_snr10,traditional_paper_mmse_search_evals_k2i8j4_snr10,traditional_paper_mmse_selected_k_k2i8j4_snr10,traditional_paper_mmse_selected_i_k2i8j4_snr10,traditional_paper_mmse_selected_j_k2i8j4_snr10,traditional_paper_mmse_optimism_k2i8j4_snr10,traditional_paper_mrc_selected_nmse_db_k2i8j4_snr10,traditional_paper_mrc_achieved_rate_k2i8j4_snr10,traditional_paper_mrc_predicted_rate_k2i8j4_snr10,traditional_paper_mrc_search_runtime_k2i8j4_snr10,traditional_paper_mrc_search_evals_k2i8j4_snr10,traditional_paper_mrc_selected_k_k2i8j4_snr10,traditional_paper_mrc_selected_i_k2i8j4_snr10,traditional_paper_mrc_selected_j_k2i8j4_snr10,traditional_paper_mrc_optimism_k2i8j4_snr10,genie_nmse_db_k2i8j4_snr20,genie_nmse_median_db_k2i8j4_snr20,genie_nmse_p90_db_k2i8j4_snr20,genie_prediction_nmse_db_k2i8j4_snr20,genie_prediction_nmse_median_db_k2i8j4_snr20,genie_prediction_nmse_p90_db_k2i8j4_snr20,genie_aoa_rmse_deg_k2i8j4_snr20,genie_rank_hat_k2i8j4_snr20,genie_runtime_k2i8j4_snr20,genie_zf_selected_nmse_db_k2i8j4_snr20,genie_zf_achieved_rate_k2i8j4_snr20,genie_zf_predicted_rate_k2i8j4_snr20,genie_zf_search_runtime_k2i8j4_snr20,genie_zf_search_evals_k2i8j4_snr20,genie_zf_selected_k_k2i8j4_snr20,genie_zf_selected_i_k2i8j4_snr20,genie_zf_selected_j_k2i8j4_snr20,genie_zf_optimism_k2i8j4_snr20,genie_mmse_selected_nmse_db_k2i8j4_snr20,genie_mmse_achieved_rate_k2i8j4_snr20,genie_mmse_predicted_rate_k2i8j4_snr20,genie_mmse_search_runtime_k2i8j4_snr20,genie_mmse_search_evals_k2i8j4_snr20,genie_mmse_selected_k_k2i8j4_snr20,genie_mmse_selected_i_k2i8j4_snr20,genie_mmse_selected_j_k2i8j4_snr20,genie_mmse_optimism_k2i8j4_snr20,genie_mrc_selected_nmse_db_k2i8j4_snr20,genie_mrc_achieved_rate_k2i8j4_snr20,genie_mrc_predicted_rate_k2i8j4_snr20,genie_mrc_search_runtime_k2i8j4_snr20,genie_mrc_search_evals_k2i8j4_snr20,genie_mrc_selected_k_k2i8j4_snr20,genie_mrc_selected_i_k2i8j4_snr20,genie_mrc_selected_j_k2i8j4_snr20,genie_mrc_optimism_k2i8j4_snr20,als_mdl_nmse_db_k2i8j4_snr20,als_mdl_nmse_median_db_k2i8j4_snr20,als_mdl_nmse_p90_db_k2i8j4_snr20,als_mdl_prediction_nmse_db_k2i8j4_snr20,als_mdl_prediction_nmse_median_db_k2i8j4_snr20,als_mdl_prediction_nmse_p90_db_k2i8j4_snr20,als_mdl_aoa_rmse_deg_k2i8j4_snr20,als_mdl_rank_hat_k2i8j4_snr20,als_mdl_runtime_k2i8j4_snr20,als_mdl_zf_selected_nmse_db_k2i8j4_snr20,als_mdl_zf_achieved_rate_k2i8j4_snr20,als_mdl_zf_predicted_rate_k2i8j4_snr20,als_mdl_zf_search_runtime_k2i8j4_snr20,als_mdl_zf_search_evals_k2i8j4_snr20,als_mdl_zf_selected_k_k2i8j4_snr20,als_mdl_zf_selected_i_k2i8j4_snr20,als_mdl_zf_selected_j_k2i8j4_snr20,als_mdl_zf_optimism_k2i8j4_snr20,als_mdl_mmse_selected_nmse_db_k2i8j4_snr20,als_mdl_mmse_achieved_rate_k2i8j4_snr20,als_mdl_mmse_predicted_rate_k2i8j4_snr20,als_mdl_mmse_search_runtime_k2i8j4_snr20,als_mdl_mmse_search_evals_k2i8j4_snr20,als_mdl_mmse_selected_k_k2i8j4_snr20,als_mdl_mmse_selected_i_k2i8j4_snr20,als_mdl_mmse_selected_j_k2i8j4_snr20,als_mdl_mmse_optimism_k2i8j4_snr20,als_mdl_mrc_selected_nmse_db_k2i8j4_snr20,als_mdl_mrc_achieved_rate_k2i8j4_snr20,als_mdl_mrc_predicted_rate_k2i8j4_snr20,als_mdl_mrc_search_runtime_k2i8j4_snr20,als_mdl_mrc_search_evals_k2i8j4_snr20,als_mdl_mrc_selected_k_k2i8j4_snr20,als_mdl_mrc_selected_i_k2i8j4_snr20,als_mdl_mrc_selected_j_k2i8j4_snr20,als_mdl_mrc_optimism_k2i8j4_snr20,music_fb_mdl_nmse_db_k2i8j4_snr20,music_fb_mdl_nmse_median_db_k2i8j4_snr20,music_fb_mdl_nmse_p90_db_k2i8j4_snr20,music_fb_mdl_prediction_nmse_db_k2i8j4_snr20,music_fb_mdl_prediction_nmse_median_db_k2i8j4_snr20,music_fb_mdl_prediction_nmse_p90_db_k2i8j4_snr20,music_fb_mdl_aoa_rmse_deg_k2i8j4_snr20,music_fb_mdl_rank_hat_k2i8j4_snr20,music_fb_mdl_runtime_k2i8j4_snr20,music_fb_mdl_zf_selected_nmse_db_k2i8j4_snr20,music_fb_mdl_zf_achieved_rate_k2i8j4_snr20,music_fb_mdl_zf_predicted_rate_k2i8j4_snr20,music_fb_mdl_zf_search_runtime_k2i8j4_snr20,music_fb_mdl_zf_search_evals_k2i8j4_snr20,music_fb_mdl_zf_selected_k_k2i8j4_snr20,music_fb_mdl_zf_selected_i_k2i8j4_snr20,music_fb_mdl_zf_selected_j_k2i8j4_snr20,music_fb_mdl_zf_optimism_k2i8j4_snr20,music_fb_mdl_mmse_selected_nmse_db_k2i8j4_snr20,music_fb_mdl_mmse_achieved_rate_k2i8j4_snr20,music_fb_mdl_mmse_predicted_rate_k2i8j4_snr20,music_fb_mdl_mmse_search_runtime_k2i8j4_snr20,music_fb_mdl_mmse_search_evals_k2i8j4_snr20,music_fb_mdl_mmse_selected_k_k2i8j4_snr20,music_fb_mdl_mmse_selected_i_k2i8j4_snr20,music_fb_mdl_mmse_selected_j_k2i8j4_snr20,music_fb_mdl_mmse_optimism_k2i8j4_snr20,music_fb_mdl_mrc_selected_nmse_db_k2i8j4_snr20,music_fb_mdl_mrc_achieved_rate_k2i8j4_snr20,music_fb_mdl_mrc_predicted_rate_k2i8j4_snr20,music_fb_mdl_mrc_search_runtime_k2i8j4_snr20,music_fb_mdl_mrc_search_evals_k2i8j4_snr20,music_fb_mdl_mrc_selected_k_k2i8j4_snr20,music_fb_mdl_mrc_selected_i_k2i8j4_snr20,music_fb_mdl_mrc_selected_j_k2i8j4_snr20,music_fb_mdl_mrc_optimism_k2i8j4_snr20,traditional_paper_nmse_db_k2i8j4_snr20,traditional_paper_nmse_median_db_k2i8j4_snr20,traditional_paper_nmse_p90_db_k2i8j4_snr20,traditional_paper_prediction_nmse_db_k2i8j4_snr20,traditional_paper_prediction_nmse_median_db_k2i8j4_snr20,traditional_paper_prediction_nmse_p90_db_k2i8j4_snr20,traditional_paper_aoa_rmse_deg_k2i8j4_snr20,traditional_paper_rank_hat_k2i8j4_snr20,traditional_paper_runtime_k2i8j4_snr20,traditional_paper_zf_selected_nmse_db_k2i8j4_snr20,traditional_paper_zf_achieved_rate_k2i8j4_snr20,traditional_paper_zf_predicted_rate_k2i8j4_snr20,traditional_paper_zf_search_runtime_k2i8j4_snr20,traditional_paper_zf_search_evals_k2i8j4_snr20,traditional_paper_zf_selected_k_k2i8j4_snr20,traditional_paper_zf_selected_i_k2i8j4_snr20,traditional_paper_zf_selected_j_k2i8j4_snr20,traditional_paper_zf_optimism_k2i8j4_snr20,traditional_paper_mmse_selected_nmse_db_k2i8j4_snr20,traditional_paper_mmse_achieved_rate_k2i8j4_snr20,traditional_paper_mmse_predicted_rate_k2i8j4_snr20,traditional_paper_mmse_search_runtime_k2i8j4_snr20,traditional_paper_mmse_search_evals_k2i8j4_snr20,traditional_paper_mmse_selected_k_k2i8j4_snr20,traditional_paper_mmse_selected_i_k2i8j4_snr20,traditional_paper_mmse_selected_j_k2i8j4_snr20,traditional_paper_mmse_optimism_k2i8j4_snr20,traditional_paper_mrc_selected_nmse_db_k2i8j4_snr20,traditional_paper_mrc_achieved_rate_k2i8j4_snr20,traditional_paper_mrc_predicted_rate_k2i8j4_snr20,traditional_paper_mrc_search_runtime_k2i8j4_snr20,traditional_paper_mrc_search_evals_k2i8j4_snr20,traditional_paper_mrc_selected_k_k2i8j4_snr20,traditional_paper_mrc_selected_i_k2i8j4_snr20,traditional_paper_mrc_selected_j_k2i8j4_snr20,traditional_paper_mrc_optimism_k2i8j4_snr20
2,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.1588743887841701e-05,nan,6.559415718790747,6.559415718790747,0.0023342868769541383,64.0,0.0,7.257,1.406,0.0,nan,6.571386960804937,6.571386960804937,0.0015947848921641708,64.0,0.0,7.296,1.394,0.0,nan,6.194717959677835,6.194717959677835,0.001075566022656858,64.0,0.0,7.418,1.528,0.0,-25.729525987387277,-30.85027812952744,-22.41214573222116,-24.043480685281743,-28.253339703092163,-21.5802446506746,0.7491360408354092,2.906,0.680355817221105,-26.345262092576846,6.54296713915129,6.55068901085985,0.002360907593742013,64.0,0.0,7.204,1.412,0.007721871708560535,-26.343939295692994,6.555064336294781,6.562797274761707,0.0016020360430702566,64.0,0.0,7.203,1.427,0.007732938466926242,-26.04674552881217,6.179492645396932,6.186280277893651,0.0010781595073640347,64.0,0.0,7.349,1.534,0.006787632496719098,-26.544494365643374,-31.10064752206401,-22.971128038281194,-25.03187769796626,-28.634769598973126,-22.28149204848386,0.5758323715331594,2.906,0.07248492186982185,-26.775908974094975,6.5455261738270245,6.553546808484661,0.0023658852064982056,64.0,0.0,7.191,1.421,0.008020634657636805,-26.7824527897422,6.557788236677402,6.565635261846717,0.0016000016620382666,64.0,0.0,7.222,1.424,0.007847025169315458,-26.598780551394686,6.18057325567263,6.188458799418906,0.001075604686513543,64.0,0.0,7.375,1.525,0.007885543746276369,2.9397154216438666,2.948425825559085,3.2397704151728934,nan,nan,nan,nan,nan,0.0008393126111477613,-27.074043326858277,6.074177187990871,6.085153793714364,0.0023066681837663056,64.0,0.0,0.0,0.0,0.010976605723493016,-27.074043326858277,6.102804053011826,6.113984359320523,0.001587031845934689,64.0,0.0,0.0,0.0,0.011180306308697041,-27.074043326858277,5.2899623668728735,5.298031419861042,0.0010718191787600518,64.0,0.0,0.0,0.0,0.008069052988168401,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.1362345889210702e-05,nan,12.920394895622342,12.920394895622342,0.0023209878839552402,64.0,0.0,7.257,1.402,0.0,nan,12.921853058398225,12.921853058398225,0.0015906829172745347,64.0,0.0,7.259,1.404,0.0,nan,11.30406290909537,11.30406290909537,0.0010735980570316314,64.0,0.0,7.522,1.504,0.0,-38.76004800315406,-41.290392291378566,-39.21490122202749,-35.92000178048136,-38.92699131408073,-35.84394132955143,0.20192988999350678,2.992,0.8484985964605585,-39.67328375427513,12.918205635262598,12.921076447275272,0.0023648746469989417,64.0,0.0,7.202,1.41,0.002870812012673696,-39.6725732740981,12.919688823291409,12.92253872054268,0.0016044115722179412,64.0,0.0,7.198,1.413,0.0028498972512700504,-38.86952073731895,11.30265547831801,11.304300997112122,0.0010796109521761536,64.0,0.0,7.566,1.511,0.0016455187941115668,-26.56638546236874,-40.9657100276948,-39.15993340562687,-25.14647679562042,-38.11406196078839,-35.58299728565471,0.4370781623031037,2.992,0.0720112965637818,-26.593457811404974,12.899087556544721,12.911952144908518,0.002364986788481474,64.0,0.0,7.242,1.408,0.012864588363797225,-26.593410047595448,12.900630805108104,12.913419324222495,0.0015985971437767147,64.0,0.0,7.236,1.41,0.01278851911439105,-26.913462946809766,11.287394461856417,11.29503262262192,0.0010742206377908588,64.0,0.0,7.524,1.507,0.007638160765502278,2.937035357055519,2.947240553300217,3.240967799029044,nan,nan,nan,nan,nan,0.0008404201343655586,-37.01768457547445,12.38181146446045,12.385233602905776,0.0023078744197264313,64.0,0.0,0.0,0.0,0.0034221384453267945,-37.01768457547445,12.385698555856177,12.388993712334504,0.0015855423286557197,64.0,0.0,0.0,0.0,0.0032951564783267884,-37.01768457547445,8.323334228042107,8.323953620725815,0.0010712009193375707,64.0,0.0,0.0,0.0,0.000619392683708142,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.1456153355538844e-05,nan,19.534348959718763,19.534348959718763,0.002317875658161938,64.0,0.0,7.257,1.402,0.0,nan,19.534498052926725,19.534498052926725,0.0015886760530993342,64.0,0.0,7.257,1.402,0.0,nan,15.237350172246234,15.237350172246234,0.0010729114254936576,64.0,0.0,7.466,1.525,0.0,-35.7387076399727,-51.17949045438049,-48.6824960861042,-34.13162466438017,-48.625899423473314,-44.591293249327904,0.08683454369778058,2.9995,0.878632155190222,-34.65305648321212,19.520700795879343,19.533040863292943,0.002363057912327349,64.0,0.0,7.246,1.405,0.012340067413600053,-34.65304521562725,19.520841574373144,19.533190453306023,0.0016020421059802174,64.0,0.0,7.249,1.405,0.012348878932879614,-34.52264839719766,15.232140664805984,15.234554588746342,0.0010777888726443052,64.0,0.0,7.461,1.513,0.002413923940357776,-28.32893594635657,-48.44361047275424,-45.644059455843255,-26.330894185021666,-43.67000416903163,-40.06881124083385,0.30921329168725004,2.9995,0.07214358715713023,-27.820096952674245,19.4965476760281,19.528288675732732,0.0023668430084362625,64.0,0.0,7.271,1.41,0.03174099970463118,-27.820096952674245,19.496700860878345,19.528437716533112,0.001600112671032548,64.0,0.0,7.271,1.41,0.03173685565476703,-28.470055375997177,15.210207837973513,15.224658488352379,0.001075266324914992,64.0,0.0,7.498,1.512,0.014450650378865504,2.9368936883453522,2.9480018538057378,3.236957157971112,nan,nan,nan,nan,nan,0.0008418502248823642,-47.038442806965165,18.989766763631337,18.9927085742334,0.002307871473953128,64.0,0.0,0.0,0.0,0.002941810602063555,-47.038442806965165,18.990225626306565,18.993095139509688,0.0015866750869899988,64.0,0.0,0.0,0.0,0.0028695132031231196,-47.038442806965165,9.456237934445392,9.455729550623037,0.0010713686952367426,64.0,0.0,0.0,0.0,-0.0005083838223551851,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.1535425670444965e-05,nan,6.537016297783261,6.537016297783261,0.0023390944497659804,64.0,31.491,0.0,0.0,0.0,nan,6.5494045809317845,6.5494045809317845,0.0015968652507290244,64.0,31.56,0.0,0.0,0.0,nan,6.16980618236415,6.16980618236415,0.0010824569324031472,64.0,31.648,0.0,0.0,0.0,-3.2864743967542163,-3.726911859679144,-1.336454014502545,-3.2277049302360403,-3.6289523574051605,-1.2845926768661864,2.48445836480232,1.0,0.14922198172844947,-3.2941100188881443,4.331278855289309,4.12435184403039,0.002365596658550203,64.0,13.445,0.0,0.0,-0.20692701125891855,-3.2810693716817947,4.381100202708725,4.192773416731172,0.00160623846296221,64.0,11.195,0.0,0.0,-0.18832678597755326,-3.2775806972529016,4.1859703194925,3.9326767079348146,0.0010876319771632552,64.0,11.093,0.0,0.0,-0.2532936115576856,-4.115939458321896,-4.085557917474785,-2.832720788421106,-4.051748983032219,-4.0639397371982025,-2.7276224501032513,0.44155943335062536,1.0,0.12171921679470687,-4.088074031522112,4.435200581333831,4.805753283162405,0.00238294733222574,64.0,12.669,0.0,0.0,0.3705527018285739,-4.11157200498923,4.518027607232958,4.869846608943015,0.0016055898908525705,64.0,11.718,0.0,0.0,0.35181900171005687,-4.10277652456263,4.27185875928838,4.583256283640785,0.0010845837565138937,64.0,11.334,0.0,0.0,0.3113975243524054,2.9737448849959374,2.978343086670318,3.198754119164004,nan,nan,nan,nan,nan,0.0008539961930364371,-27.07365320228341,6.074180982440974,6.085168916530614,0.002324862721376121,64.0,0.0,0.0,0.0,0.010987934089640383,-27.07365320228341,6.10280443783132,6.113998295724285,0.0015929961036890744,64.0,0.0,0.0,0.0,0.011193857892964232,-27.07365320228341,5.289962835298478,5.298032838729305,0.0010813753372058272,64.0,0.0,0.0,0.0,0.008070003430826311,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.1488382704555989e-05,nan,12.895560205760466,12.895560205760466,0.002335085512138903,64.0,31.517,0.0,0.0,0.0,nan,12.897070460686727,12.897070460686727,0.0015967282662168146,64.0,31.505,0.0,0.0,0.0,nan,11.215416654202174,11.215416654202174,0.0010832089083269239,64.0,31.221,0.0,0.0,0.0,-3.280829776312595,-3.734398513001115,-1.3298678653279674,-3.2185185454552014,-3.6749745889446044,-1.2751404033427156,2.1838706911835497,1.0,0.1501871556453407,-3.273882237100639,8.626380022301914,9.413772076960967,0.0023652790654450657,64.0,10.285,0.0,0.0,0.7873920546590529,-3.304479186829583,8.632438665108431,9.46654105054467,0.0016070115072652697,64.0,8.67,0.0,0.0,0.834102385436239,-3.271489867059627,7.50349701489865,7.872571080202573,0.001087599997408688,64.0,10.77,0.0,0.0,0.3690740653039235,-4.115965718907883,-4.08814048690511,-2.834238741399906,-4.048615743730325,-4.0531020837189855,-2.722418139571538,0.3843755236711006,1.0,0.12153076328057796,-4.098294601443819,8.735851621166466,10.845142271216998,0.002382504210807383,64.0,8.344,0.0,0.0,2.109290650050532,-4.061098256562517,8.72171736300981,10.863488385367107,0.0016070475606247783,64.0,7.169,0.0,0.0,2.1417710223572968,-4.064327979286995,7.589189668747539,9.00316255837329,0.0010844061290845276,64.0,9.846,0.0,0.0,1.413972889625751,2.9708783103307903,2.9759724110404964,3.1970253394782167,nan,nan,nan,nan,nan,0.0008548844940960408,-37.01843983434404,12.381813529354535,12.385237037401676,0.002326218020170927,64.0,0.0,0.0,0.0,0.0034235080471418655,-37.01843983434404,12.385700477360222,12.388997148700328,0.0015928926207125188,64.0,0.0,0.0,0.0,0.0032966713401059167,-37.01843983434404,8.323335048893815,8.323954773906745,0.0010815218137577177,64.0,0.0,0.0,0.0,0.0006197250129300613,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.1506079696118831e-05,nan,19.509240890745133,19.509240890745133,0.0023323479760438202,64.0,31.517,0.0,0.0,0.0,nan,19.509395224014682,19.509395224014682,0.0015963911963626743,64.0,31.517,0.0,0.0,0.0,nan,15.002844176838579,15.002844176838579,0.0010826710015535354,64.0,31.371,0.0,0.0,0.0,-3.2846206491333025,-3.720977153995407,-1.331151098237489,-3.2258091874227746,-3.629292718667267,-1.286003596236604,2.2245023253478795,1.0,0.15052165447361768,-3.2819842323674315,11.318592764914428,15.55646932218862,0.002364175342954695,64.0,6.901,0.0,0.0,4.237876557274193,-3.265205700553327,11.35544970344398,15.591598513584287,0.0016053900346159936,64.0,6.489,0.0,0.0,4.236148810140307,-3.2964405848108354,9.24755704532732,11.02256905625072,0.0010864089587703347,64.0,9.129,0.0,0.0,1.775012010923401,-4.118021611731351,-4.088591049144824,-2.834570412806068,-4.049756556043844,-4.064741877767249,-2.7244870910165124,0.381096720261704,1.0,0.1218141487017274,-4.058112146298376,11.462371010077781,17.414145841526697,0.002380488102324307,64.0,5.268,0.0,0.0,5.951774831448915,-4.06497519854606,11.465888385412821,17.416713778227187,0.0016050430573523046,64.0,4.526,0.0,0.0,5.950825392814366,-4.061031924604467,9.238974763959204,12.114951340569343,0.001082990781404078,64.0,9.493,0.0,0.0,2.875976576610139,2.970724850352793,2.9747334319909675,3.1967206319006687,nan,nan,nan,nan,nan,0.0008542780773714185,-47.03600195588954,18.989762363866095,18.992708639513367,0.0023237847723066806,64.0,0.0,0.0,0.0,0.00294627564727179,-47.03600195588954,18.99022096338816,18.99309520410886,0.0015920014139264823,64.0,0.0,0.0,0.0,0.002874240720700527,-47.03600195588954,9.4562322447616,9.455719559462588,0.001081633448600769,64.0,0.0,0.0,0.0,-0.0005126852990109398,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,9.903367608785629e-06,nan,6.5415131548547345,6.5415131548547345,0.0023243152797222137,64.0,1.494,1.528,1.548,0.0,nan,6.554047167949249,6.554047167949249,0.0015894640954211355,64.0,1.487,1.549,1.561,0.0,nan,6.166718705199593,6.166718705199593,0.001071824018843472,64.0,1.508,1.499,1.496,0.0,-27.642593200095625,-31.03379193340198,-23.087823715011115,-21.660703941478904,-29.03563223100889,-22.045344043807265,1.7333347355919697,2.8995,0.4505243117325008,-27.97645753348046,6.530447273959756,6.535777848613499,0.0023397395107895135,64.0,1.507,1.527,1.548,0.005330574653743092,-28.00251550460187,6.542895843373548,6.548330921852854,0.001593441474251449,64.0,1.504,1.529,1.567,0.005435078479306021,-27.808447828824047,6.155198661240526,6.159716130884884,0.0010741207506507636,64.0,1.522,1.48,1.524,0.004517469644357952,-27.772171748092664,-31.059348920143815,-23.105863203506978,-26.237573742355575,-29.021656462037683,-22.421022377100485,0.4573324612049835,2.8995,0.04272554866876453,-28.123428673807553,6.530837577006678,6.536027387512726,0.002344282014295459,64.0,1.503,1.539,1.55,0.005189810506047721,-28.140260405772615,6.543119908314648,6.54860098071947,0.00159434425085783,64.0,1.503,1.534,1.569,0.005481072404821319,-27.944678359175246,6.15503727153404,6.159370828771806,0.0010749796591699124,64.0,1.524,1.482,1.516,0.0043335572377660725,2.9788598595223696,2.984253081252983,3.2121596918026367,nan,nan,nan,nan,nan,0.0008126572920009494,-27.07556757912975,6.074172693030816,6.085162077166549,0.002311104580760002,64.0,0.0,0.0,0.0,0.01098938413573336,-27.07556757912975,6.10280526574965,6.113994451288026,0.0015856722416356206,64.0,0.0,0.0,0.0,0.011189185538376556,-27.07556757912975,5.289955497107598,5.29803207063304,0.0010710908994078635,64.0,0.0,0.0,0.0,0.008076573525442221,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,9.863762184977531e-06,nan,12.900574312055996,12.900574312055996,0.002315898338332772,64.0,1.497,1.526,1.548,0.0,nan,12.90210526850116,12.90210526850116,0.0015875474149361253,64.0,1.491,1.526,1.548,0.0,nan,11.213461286166385,11.213461286166385,0.0010722263222560286,64.0,1.496,1.509,1.546,0.0,-39.76384236477113,-41.350412785436774,-39.64388899009048,-26.271790792180575,-39.606316951081084,-36.7077473097604,0.9214407738093356,2.9915,0.532592533509247,-40.094486502331776,12.898564701000833,12.900698950543838,0.002340989043004811,64.0,1.492,1.531,1.536,0.0021342495430047848,-40.095818694441796,12.900149197204344,12.90223350515345,0.0015935922162607311,64.0,1.485,1.527,1.539,0.00208430794910619,-39.73382016123493,11.21178008134313,11.212253914917659,0.0010743657881394028,64.0,1.495,1.506,1.553,0.00047383357452801533,-39.999829728708804,-41.323610353014224,-39.598749991094685,-37.83221481265962,-39.50898491921997,-36.53389361435606,0.1573609098416179,2.9915,0.04241650352999568,-40.045088830323756,12.898724247315096,12.901075361561963,0.002345094483345747,64.0,1.486,1.532,1.533,0.00235111424686707,-40.04546391523246,12.900257870485817,12.902609889117965,0.0015957820508629083,64.0,1.478,1.526,1.538,0.0023520186321484005,-40.12982866934078,11.211592822544766,11.212935245327122,0.001074651419185102,64.0,1.496,1.516,1.557,0.0013424227823559676,2.976006724407524,2.9802786026161283,3.208268477097292,nan,nan,nan,nan,nan,0.0008127613104879856,-37.01848130486926,12.38180726410245,12.38521989006065,0.002309801264666021,64.0,0.0,0.0,0.0,0.0034126259581999108,-37.01848130486926,12.385695617942751,12.38898004134371,0.0015847926642745733,64.0,0.0,0.0,0.0,0.0032844234009594686,-37.01848130486926,8.323302775608195,8.323887108626957,0.001071891224011779,64.0,0.0,0.0,0.0,0.000584333018762706,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,9.816554374992847e-06,nan,19.514313260198403,19.514313260198403,0.0023143956726416944,64.0,1.496,1.525,1.547,0.0,nan,19.5144696021311,19.5144696021311,0.0015875194314867258,64.0,1.496,1.525,1.547,0.0,nan,15.024983223734951,15.024983223734951,0.0010730367712676525,64.0,1.471,1.491,1.547,0.0,-46.20550398519509,-51.494086652711815,-49.747133003467724,-31.049433314803196,-49.67287703685643,-46.83934308832863,0.3853539396552028,2.999,0.5638507673814893,-46.58807220311318,19.509311284902417,19.51427786505131,0.0023420082572847604,64.0,1.5,1.521,1.548,0.0049665801488920636,-46.58807525258887,19.50949017799314,19.51443426939527,0.0015933909118175506,64.0,1.499,1.521,1.546,0.004944091402130368,-46.29435947735574,15.025286405840202,15.026932681065304,0.0010738464100286365,64.0,1.495,1.491,1.553,0.0016462752251023005,-49.794494166260534,-51.06878358822435,-48.73643011324635,-45.01708719855003,-48.592736716270615,-43.89854220968271,0.06751975369729404,2.999,0.04244302335288375,-49.55669987268979,19.51209890293287,19.514443444369558,0.002344399657100439,64.0,1.489,1.527,1.551,0.0023445414366882744,-49.55669987268979,19.512274632649483,19.51460026147455,0.0015944536542519927,64.0,1.489,1.527,1.551,0.0023256288250657065,-49.516419575403,15.024187434860144,15.025247430226626,0.001074311130680144,64.0,1.486,1.486,1.555,0.0010599953664822692,2.97584748178251,2.980023684622011,3.2074554515654645,nan,nan,nan,nan,nan,0.0008126097917556763,-47.039393560767245,18.989768274275907,18.99270834411328,0.0023096573622897265,64.0,0.0,0.0,0.0,0.00294006983737205,-47.039393560767245,18.990227028975085,18.993094909417973,0.0015844859508797526,64.0,0.0,0.0,0.0,0.0028678804428885485,-47.039393560767245,9.456248094283511,9.455750151584327,0.001072036842815578,64.0,0.0,0.0,0.0,-0.0004979426991837954,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.0118368081748485e-05,nan,6.550046545216261,6.550046545216261,0.002315675647929311,64.0,0.494,3.482,1.515,0.0,nan,6.562496148998562,6.562496148998562,0.0015799782359972596,64.0,0.492,3.5,1.524,0.0,nan,6.181948872479035,6.181948872479035,0.0010699645038694144,64.0,0.501,3.465,1.494,0.0,-28.011131204323185,-31.008959650262803,-23.44989142201742,-19.565513672859364,-28.622257812871545,-21.4877309423516,2.789789991829264,2.903,0.4888863927079365,-28.555464833715472,6.539842281452336,6.547031470843394,0.0023341054562479257,64.0,0.499,3.44,1.533,0.0071891893910578375,-28.548517413787906,6.5519653763153265,6.559494417959333,0.001583794259466231,64.0,0.497,3.502,1.54,0.007529041644006362,-28.29876270319663,6.172219328337641,6.177798394166996,0.0010725779524073005,64.0,0.501,3.443,1.51,0.005579065829355301,-26.78804314474938,-31.077890703311937,-22.910604986848902,-24.708554907676014,-28.825370355126687,-22.375490117318325,0.5549122729329834,2.903,0.04474873968306929,-26.685526472302122,6.536191217989601,6.546564378563213,0.0023361401399597526,64.0,0.502,3.459,1.543,0.010373160573611706,-26.694378687598324,6.548482672750397,6.559069017261779,0.001583446373231709,64.0,0.498,3.523,1.548,0.010586344511382073,-26.783488107531724,6.169373817655197,6.177291161081893,0.0010714229810982942,64.0,0.499,3.428,1.511,0.007917343426695922,2.9918188376264094,2.993497069284736,3.2304406473304437,nan,nan,nan,nan,nan,0.0008176129739731551,-27.076608314435543,6.074180061341665,6.085136503222147,0.0022990288864821198,64.0,0.0,0.0,0.0,0.010956441880481727,-27.076608314435543,6.102807770476003,6.1139676486188925,0.0015740494057536125,64.0,0.0,0.0,0.0,0.011159878142889212,-27.076608314435543,5.289960141726038,5.298017301086488,0.0010690581174567341,64.0,0.0,0.0,0.0,0.00805715936045015,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.0034652426838875e-05,nan,12.91004755224791,12.91004755224791,0.0023028451623395086,64.0,0.495,3.493,1.515,0.0,nan,12.911562794346498,12.911562794346498,0.0015761219300329686,64.0,0.493,3.499,1.517,0.0,nan,11.255002094777167,11.255002094777167,0.0010688824709504843,64.0,0.484,3.469,1.534,0.0,-40.789428720648246,-41.381601463212476,-39.798251770528836,-24.718676446072095,-39.28464174321428,-36.60583325427986,1.3154854165384164,2.992,0.5992964875502512,-41.01270714744365,12.908457142834068,12.910286555312844,0.0023384637366980314,64.0,0.498,3.482,1.513,0.0018294124787754384,-41.01908044853458,12.910005326050497,12.911800986815553,0.001583100157789886,64.0,0.498,3.481,1.509,0.0017956607650564393,-40.48207494602597,11.252898930296976,11.253526113197225,0.0010723287798464298,64.0,0.488,3.447,1.527,0.0006271829002493234,-36.21223143048325,-41.25391821510064,-39.63965549704346,-33.06579243760258,-39.06288342935879,-36.360102897367184,0.22055278894109165,2.992,0.045151924861595034,-35.563690269957846,12.906515108098588,12.910864022670761,0.0023408650206401945,64.0,0.496,3.488,1.515,0.004348914572172902,-35.564522930406085,12.908041416628574,12.912377537041975,0.0015853830864652992,64.0,0.495,3.497,1.512,0.004336120413400479,-36.6814353375814,11.2518782063119,11.251828115506937,0.0010715952655300498,64.0,0.491,3.441,1.533,-5.009080496343188e-05,2.989012428094337,2.9886435905739055,3.224217788277803,nan,nan,nan,nan,nan,0.000818056795746088,-37.019714493886944,12.381811874328099,12.385232175942948,0.00229815885797143,64.0,0.0,0.0,0.0,0.003420301614848853,-37.019714493886944,12.385699088620656,12.388992281378185,0.00157275718357414,64.0,0.0,0.0,0.0,0.0032931927575283737,-37.019714493886944,8.323328183289352,8.323942158706068,0.0010687359422445297,64.0,0.0,0.0,0.0,0.0006139754167158173,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,9.992899373173714e-06,nan,19.5238927496525,19.5238927496525,0.0023017384083941577,64.0,0.493,3.496,1.516,0.0,nan,19.5240474790429,19.5240474790429,0.001574953680858016,64.0,0.494,3.492,1.514,0.0,nan,15.10894983972172,15.10894983972172,0.0010695702787488698,64.0,0.49,3.478,1.54,0.0,-48.38415969651915,-51.398295906515315,-49.75081606859064,-28.448077059842312,-49.28793254463627,-46.8723431349523,0.3527039489593406,2.999,0.6380631587719545,-46.60764635916873,19.522153919791972,19.52400515930231,0.002336374674923718,64.0,0.494,3.507,1.523,0.001851239510337166,-46.60942574477565,19.522323963197056,19.524159991726098,0.0015826227022334933,64.0,0.494,3.503,1.521,0.0018360285290413003,-46.95688163544035,15.109487342090098,15.111105677378967,0.0010717436661943794,64.0,0.487,3.499,1.541,0.0016183352888692326,-38.24685930838248,-50.59873217919034,-48.317681559711396,-36.273696756609496,-47.5513587971917,-43.07863164842003,0.06622061896648396,2.999,0.0449911795258522,-34.96738589312497,19.5178728518303,19.523524953196457,0.002336231295950711,64.0,0.494,3.517,1.529,0.005652101366155904,-34.96738589312497,19.518029593314452,19.523679935617377,0.001583661787211895,64.0,0.494,3.517,1.529,0.005650342302924827,-39.13993426985564,15.108145526085934,15.109380558886011,0.0010701785646378993,64.0,0.49,3.48,1.54,0.0012350328000767519,2.9888452955421414,2.98734680342069,3.2229215495170473,nan,nan,nan,nan,nan,0.0008179711271077395,-47.0402853302586,18.989768300778415,18.992708946439663,0.002296388015151024,64.0,0.0,0.0,0.0,0.0029406456612477427,-47.0402853302586,18.99022735727087,18.993095512634117,0.001572425683028996,64.0,0.0,0.0,0.0,0.0028681553632452506,-47.0402853302586,9.456241202389553,9.455735849843979,0.0010681286789476871,64.0,0.0,0.0,0.0,-0.0005053525455736008
4,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.562523376196623e-05,nan,8.856166386296279,8.856166386296279,0.0025715181548148394,64.0,0.0,7.654,1.522,0.0,nan,9.031526368548933,9.031526368548933,0.0016674554776400328,64.0,0.0,7.516,1.493,0.0,nan,7.727540370173403,7.727540370173403,0.0010996213043108583,64.0,0.0,7.642,1.549,0.0,-20.98471914912607,-24.204629079232344,-18.04197217020558,-19.714927582866764,-22.464091709968493,-16.956467370544274,1.31366930209462,2.80825,1.176910300469026,-21.208250503791515,8.775754940026772,8.813780261510692,0.002587722937576473,64.0,0.0,7.683,1.518,0.03802532148391968,-21.248749258012776,8.955390282526515,8.992042586354684,0.0016764163011685014,64.0,0.0,7.632,1.482,0.03665230382816809,-21.129841767305066,7.671705100068875,7.69644826911796,0.0011044110544025899,64.0,0.0,7.635,1.504,0.024743169049084912,-22.58427689767361,-25.43000898904538,-19.28521540536057,-21.41383315940224,-23.734219500171253,-18.753284186230456,0.9277595582093854,2.80825,0.1411533445334062,-22.80921883285091,8.79946589148648,8.833560596551976,0.0025902913203462957,64.0,0.0,7.627,1.507,0.03409470506549539,-22.812513800850567,8.976707109091626,9.01063158893453,0.001671394957229495,64.0,0.0,7.569,1.484,0.03392447984290392,-22.7208949849263,7.689660843786415,7.708953143251645,0.0010996303400024772,64.0,0.0,7.611,1.517,0.019292299465230478,2.943665310232965,2.9558977132851294,3.1679891126230886,nan,nan,nan,nan,nan,0.0026073668943718074,-24.082707769330227,7.938815766270702,7.98563061961807,0.0025319843953475357,64.0,0.0,0.0,0.0,0.046814853347368235,-24.082707769330227,8.263668032739735,8.310190262012757,0.0016589196026325227,64.0,0.0,0.0,0.0,0.04652222927302141,-24.082707769330227,6.641184562760656,6.6645130318129375,0.0010962559701874852,64.0,0.0,0.0,0.0,0.023328469052281697,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.5422850847244263e-05,nan,20.878812322066093,20.878812322066093,0.0025496166376397012,64.0,0.0,7.674,1.516,0.0,nan,20.906389014120418,20.906389014120418,0.0016637323908507823,64.0,0.0,7.614,1.504,0.0,nan,13.065854737705608,13.065854737705608,0.0010981631213799119,64.0,0.0,7.831,1.559,0.0,-34.29781750528718,-37.90674237662906,-34.93418950636056,-31.86250596671027,-35.324958266097624,-31.653622626209508,0.3224974068055584,2.9835,1.649237026516348,-34.76908109854497,20.863120284090808,20.879976058006978,0.002589058346115053,64.0,0.0,7.627,1.505,0.01685577391616988,-34.766727953619544,20.89068068864515,20.907592760252804,0.0016762795122340322,64.0,0.0,7.629,1.498,0.016912071607652734,-34.349236404397715,13.058760721355108,13.061655281353199,0.0011039576334878802,64.0,0.0,7.857,1.561,0.002894559998090074,-30.076400210343763,-37.96360018459576,-36.23988114642263,-28.170801760509843,-35.33409308496178,-32.674701450990845,0.5723522325253023,2.9835,0.14071387722808867,-30.198636638519154,20.83872160824873,20.876714917558203,0.002587761910632253,64.0,0.0,7.629,1.498,0.0379933093094742,-30.19933256216106,20.86618416904499,20.904386094254143,0.0016704529179260134,64.0,0.0,7.612,1.499,0.03820192520915455,-30.28564990067938,13.058063788976764,13.064989805287123,0.001099544355645776,64.0,0.0,7.858,1.564,0.006926016310359273,2.936200838844643,2.9489064706227683,3.1641806319124255,nan,nan,nan,nan,nan,0.002605453282594681,-34.04242299878498,19.708281556192844,19.727575882513307,0.002531882632523775,64.0,0.0,0.0,0.0,0.019294326320462574,-34.04242299878498,19.76989844300066,19.78859645510117,0.0016575673567131163,64.0,0.0,0.0,0.0,0.018698012100511363,-34.04242299878498,10.146439552405479,10.147625599420214,0.0010961995460093022,64.0,0.0,0.0,0.0,0.0011860470147357915,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.5606789849698544e-05,nan,34.022680266347926,34.022680266347926,0.002545818823389709,64.0,0.0,7.67,1.516,0.0,nan,34.02557907811501,34.02557907811501,0.0016630255468189717,64.0,0.0,7.674,1.516,0.0,nan,14.711572084586962,14.711572084586962,0.001097667465917766,64.0,0.0,7.85,1.56,0.0,-36.23266095515972,-48.05349819024903,-44.60459792817417,-34.63406413277965,-45.388355677316525,-39.61598357002999,0.1944201402387559,2.99725,1.7565954899974168,-36.57136467920557,33.984157099781676,34.02088869332442,0.0025887850169092415,64.0,0.0,7.66,1.515,0.03673159354274702,-36.57192927517403,33.98707160220963,34.023792571425666,0.0016756687583401799,64.0,0.0,7.654,1.517,0.036720969216034405,-36.46253033618031,14.708712241460736,14.709919462825921,0.001103523255325854,64.0,0.0,7.878,1.561,0.0012072213651848074,-28.139696183003295,-46.38904251313997,-44.603026293701475,-27.167852019205235,-42.254772063836995,-39.51342946047475,0.4233053379330446,2.99725,0.1423719244170934,-28.503757623799775,33.92333930575386,34.00649609577042,0.0025882169157266616,64.0,0.0,7.659,1.499,0.08315679001655951,-28.503804178965886,33.92644963796502,34.00943791461586,0.0016703003672882914,64.0,0.0,7.653,1.499,0.08298827665083763,-28.09937400858059,14.698676474438772,14.7173401006724,0.0010995210763067008,64.0,0.0,7.83,1.56,0.018663626233628605,2.935769960658681,2.946492116172368,3.161924593531733,nan,nan,nan,nan,nan,0.002603530950844288,-44.06072596728319,32.81888333916616,32.83653207322804,0.0025314328307285906,64.0,0.0,0.0,0.0,0.017648734061879168,-44.06072596728319,32.82513237222313,32.843129055774895,0.0016581429904326797,64.0,0.0,0.0,0.0,0.017996683551764647,-44.06072596728319,10.927702530594258,10.927144779043035,0.0010967216966673732,64.0,0.0,0.0,0.0,-0.0005577515512236175,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.5506250783801078e-05,nan,8.80011076588925,8.80011076588925,0.0026136812558397652,64.0,32.527,0.0,0.0,0.0,nan,8.98095576772514,8.98095576772514,0.0017050348380580544,64.0,32.342,0.0,0.0,0.0,nan,7.6486962688767965,7.6486962688767965,0.0011231828248128295,64.0,32.974,0.0,0.0,0.0,-3.2786366277637686,-3.34263569153873,-1.8115235813277435,-3.2264173884733838,-3.296650824095251,-1.7574368873442803,3.0997829737569838,1.0,0.29561859474517405,-3.281369208023006,4.894540152398535,4.963005494948833,0.0026174344774335624,64.0,21.881,0.0,0.0,0.06846534255029812,-3.301423093117732,5.330858650543467,5.430226333236555,0.001710456888191402,64.0,13.786,0.0,0.0,0.09936768269308782,-3.3056712219757003,4.977838399024652,4.917992081150015,0.0011263008834794164,64.0,13.683,0.0,0.0,-0.05984631787463712,-4.132854745194786,-4.082141829083768,-3.2007942568588206,-4.063574304557464,-4.044673544680741,-3.062904565876355,0.5688918842943134,1.0,0.24398551078420133,-4.114868494039604,4.985741287614243,5.802276836263003,0.0026396603304892777,64.0,19.529,0.0,0.0,0.8165355486487602,-4.1135340152432684,5.453942558992787,6.2991024041404255,0.0017072442146018147,64.0,14.201,0.0,0.0,0.8451598451476388,-4.105750624746433,5.082242935582887,5.768759377208884,0.0011217601988464593,64.0,12.241,0.0,0.0,0.6865164416259972,2.9843869757839507,2.978611491243064,3.1679272110137235,nan,nan,nan,nan,nan,0.002631550691090524,-24.08717439542321,7.938842721786836,7.985631462932627,0.0025849431212991475,64.0,0.0,0.0,0.0,0.046788741145791235,-24.08717439542321,8.263699750005584,8.310193850710549,0.001695054043084383,64.0,0.0,0.0,0.0,0.04649410070496529,-24.08717439542321,6.641192095747918,6.66450143098465,0.001120492022484541,64.0,0.0,0.0,0.0,0.023309335236731954,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.558142714202404e-05,nan,20.808742341632925,20.808742341632925,0.002602056186646223,64.0,32.421,0.0,0.0,0.0,nan,20.83734087049403,20.83734087049403,0.0017007273575291037,64.0,32.493,0.0,0.0,0.0,nan,12.874061183370223,12.874061183370223,0.0011212796596810222,64.0,32.113,0.0,0.0,0.0,-3.325309565775814,-3.453823431709642,-1.8610115967529794,-3.2736907118779084,-3.3579649782804513,-1.8048823922050619,2.5896175959968124,1.0,0.2967970747854561,-3.3334543368119602,10.259478737808669,14.14474146265307,0.0026184074962511657,64.0,17.552,0.0,0.0,3.8852627248444005,-3.3437687899967807,10.579306226664208,14.578222466586354,0.0017096252469345928,64.0,11.492,0.0,0.0,3.9989162399221456,-3.352638423004195,8.724461242570472,10.24634247805209,0.0011258606892079115,64.0,12.45,0.0,0.0,1.5218812354816187,-4.141232760014805,-4.0847849181085,-3.2053708949282838,-4.075171962130542,-4.047954182467351,-3.0784482350087554,0.45677398047289175,1.0,0.24206438883487136,-4.1062546269576,10.45557853349108,16.349642853055336,0.0026384261045604945,64.0,13.925,0.0,0.0,5.894064319564256,-4.115607630799364,10.703711956875463,16.603137844899326,0.0017072659768164159,64.0,10.587,0.0,0.0,5.899425888023863,-4.129429000965657,8.838617839027842,11.748893105294407,0.0011213608831167222,64.0,13.164,0.0,0.0,2.9102752662665647,2.976923188269558,2.970389618534997,3.1587317809307915,nan,nan,nan,nan,nan,0.00263310154248029,-34.04639573865555,19.708307482640762,19.727581928318934,0.0025839290330186486,64.0,0.0,0.0,0.0,0.019274445678171048,-34.04639573865555,19.76991781492927,19.788601969478822,0.0016964116683229804,64.0,0.0,0.0,0.0,0.018684154549553966,-34.04639573865555,10.14644706823674,10.147639983528116,0.0011205791886895896,64.0,0.0,0.0,0.0,0.0011929152913765506,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.5632550232112408e-05,nan,33.950777495203745,33.950777495203745,0.0026014393717050553,64.0,32.418,0.0,0.0,0.0,nan,33.953799401541865,33.953799401541865,0.0017011084109544753,64.0,32.478,0.0,0.0,0.0,nan,14.463853954709743,14.463853954709743,0.0011217256905511023,64.0,31.709,0.0,0.0,0.0,-3.3211377448563466,-3.4179641433858574,-1.8386664692964407,-3.270941529213159,-3.3584039584275054,-1.8111355278090493,2.776767913703505,1.0,0.29707949759438634,-3.341352400268752,12.678142520713905,25.854198206157907,0.002619358907453716,64.0,14.747,0.0,0.0,13.176055685444002,-3.3374184600637733,12.936213830991306,26.134839733281545,0.0017100595496594906,64.0,9.251,0.0,0.0,13.198625902290239,-3.3585403240119867,9.789647352178353,13.471835917926363,0.0011247349195182325,64.0,13.987,0.0,0.0,3.6821885657480102,-4.143031289350702,-4.0919613319169414,-3.2080095218910705,-4.075094102486181,-4.052598704272126,-3.09518389952177,0.44525405746235597,1.0,0.24229987443704157,-4.1124745096858595,12.937053787963231,29.15440336303829,0.0026337485825642945,64.0,12.907,0.0,0.0,16.217349575075062,-4.134871661158118,13.041609070338728,29.214381248517093,0.0017052866844460368,64.0,10.483,0.0,0.0,16.172772178178363,-4.098377124383801,9.969446582973147,14.7121511519058,0.0011214425098150969,64.0,12.592,0.0,0.0,4.742704568932654,2.976484320565679,2.971964491785965,3.1589722943153826,nan,nan,nan,nan,nan,0.0026295043909922242,-44.063922058275146,32.81889452003547,32.836528587723734,0.002581681568175554,64.0,0.0,0.0,0.0,0.017634067688263144,-44.063922058275146,32.825146353371764,32.843125611190786,0.0016939514763653278,64.0,0.0,0.0,0.0,0.017979257819021655,-44.063922058275146,10.927706835638004,10.927151464289928,0.001119194229133427,64.0,0.0,0.0,0.0,-0.0005553713480761502,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.3755935244262219e-05,nan,8.795341288107844,8.795341288107844,0.002529135750606656,64.0,1.488,1.551,1.506,0.0,nan,8.979562674014572,8.979562674014572,0.0016560799358412623,64.0,1.505,1.531,1.506,0.0,nan,7.65155953575136,7.65155953575136,0.0010921282470226289,64.0,1.524,1.488,1.513,0.0,-22.845824988347204,-25.284593995034058,-19.310772973480834,-18.346248019816805,-23.477610873741103,-17.02942434163488,2.854072058560335,2.794,0.7985919192489237,-23.0224730092267,8.738434513332708,8.768052771507895,0.0025492848111316564,64.0,1.51,1.542,1.516,0.02961825817518715,-23.03393481209074,8.923180000195739,8.95327788936624,0.0016604960802942515,64.0,1.493,1.545,1.504,0.03009788917050038,-22.870151164124046,7.617101912977526,7.63389949439533,0.0010938867507502437,64.0,1.536,1.511,1.51,0.016797581417804075,-22.63678043926349,-25.000952500305914,-19.08733276246056,-20.86380844388142,-23.56213635536386,-18.1266026610418,1.1521279008895096,2.794,0.08211167057603598,-22.78066219127792,8.733514929023109,8.764001910650984,0.0025547339450567963,64.0,1.511,1.531,1.513,0.030486981627875664,-22.78841228278249,8.91983042860429,8.948974963408734,0.001659255664795637,64.0,1.479,1.528,1.497,0.029144534804443012,-22.6668063149682,7.614762906640775,7.631936761240195,0.0010928388135507702,64.0,1.536,1.501,1.515,0.017173854599420224,2.9869463295444945,2.9819306638655547,3.1730034949596435,nan,nan,nan,nan,nan,0.0025093406131491067,-24.08241499266183,7.938807245886848,7.985657411313154,0.00250744335539639,64.0,0.0,0.0,0.0,0.0468501654263056,-24.08241499266183,8.263662698746973,8.310215252732899,0.001647619261406362,64.0,0.0,0.0,0.0,0.046552553985925726,-24.08241499266183,6.641176135828724,6.6645061199066475,0.0010889002522453666,64.0,0.0,0.0,0.0,0.023329984077923527,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.3511965051293372e-05,nan,20.80144955144394,20.80144955144394,0.002518716933205724,64.0,1.495,1.549,1.515,0.0,nan,20.83094117672862,20.83094117672862,0.0016521620042622088,64.0,1.494,1.551,1.514,0.0,nan,12.879166162727426,12.879166162727426,0.0010899822656065226,64.0,1.487,1.493,1.469,0.0,-37.284051632017515,-38.31725816623352,-36.82179968631905,-25.794735485026198,-36.24880480770501,-33.64262384638422,1.339471478377871,2.982,1.0220489561688155,-37.36499753018742,20.791553897894723,20.802002985820128,0.002550465043634176,64.0,1.502,1.534,1.518,0.01044908792540511,-37.36968282823159,20.821112003916088,20.831492104657027,0.00165957257617265,64.0,1.51,1.541,1.507,0.010380100740938758,-37.10573727822699,12.878849294182224,12.88237196620976,0.0010929093984887004,64.0,1.487,1.493,1.469,0.003522672027536089,-36.90707714600646,-38.25726408107154,-36.721618596716915,-34.412323971650395,-36.12349353510095,-33.44200276387903,0.4074930719396615,2.982,0.08277149599138647,-37.04521478375885,20.79075977696174,20.801408278358338,0.002552588766440749,64.0,1.502,1.54,1.52,0.010648501396598675,-37.045263721372706,20.82055340161024,20.830890110859677,0.0016584010813385248,64.0,1.499,1.547,1.511,0.010336709249436637,-36.807885086995796,12.878170950757042,12.881290827787433,0.001092061124742031,64.0,1.483,1.495,1.464,0.0031198770303912937,2.9794718466336207,2.9758813472803074,3.1628495017958755,nan,nan,nan,nan,nan,0.0025078014889732005,-34.04097218558741,19.708269958791387,19.72756704140197,0.0025053442111238836,64.0,0.0,0.0,0.0,0.019297082610581384,-34.04097218558741,19.76988939062965,19.788587576881607,0.001645545513369143,64.0,0.0,0.0,0.0,0.018698186251956628,-34.04097218558741,10.146430869526364,10.147599780856337,0.001087580155581236,64.0,0.0,0.0,0.0,0.001168911329973099,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.3715819455683231e-05,nan,33.94309012299568,33.94309012299568,0.0025190042518079283,64.0,1.492,1.547,1.517,0.0,nan,33.946207230398635,33.946207230398635,0.001652358317747712,64.0,1.487,1.546,1.513,0.0,nan,14.501023860090319,14.501023860090319,0.0010900546675547958,64.0,1.524,1.462,1.493,0.0,-46.251048672081566,-48.32315284638632,-47.120983672541634,-29.290974829458932,-46.290043309374866,-43.815105415295506,0.506158468142257,2.99725,1.099364072939381,-46.49087811564394,33.93313584684131,33.94349049064235,0.00255073082447052,64.0,1.489,1.544,1.51,0.0103546438010369,-46.49057525326643,33.93626697181201,33.946608887437584,0.001658294690772891,64.0,1.489,1.545,1.509,0.01034191562557396,-46.25032999133846,14.50072763077702,14.500611200411292,0.0010921858223155142,64.0,1.52,1.464,1.496,-0.00011643036572728249,-47.215000237873326,-48.02951715036299,-46.52618815178056,-42.887619708109376,-45.624606502914276,-41.70968550434351,0.10415327178454671,2.99725,0.08237731577735394,-47.07207670510467,33.93314906391722,33.94364956588481,0.002549046074971557,64.0,1.489,1.539,1.509,0.010500501967591447,-47.072253063146576,33.936322088716715,33.94676905263804,0.0016568549443036317,64.0,1.489,1.538,1.509,0.010446963921324937,-46.79072264583518,14.500664091554093,14.500245630552694,0.0010908403377979995,64.0,1.514,1.466,1.493,-0.00041846100139864006,2.9790423838691718,2.9752322961225715,3.160095963817096,nan,nan,nan,nan,nan,0.0025028253104537727,-44.06001367965564,32.81887522378716,32.83652966650705,0.0025030645057559013,64.0,0.0,0.0,0.0,0.017654442719887697,-44.06001367965564,32.82512608846226,32.8431266717029,0.0016460212403908371,64.0,0.0,0.0,0.0,0.018000583240635137,-44.06001367965564,10.927706799807765,10.927155368547515,0.0010876110354438424,64.0,0.0,0.0,0.0,-0.0005514312602503679,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.4119520783424377e-05,nan,8.825973154056882,8.825973154056882,0.002561533383093774,64.0,0.489,3.575,1.471,0.0,nan,9.005483105811129,9.005483105811129,0.0016798896696418523,64.0,0.495,3.569,1.471,0.0,nan,7.677596197138886,7.677596197138886,0.0011081496812403201,64.0,0.477,3.585,1.516,0.0,-23.12325111288828,-25.685234018505746,-19.60135237170296,-16.890918677475632,-23.191073187939793,-15.035308928561886,5.4992955838619215,2.805,0.877349971218966,-23.305576542385758,8.774153818638082,8.80158605748761,0.002581582983024418,64.0,0.479,3.59,1.479,0.027432238849527835,-23.351031020418493,8.957294826563187,8.983875262770171,0.0016843098532408475,64.0,0.486,3.598,1.466,0.02658043620698436,-23.132208670694926,7.646182373499547,7.662066336352944,0.0011093039773404597,64.0,0.503,3.55,1.511,0.01588396285339666,-23.018948248802356,-25.78756545347913,-19.34334172187342,-21.675438562635783,-24.060162160657306,-18.839298059545555,0.662363332735328,2.805,0.0875899380389601,-23.162082145637207,8.774054064011871,8.800300770679707,0.0025889597991481422,64.0,0.488,3.592,1.475,0.026246706667835795,-23.178449839126813,8.955407955639341,8.98246170303305,0.0016845191763713956,64.0,0.487,3.59,1.465,0.02705374739370825,-22.949135403355932,7.644157900164915,7.661288976495905,0.0011090018320828675,64.0,0.502,3.554,1.504,0.017131076330990425,2.998655339165745,2.993980691060323,3.1890176117489295,nan,nan,nan,nan,nan,0.0025610000248998403,-24.083623991867327,7.938822276884751,7.985624750144247,0.002539304240606725,64.0,0.0,0.0,0.0,0.04680247325949605,-24.083623991867327,8.26367359558428,8.310183076967101,0.0016721935775130987,64.0,0.0,0.0,0.0,0.04650948138282196,-24.083623991867327,6.64117888645169,6.66449795321362,0.0011047968342900276,64.0,0.0,0.0,0.0,0.023319066761930074,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.3778090476989745e-05,nan,20.84053080595498,20.84053080595498,0.0025531833479180933,64.0,0.489,3.59,1.468,0.0,nan,20.86880596429392,20.86880596429392,0.0016769122695550322,64.0,0.486,3.592,1.463,0.0,nan,12.943178603428967,12.943178603428967,0.0011066354243084789,64.0,0.486,3.613,1.511,0.0,-37.64156802046103,-38.26065072186573,-36.89988890376674,-23.171377517487585,-36.002302275974856,-33.19157153816416,2.237202097526751,2.984,1.1531841875240207,-37.743371097322864,20.831626824862468,20.844036329377587,0.002580701678991318,64.0,0.49,3.582,1.464,0.012409504515119352,-37.7497188509634,20.85976987650283,20.872372829396326,0.0016826393734663725,64.0,0.487,3.574,1.468,0.012602952893495,-37.54330726959468,12.940978794831103,12.943481843740702,0.0011082484265789389,64.0,0.487,3.594,1.511,0.0025030489095989594,-33.93316294690459,-38.218818857933655,-36.690638440416144,-30.94561998351717,-35.976854901910365,-33.65268800112478,0.3690612066575802,2.984,0.0877438996527344,-33.43550738484896,20.81956809923999,20.843973456001393,0.002586551352404058,64.0,0.487,3.568,1.464,0.02440535676140243,-33.43596614168044,20.847746170763234,20.872281824073962,0.001684718090109527,64.0,0.484,3.575,1.471,0.024535653310728378,-34.036810072344196,12.937086233490701,12.945363889528476,0.0011087702214717865,64.0,0.486,3.574,1.515,0.008277656037774861,2.9912278934084915,2.987918121010111,3.186943107901916,nan,nan,nan,nan,nan,0.0025582272885367272,-34.04365513850598,19.7082907228723,19.72758066727371,0.0025380646148696544,64.0,0.0,0.0,0.0,0.019289944401410963,-34.04365513850598,19.76990501354408,19.788601012527963,0.0016714347964152693,64.0,0.0,0.0,0.0,0.0186959989838833,-34.04365513850598,10.146454819378079,10.147652346487712,0.0011050132624804974,64.0,0.0,0.0,0.0,0.0011975271096336115,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.3969731517136097e-05,nan,33.98331052089945,33.98331052089945,0.0025538338515907525,64.0,0.49,3.591,1.47,0.0,nan,33.98629001940398,33.98629001940398,0.0016765036424621939,64.0,0.489,3.59,1.47,0.0,nan,14.566900200856711,14.566900200856711,0.0011070210384204985,64.0,0.496,3.6,1.498,0.0,-46.93924457023882,-48.32105663148422,-47.185660099989235,-28.785852304180555,-46.054735917857556,-44.09803487712105,0.5957638082647126,2.99725,1.2504142328789458,-46.221819548257216,33.97357095187849,33.983659805354556,0.0025826414255425336,64.0,0.49,3.598,1.472,0.010088853476062809,-46.21869355330949,33.976555532927584,33.98663562918839,0.0016823525186628104,64.0,0.489,3.6,1.473,0.010080096260807636,-46.318037000119304,14.566918725100365,14.56746338460577,0.0011076976768672466,64.0,0.495,3.607,1.491,0.0005446595054046099,-29.32881902456215,-47.8001608045112,-46.27200616198053,-28.26820930860557,-44.89923340764321,-41.550636904762314,0.2871066142840162,2.99725,0.08739794315304607,-29.42895188850891,33.91607154286314,33.9718528870419,0.0025856691617518663,64.0,0.49,3.61,1.481,0.055781344178754466,-29.428977258504574,33.91911302973748,33.97484736659003,0.001683486668393016,64.0,0.49,3.606,1.482,0.055734336852552246,-29.503015315559004,14.549860993397129,14.565595330632162,0.001108634738251567,64.0,0.496,3.601,1.491,0.015734337235032925,2.9907910176379677,2.9871621718861174,3.1829185758864904,nan,nan,nan,nan,nan,0.002559672894887626,-44.0619795032205,32.81888776504386,32.83653247334222,0.0025378527035936713,64.0,0.0,0.0,0.0,0.017644708298355738,-44.0619795032205,32.82513645919738,32.84312945322896,0.0016713954471051693,64.0,0.0,0.0,0.0,0.017992994031580167,-44.0619795032205,10.927704987883388,10.92714857684697,0.0011044551646336913,64.0,0.0,0.0,0.0,-0.0005564110364186803
16,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,3.868973534554243e-05,nan,1.5743907653154003,1.5743907653154003,0.005720993338152766,64.0,0.0,7.664,1.517,0.0,nan,10.827977147696023,10.827977147696023,0.0030327573772519828,64.0,0.0,7.708,1.52,0.0,nan,9.35345907030543,9.35345907030543,0.0014743444994091987,64.0,0.0,7.154,1.464,0.0,-11.76239786229224,-11.961152960097197,-10.25640931698778,-11.217119381955252,-11.509078905971265,-9.705022377091874,3.8623540917232257,2.2561875,2.944480468031019,-11.742269601033204,1.403986638599578,1.4151348405217934,0.005722528864629567,64.0,0.0,7.559,1.491,0.011148201922215328,-11.86847381627133,10.015748198738343,10.404702598890756,0.0030315956082195045,64.0,0.0,7.395,1.481,0.38895440015241256,-11.812812564007569,8.805102387076497,9.092758049507811,0.0014757418986409902,64.0,0.0,7.161,1.549,0.28765566243131424,-12.406994948566226,-12.551995539635186,-10.963941671513949,-11.922119767329214,-12.095752682387973,-10.563632530821414,1.7977360322165519,2.2561875,0.5001757319178433,-12.379583267849672,1.4229182785729955,1.440693268020398,0.005749754725955427,64.0,0.0,7.462,1.482,0.017774989447402634,-12.508997386765603,10.11719153144001,10.47096008162548,0.0030410629818215964,64.0,0.0,7.337,1.469,0.35376855018546927,-12.4763233718324,8.883940028519724,9.139382033223086,0.0014742236910387874,64.0,0.0,7.122,1.545,0.25544200470336165,2.9688813575779305,2.9709690997450484,3.0989490248477978,nan,nan,nan,nan,nan,0.03300803171563894,-18.055337714350095,0.6575165947110795,0.6877964939900012,0.005575991618447006,64.0,0.0,0.0,0.0,0.030279899278921718,-18.055337714350095,10.106678100699991,10.417732702606783,0.003032512538135052,64.0,0.0,0.0,0.0,0.31105460190679146,-18.055337714350095,8.678507446752764,8.847760357202729,0.0014717738796025514,64.0,0.0,0.0,0.0,0.1692529104499645,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,3.782911784946918e-05,nan,11.399730473021963,11.399730473021963,0.005698058326728642,64.0,0.0,7.557,1.512,0.0,nan,28.94491668234644,28.94491668234644,0.0030330739840865135,64.0,0.0,7.774,1.501,0.0,nan,15.266496931696006,15.266496931696006,0.0014717774139717222,64.0,0.0,7.125,1.467,0.0,-27.647247588041854,-29.27813794914257,-25.35954958062301,-25.84348114598559,-27.318340849466495,-23.568296677519477,0.95240874618103,2.92425,5.66077033669874,-27.578369451230035,11.331582610677268,11.390399816603669,0.005719691932201385,64.0,0.0,7.572,1.522,0.05881720592640072,-27.659927016007874,28.81746240211456,28.9360359312613,0.0030355996442958714,64.0,0.0,7.767,1.498,0.11857352914674024,-27.561551688460924,15.245509301098577,15.265133740559392,0.0014738664980977773,64.0,0.0,7.186,1.461,0.019624439460814713,-26.423306228800133,-29.43148919208337,-24.729801079531736,-24.624803838303265,-27.960573815119318,-22.96206823106241,1.212513933542088,2.92425,0.5183765582377091,-26.365445134126407,11.329499658744826,11.388776327824877,0.005735187710262835,64.0,0.0,7.616,1.524,0.05927666908005058,-26.496054197299387,28.800262996737985,28.928087249053466,0.0030407889662310483,64.0,0.0,7.632,1.515,0.1278242523154809,-26.398861454802503,15.23660787113509,15.266333253032625,0.0014737700261175633,64.0,0.0,7.121,1.456,0.02972538189753493,2.9373935626838197,2.942468506228387,3.065838009466311,nan,nan,nan,nan,nan,0.032977783394046126,-28.054231442510943,4.919271674154501,4.99788463274157,0.005547123529948294,64.0,0.0,0.0,0.0,0.07861295858706896,-28.054231442510943,26.88144636583988,27.06952318562026,0.00301851796451956,64.0,0.0,0.0,0.0,0.1880768197803775,-28.054231442510943,13.861058768519756,13.878749174952668,0.0014679109239950775,64.0,0.0,0.0,0.0,0.017690406432912198,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,3.81657388061285e-05,nan,43.5429836983789,43.5429836983789,0.005693832990713418,64.0,0.0,7.7,1.519,0.0,nan,55.85922255410665,55.85922255410665,0.0030555057218298316,64.0,0.0,7.509,1.5,0.0,nan,16.40197288601281,16.40197288601281,0.0014709874214604496,64.0,0.0,7.146,1.452,0.0,-38.614494980706745,-41.74810705968265,-37.68562899917499,-35.52761035719502,-38.85636538763181,-33.02419592587033,0.39769201738010124,2.993375,6.841834447568282,-38.819220609986616,43.464039579021794,43.533445523134375,0.005727556458674371,64.0,0.0,7.736,1.518,0.06940594411258161,-38.4901879609991,55.78556379007807,55.85915445260288,0.0030695322835817933,64.0,0.0,7.517,1.493,0.07359066252480773,-38.546628515436076,16.400711364386538,16.402456684378063,0.0014745564088225365,64.0,0.0,7.106,1.448,0.0017453199915244966,-27.341223389949963,-41.52412742688355,-29.217938449222352,-26.575852231049456,-38.32859668637812,-25.91304399864292,0.8998118316230269,2.993375,0.5259098802451044,-27.29416386627861,43.30601032258567,43.5103946401681,0.005736712872982025,64.0,0.0,7.788,1.518,0.2043843175824307,-27.374163617551744,55.631057179168494,55.85603888787454,0.003071964493021369,64.0,0.0,7.564,1.49,0.2249817087060464,-27.202961905675956,16.37379418035269,16.405025288158853,0.0014732954911887645,64.0,0.0,7.156,1.456,0.031231107806164005,2.934619460638706,2.9401108039808084,3.0628565221298096,nan,nan,nan,nan,nan,0.03293968395330012,-38.0570704217368,23.386839035431404,23.572299326796994,0.0055453306119889025,64.0,0.0,0.0,0.0,0.18546029136559028,-38.0570704217368,49.720760685461464,49.885661004896406,0.0030297393267974255,64.0,0.0,0.0,0.0,0.16490031943494188,-38.0570704217368,14.785969547077421,14.787251203814145,0.001467598358169198,64.0,0.0,0.0,0.0,0.0012816567367242016,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,4.3560481630265716e-05,nan,1.5340571694683836,1.5340571694683836,0.005832662418484688,64.0,30.845,0.0,0.0,0.0,nan,10.78976734426544,10.78976734426544,0.003086382728070021,64.0,32.117,0.0,0.0,0.0,nan,9.313700166962743,9.313700166962743,0.0015010363487526774,64.0,31.541,0.0,0.0,0.0,-3.1785920812750263,-3.1889151385884142,-2.4112898871447688,-3.108298436603687,-3.1243165979316645,-2.347277285027224,5.452062966924022,1.0,1.1894978085560723,-3.1786802310750435,0.5545710251885712,0.36249373324898215,0.005713170165196061,64.0,30.619,0.0,0.0,-0.192077291939589,-3.2103021113291885,6.051218666963259,6.528120144511084,0.003080885015428066,64.0,13.764,0.0,0.0,0.4769014775478251,-3.2061384083495397,5.738996328807406,6.070523806611011,0.0014975213268771767,64.0,12.065,0.0,0.0,0.33152747780360503,-4.0915939210560985,-4.098969390553057,-3.5891307214519537,-4.016769501755967,-4.021768442530265,-3.487287784099374,0.8973660953401249,1.0,0.9736412707157434,-4.098036152626145,0.5688137743400864,0.44401953499893476,0.005751125293783844,64.0,30.843,0.0,0.0,-0.12479423934115164,-4.078837944927028,6.237178007667293,7.652724144823066,0.0030765191270038486,64.0,13.867,0.0,0.0,1.415546137155773,-4.076208213793323,5.921625444937755,7.211126617209735,0.0014932692628353834,64.0,12.214,0.0,0.0,1.2895011722719802,3.010284277247722,3.0090662843060327,3.105803639175202,nan,nan,nan,nan,nan,0.03363142836187035,-18.05692804814948,0.6574277466046384,0.6876915591718432,0.005668677164241672,64.0,0.0,0.0,0.0,0.030263812567204784,-18.05692804814948,10.10674250896675,10.417697837607015,0.0030745014883577825,64.0,0.0,0.0,0.0,0.3109553286402651,-18.05692804814948,8.678538538119511,8.847742650820557,0.0014955558059737085,64.0,0.0,0.0,0.0,0.16920411270104552,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,4.363218042999506e-05,nan,11.169791960868274,11.169791960868274,0.005802704370580614,64.0,30.838,0.0,0.0,0.0,nan,28.818611586336843,28.818611586336843,0.0030837586596608162,64.0,31.643,0.0,0.0,0.0,nan,15.197642597936724,15.197642597936724,0.001494262909516692,64.0,31.73,0.0,0.0,0.0,-3.278067917087939,-3.307681142439172,-2.548753301748582,-3.228411668410751,-3.263941677033351,-2.4770201203165705,3.9259770321617458,1.0,1.1640313568618148,-3.2697146111737214,2.3576337713501063,2.605066935109415,0.005700416414998472,64.0,31.258,0.0,0.0,0.2474331637593088,-3.314554184616649,11.63467052684661,20.25055419114693,0.003083720079623163,64.0,15.176,0.0,0.0,8.615883664300318,-3.304691706209752,9.883361098957284,13.075854745702635,0.0014945114655420184,64.0,12.12,0.0,0.0,3.1924936467453513,-4.125547390169862,-4.127733079930382,-3.635069985774776,-4.062678683798803,-4.063446912189488,-3.5509674665580215,0.6931966203796768,1.0,0.9646341768773272,-4.119610343413958,2.468294947490284,3.1815726737277195,0.005750644657760859,64.0,31.796,0.0,0.0,0.7132777262374352,-4.123348944180028,11.82647390065681,22.157421821883634,0.003085961171425879,64.0,14.383,0.0,0.0,10.330947921226825,-4.1134443188248255,10.037883547987418,15.076568349265486,0.0014908438492566348,64.0,11.373,0.0,0.0,5.038684801278068,2.978989422749324,2.979703350786738,3.068877865031581,nan,nan,nan,nan,nan,0.03367884948290884,-28.05585706315449,4.91927330052678,4.9978727000005145,0.005655163276009262,64.0,0.0,0.0,0.0,0.07859939947373462,-28.05585706315449,26.881503993191465,27.069528046631643,0.0030766721060499548,64.0,0.0,0.0,0.0,0.18802405344017714,-28.05585706315449,13.861061684549416,13.878745275835085,0.0014937126943841577,64.0,0.0,0.0,0.0,0.01768359128566921,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,4.378347564488649e-05,nan,43.032127158047686,43.032127158047686,0.005807170259766281,64.0,30.8,0.0,0.0,0.0,nan,55.55880197650891,55.55880197650891,0.0031116705276072027,64.0,30.304,0.0,0.0,0.0,nan,16.32627360404754,16.32627360404754,0.0014965618066489696,64.0,31.591,0.0,0.0,0.0,-3.283445777840917,-3.2831567292076658,-2.576257800915453,-3.2349762725542686,-3.23177409412991,-2.5274525573914457,3.7638044878944674,1.0,1.166699814005755,-3.2846102077484622,4.98362029199368,11.13296069812607,0.005696466373279691,64.0,31.051,0.0,0.0,6.1493404061323895,-3.3025544417956585,12.13831843358979,42.706305607668085,0.0030975732393562793,64.0,27.971,0.0,0.0,30.567987174078297,-3.3180907917569202,10.684903810198225,16.112654865202174,0.001493210562504828,64.0,11.625,0.0,0.0,5.427751055003949,-4.128901586338411,-4.128640322636102,-3.6396160692585533,-4.0660617874068565,-4.061213784910342,-3.5429603014688293,0.6530620062569367,1.0,0.9658196375360713,-4.126845634295419,5.1037399412348945,13.288766527664533,0.005746577871963382,64.0,31.608,0.0,0.0,8.18502658642964,-4.114760202910125,11.947264185426729,43.82256191517203,0.00310247219633311,64.0,27.754,0.0,0.0,31.875297729745302,-4.117090305412474,10.844780362311864,17.479954976175886,0.0014915529526770114,64.0,10.519,0.0,0.0,6.635174613864022,2.9762813829901926,2.976047861998871,3.065373749785572,nan,nan,nan,nan,nan,0.03365231974981725,-38.058619902647926,23.386956286577472,23.572358481419126,0.005659347132779658,64.0,0.0,0.0,0.0,0.18540219484165377,-38.058619902647926,49.72081308634314,49.88563083178043,0.003081263031810522,64.0,0.0,0.0,0.0,0.1648177454372899,-38.058619902647926,14.785969596551736,14.787250046762862,0.0014948656652122737,64.0,0.0,0.0,0.0,0.0012804502111265492,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,4.427870083600282e-05,nan,1.5437171084362395,1.5437171084362395,0.005777893356047571,64.0,1.602,1.535,1.485,0.0,nan,10.787699008316013,10.787699008316013,0.003067159806378186,64.0,1.548,1.536,1.524,0.0,nan,9.307868256607621,9.307868256607621,0.0014897994920611381,64.0,1.44,1.579,1.475,0.0,-12.331189228441646,-12.430225490591933,-11.003559115905118,-10.659548267398367,-11.209185774754616,-8.641148111891642,7.69120066563241,2.2240625,2.1075530142253265,-12.317809895918334,1.382617931080018,1.3936335559189266,0.005769069683738053,64.0,1.489,1.489,1.52,0.011015624838908611,-12.396206281842241,10.055868849405769,10.416928275955451,0.0030626143533736467,64.0,1.53,1.502,1.534,0.3610594265496818,-12.325294036558937,8.82389490287581,9.092232277032327,0.0014916844740509986,64.0,1.466,1.441,1.469,0.26833737415651626,-12.197798738717637,-12.322319255986272,-10.88089217100675,-11.196361225219418,-11.60815654168881,-9.511137297483078,2.5107972547159756,2.2240625,0.32316663081012664,-12.200629703774023,1.382683516222064,1.3942008076699868,0.0057814996317029,64.0,1.507,1.484,1.542,0.011517291447922684,-12.24779888757415,10.03408260319299,10.40132383277336,0.0030710676945745947,64.0,1.507,1.498,1.528,0.36724122958036887,-12.19271697396877,8.80731859899162,9.080835240393226,0.0014921045247465372,64.0,1.428,1.433,1.49,0.27351664140160636,3.014900858721707,3.014071686627126,3.1154755523869317,nan,nan,nan,nan,nan,0.03236999936960638,-18.05643303846011,0.6575447304530787,0.6878284927829346,0.0056335422117263076,64.0,0.0,0.0,0.0,0.030283762329855857,-18.05643303846011,10.106723605039305,10.417726067221256,0.0030623532999306917,64.0,0.0,0.0,0.0,0.3110024621819516,-18.05643303846011,8.678536790296151,8.847770264322302,0.0014889916675165295,64.0,0.0,0.0,0.0,0.16923347402615008,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,4.381289891898632e-05,nan,11.206533676401484,11.206533676401484,0.005765221813693643,64.0,1.59,1.524,1.468,0.0,nan,28.790764102361614,28.790764102361614,0.003065160972997546,64.0,1.533,1.501,1.464,0.0,nan,15.161129492581207,15.161129492581207,0.0014909054739400745,64.0,1.445,1.498,1.424,0.0,-29.26773445140541,-29.76330864378843,-27.088075487524446,-21.68775382396646,-27.910075219728085,-18.25378211888346,4.023012619745467,2.919375,3.6240995859941467,-29.275635239839033,11.1389483440873,11.181749588336094,0.005771480425260961,64.0,1.57,1.537,1.459,0.04280124424879439,-29.24134248746176,28.69631730578765,28.78835198310125,0.0030703119393438102,64.0,1.595,1.502,1.464,0.09203467731359893,-29.089268916118524,15.147367338748262,15.162177086692656,0.0014923559399321676,64.0,1.434,1.502,1.427,0.014809747944394047,-28.967019922352833,-29.674028960064902,-26.521245242200195,-27.11985426959076,-28.179869525170783,-25.129989661167322,0.881168104455321,2.919375,0.33402936563175173,-28.990290064771948,11.135726010399406,11.180692318801091,0.0057832026360556486,64.0,1.583,1.534,1.456,0.04496630840168514,-28.990316410097435,28.68880003945609,28.786393842374654,0.0030755743412300943,64.0,1.6,1.506,1.459,0.09759380291856345,-28.782114301597623,15.144954235236114,15.161024317524411,0.0014930124608799815,64.0,1.449,1.506,1.435,0.016070082288297982,2.983650941210781,2.9812809053902614,3.0765509773108506,nan,nan,nan,nan,nan,0.03235436479374766,-28.05529826224675,4.919129707631921,4.997708101992568,0.0056065147556364535,64.0,0.0,0.0,0.0,0.07857839436064751,-28.05529826224675,26.881466486849895,27.069475310914743,0.0030520391408354044,64.0,0.0,0.0,0.0,0.1880088240648483,-28.05529826224675,13.861052672722817,13.878735268142838,0.001485323118045926,64.0,0.0,0.0,0.0,0.017682595420021485,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,4.433497227728367e-05,nan,43.055474623718325,43.055474623718325,0.005763159956783056,64.0,1.543,1.543,1.504,0.0,nan,55.571447208047445,55.571447208047445,0.003089170340448618,64.0,1.534,1.493,1.45,0.0,nan,16.28322295147505,16.28322295147505,0.0014895847225561737,64.0,1.435,1.523,1.392,0.0,-40.84276166524528,-42.20247031827081,-40.809022223727325,-28.39038428808033,-39.99768518536867,-37.64784923234877,1.4435229506645264,2.9931875,4.227921044673771,-40.77354971010077,43.00586366203619,43.063209302440036,0.00576686763484031,64.0,1.534,1.528,1.492,0.057345640403845266,-40.80292273996786,55.51434433034489,55.56929180271273,0.003091422390192747,64.0,1.515,1.504,1.444,0.05494747236784292,-40.69085566341822,16.282142871205743,16.282840947160683,0.0014906894592568278,64.0,1.436,1.532,1.404,0.0006980759549399806,-41.01800288584712,-42.11957741300962,-41.14137393948753,-37.9459587659577,-39.751686812229806,-37.72023489072304,0.24739776685594828,2.9931875,0.33771962485276164,-41.06364964907342,43.00627550218649,43.05686221563028,0.005773524520918727,64.0,1.532,1.521,1.494,0.050586713443792064,-41.06329189102286,55.521237845421226,55.5678323141228,0.003097311021760106,64.0,1.514,1.505,1.441,0.046594468701577796,-41.0001635082735,16.28235079314439,16.283110651149798,0.001488980575464666,64.0,1.43,1.53,1.409,0.0007598580054093418,2.9809450489910363,2.9803768485471944,3.07161689965099,nan,nan,nan,nan,nan,0.03231162281706929,-38.05796867049364,23.38709263577882,23.57254481892231,0.005601644498296082,64.0,0.0,0.0,0.0,0.18545218314348944,-38.05796867049364,49.720770199441205,49.88563614008578,0.0030568031407892703,64.0,0.0,0.0,0.0,0.1648659406445745,-38.05796867049364,14.785971082070416,14.787253005266013,0.0014834402352571488,64.0,0.0,0.0,0.0,0.0012819231955969457,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,3.804193064570427e-05,nan,1.5543634235266126,1.5543634235266126,0.00574733614269644,64.0,0.517,3.618,1.482,0.0,nan,10.802412788567077,10.802412788567077,0.003042144501581788,64.0,0.494,3.601,1.497,0.0,nan,9.328060964861612,9.328060964861612,0.001478851412422955,64.0,0.485,3.473,1.457,0.0,-12.418261576783319,-12.494359967071698,-11.048342527789696,-10.195717444854912,-10.750294454354314,-7.999148757495995,13.627353863711894,2.2485,2.35334359759558,-12.412564126345568,1.408289614557624,1.4219921002008424,0.005735611486248672,64.0,0.504,3.536,1.577,0.01370248564321841,-12.506865420649868,10.08854958530387,10.45334461663759,0.00304070049058646,64.0,0.516,3.465,1.508,0.3647950313337205,-12.473099890688822,8.86123609375877,9.119635824046417,0.0014787584925070405,64.0,0.473,3.512,1.496,0.25839973028764796,-12.417135004709847,-12.534947550090905,-11.016685607045883,-11.67110462346622,-11.982565001435507,-10.097073291675223,1.7783799316228002,2.2485,0.32862694734707476,-12.415417934240063,1.4114786671273298,1.4219269202280598,0.005752946914173663,64.0,0.504,3.477,1.505,0.010448253100729943,-12.500831840989285,10.090897501349243,10.445257869846683,0.003046642958186567,64.0,0.513,3.469,1.5,0.35436036849744035,-12.480196265795644,8.861398904519007,9.114183809646688,0.0014806206524372101,64.0,0.464,3.5,1.503,0.25278490512768137,3.025035168484183,3.0211725765584907,3.1259869836611887,nan,nan,nan,nan,nan,0.0324905614182353,-18.056549824241387,0.6574752865226263,0.6877384930559619,0.005588213833980262,64.0,0.0,0.0,0.0,0.030263206533335585,-18.056549824241387,10.106725120454303,10.417712020369935,0.0030366522083058955,64.0,0.0,0.0,0.0,0.31098689991563155,-18.056549824241387,8.678538410743862,8.847750379509959,0.0014763390636071563,64.0,0.0,0.0,0.0,0.16921196876609734,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,3.74471852555871e-05,nan,11.284120884821569,11.284120884821569,0.005723974732682109,64.0,0.531,3.633,1.47,0.0,nan,28.84360834303106,28.84360834303106,0.0030431588692590595,64.0,0.498,3.571,1.473,0.0,nan,15.207131958272113,15.207131958272113,0.0014747796580195428,64.0,0.491,3.507,1.435,0.0,-29.363664989127123,-29.940933518220675,-27.273923897032812,-19.265921635374742,-27.417191592825006,-13.660369751274112,7.583649250784315,2.9234375,4.017631263144314,-29.35715359954782,11.228198909743412,11.273665165578628,0.005735119643621146,64.0,0.512,3.601,1.462,0.04546625583521546,-29.373383166171294,28.75304779686802,28.837553455479043,0.0030442332113161685,64.0,0.505,3.538,1.491,0.08450565861102177,-29.296368071687958,15.193691861896975,15.2050959571869,0.001476424278691411,64.0,0.479,3.478,1.425,0.01140409528992592,-28.226837146385574,-29.696528860236008,-26.16208415335131,-26.233886258096476,-28.24709800836365,-24.60024186059073,0.879152432068562,2.9234375,0.3367047786619514,-28.161099422466354,11.216411185705583,11.268990938471093,0.005748478086665273,64.0,0.516,3.614,1.464,0.05257975276551008,-28.23100497354334,28.733608719573304,28.83449632187149,0.0030513115655630826,64.0,0.499,3.506,1.489,0.10088760229818661,-28.179299704818238,15.188934075752353,15.20502874168317,0.001479499451816082,64.0,0.483,3.484,1.44,0.016094665930816987,2.9939035869788237,2.993383211189345,3.0870709867621753,nan,nan,nan,nan,nan,0.03243702492211014,-28.055513617090128,4.919156168593161,4.997740442499248,0.005564280865713954,64.0,0.0,0.0,0.0,0.07858427390608735,-28.055513617090128,26.881480375009197,27.069501870268105,0.0030289457496255638,64.0,0.0,0.0,0.0,0.18802149525890854,-28.055513617090128,13.86106107340132,13.878746410746016,0.0014726965399459004,64.0,0.0,0.0,0.0,0.01768533734469635,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,3.749578446149826e-05,nan,43.25952361948168,43.25952361948168,0.005712899810634554,64.0,0.518,3.557,1.486,0.0,nan,55.69909485559341,55.69909485559341,0.003061045128852129,64.0,0.501,3.568,1.483,0.0,nan,16.335674332450907,16.335674332450907,0.0014736251141875983,64.0,0.485,3.486,1.426,0.0,-41.72294101108263,-42.19655869566217,-41.1796023013932,-23.839988287081184,-39.69594697174956,-24.678407345775955,3.237964226769312,2.9930625,4.762102813283913,-41.75183730666676,43.21255535200101,43.257710542663105,0.005738062736578286,64.0,0.52,3.546,1.489,0.0451551906620935,-41.721417897636684,55.65522110984334,55.7021272422731,0.0030693929409608247,64.0,0.513,3.529,1.479,0.04690613242976127,-41.65076549801118,16.33475005367983,16.33567371768125,0.0014770659562200307,64.0,0.485,3.455,1.423,0.0009236640014194109,-31.472168623817875,-42.032079026403686,-39.5926500651547,-30.402544227801044,-39.41523625712228,-36.65568697272151,0.4940205208336382,2.9930625,0.34301936406176536,-31.403906215861305,43.15031989846664,43.25878818215066,0.005747266794554889,64.0,0.523,3.526,1.508,0.10846828368401873,-31.498663286206853,55.58745774105325,55.70252057948857,0.003080892063677311,64.0,0.507,3.517,1.484,0.11506283843532117,-31.446845457015932,16.326400402184294,16.34141037235102,0.001479163557291031,64.0,0.485,3.473,1.411,0.01500997016672656,2.9911874951486084,2.989991142328537,3.0861033156516533,nan,nan,nan,nan,nan,0.032403939004987475,-38.05820799754649,23.386775820949193,23.57220031904806,0.005562826442532242,64.0,0.0,0.0,0.0,0.18542449809886818,-38.05820799754649,49.72079344070114,49.8856382820358,0.003036955670453608,64.0,0.0,0.0,0.0,0.16484484133466282,-38.05820799754649,14.785969590716721,14.787249931892182,0.00147048232704401,64.0,0.0,0.0,0.0,0.0012803411754607197


==> data/precoder_design/sel_sumrate_vs_users.csv <==
n_users,genie_nmse_db_snr0,genie_nmse_median_db_snr0,genie_nmse_p90_db_snr0,genie_prediction_nmse_db_snr0,genie_prediction_nmse_median_db_snr0,genie_prediction_nmse_p90_db_snr0,genie_aoa_rmse_deg_snr0,genie_rank_hat_snr0,genie_runtime_snr0,genie_zf_selected_nmse_db_snr0,genie_zf_achieved_rate_snr0,genie_zf_predicted_rate_snr0,genie_zf_search_runtime_snr0,genie_zf_search_evals_snr0,genie_zf_selected_k_snr0,genie_zf_selected_i_snr0,genie_zf_selected_j_snr0,genie_zf_optimism_snr0,genie_mmse_selected_nmse_db_snr0,genie_mmse_achieved_rate_snr0,genie_mmse_predicted_rate_snr0,genie_mmse_search_runtime_snr0,genie_mmse_search_evals_snr0,genie_mmse_selected_k_snr0,genie_mmse_selected_i_snr0,genie_mmse_selected_j_snr0,genie_mmse_optimism_snr0,genie_mrc_selected_nmse_db_snr0,genie_mrc_achieved_rate_snr0,genie_mrc_predicted_rate_snr0,genie_mrc_search_runtime_snr0,genie_mrc_search_evals_snr0,genie_mrc_selected_k_snr0,genie_mrc_selected_i_snr0,genie_mrc_selected_j_snr0,genie_mrc_optimism_snr0,als_mdl_nmse_db_snr0,als_mdl_nmse_median_db_snr0,als_mdl_nmse_p90_db_snr0,als_mdl_prediction_nmse_db_snr0,als_mdl_prediction_nmse_median_db_snr0,als_mdl_prediction_nmse_p90_db_snr0,als_mdl_aoa_rmse_deg_snr0,als_mdl_rank_hat_snr0,als_mdl_runtime_snr0,als_mdl_zf_selected_nmse_db_snr0,als_mdl_zf_achieved_rate_snr0,als_mdl_zf_predicted_rate_snr0,als_mdl_zf_search_runtime_snr0,als_mdl_zf_search_evals_snr0,als_mdl_zf_selected_k_snr0,als_mdl_zf_selected_i_snr0,als_mdl_zf_selected_j_snr0,als_mdl_zf_optimism_snr0,als_mdl_mmse_selected_nmse_db_snr0,als_mdl_mmse_achieved_rate_snr0,als_mdl_mmse_predicted_rate_snr0,als_mdl_mmse_search_runtime_snr0,als_mdl_mmse_search_evals_snr0,als_mdl_mmse_selected_k_snr0,als_mdl_mmse_selected_i_snr0,als_mdl_mmse_selected_j_snr0,als_mdl_mmse_optimism_snr0,als_mdl_mrc_selected_nmse_db_snr0,als_mdl_mrc_achieved_rate_snr0,als_mdl_mrc_predicted_rate_snr0,als_mdl_mrc_search_runtime_snr0,als_mdl_mrc_search_evals_snr0,als_mdl_mrc_selected_k_snr0,als_mdl_mrc_selected_i_snr0,als_mdl_mrc_selected_j_snr0,als_mdl_mrc_optimism_snr0,traditional_paper_nmse_db_snr0,traditional_paper_nmse_median_db_snr0,traditional_paper_nmse_p90_db_snr0,traditional_paper_prediction_nmse_db_snr0,traditional_paper_prediction_nmse_median_db_snr0,traditional_paper_prediction_nmse_p90_db_snr0,traditional_paper_aoa_rmse_deg_snr0,traditional_paper_rank_hat_snr0,traditional_paper_runtime_snr0,traditional_paper_zf_selected_nmse_db_snr0,traditional_paper_zf_achieved_rate_snr0,traditional_paper_zf_predicted_rate_snr0,traditional_paper_zf_search_runtime_snr0,traditional_paper_zf_search_evals_snr0,traditional_paper_zf_selected_k_snr0,traditional_paper_zf_selected_i_snr0,traditional_paper_zf_selected_j_snr0,traditional_paper_zf_optimism_snr0,traditional_paper_mmse_selected_nmse_db_snr0,traditional_paper_mmse_achieved_rate_snr0,traditional_paper_mmse_predicted_rate_snr0,traditional_paper_mmse_search_runtime_snr0,traditional_paper_mmse_search_evals_snr0,traditional_paper_mmse_selected_k_snr0,traditional_paper_mmse_selected_i_snr0,traditional_paper_mmse_selected_j_snr0,traditional_paper_mmse_optimism_snr0,traditional_paper_mrc_selected_nmse_db_snr0,traditional_paper_mrc_achieved_rate_snr0,traditional_paper_mrc_predicted_rate_snr0,traditional_paper_mrc_search_runtime_snr0,traditional_paper_mrc_search_evals_snr0,traditional_paper_mrc_selected_k_snr0,traditional_paper_mrc_selected_i_snr0,traditional_paper_mrc_selected_j_snr0,traditional_paper_mrc_optimism_snr0,genie_nmse_db_snr10,genie_nmse_median_db_snr10,genie_nmse_p90_db_snr10,genie_prediction_nmse_db_snr10,genie_prediction_nmse_median_db_snr10,genie_prediction_nmse_p90_db_snr10,genie_aoa_rmse_deg_snr10,genie_rank_hat_snr10,genie_runtime_snr10,genie_zf_selected_nmse_db_snr10,genie_zf_achieved_rate_snr10,genie_zf_predicted_rate_snr10,genie_zf_search_runtime_snr10,genie_zf_search_evals_snr10,genie_zf_selected_k_snr10,genie_zf_selected_i_snr10,genie_zf_selected_j_snr10,genie_zf_optimism_snr10,genie_mmse_selected_nmse_db_snr10,genie_mmse_achieved_rate_snr10,genie_mmse_predicted_rate_snr10,genie_mmse_search_runtime_snr10,genie_mmse_search_evals_snr10,genie_mmse_selected_k_snr10,genie_mmse_selected_i_snr10,genie_mmse_selected_j_snr10,genie_mmse_optimism_snr10,genie_mrc_selected_nmse_db_snr10,genie_mrc_achieved_rate_snr10,genie_mrc_predicted_rate_snr10,genie_mrc_search_runtime_snr10,genie_mrc_search_evals_snr10,genie_mrc_selected_k_snr10,genie_mrc_selected_i_snr10,genie_mrc_selected_j_snr10,genie_mrc_optimism_snr10,als_mdl_nmse_db_snr10,als_mdl_nmse_median_db_snr10,als_mdl_nmse_p90_db_snr10,als_mdl_prediction_nmse_db_snr10,als_mdl_prediction_nmse_median_db_snr10,als_mdl_prediction_nmse_p90_db_snr10,als_mdl_aoa_rmse_deg_snr10,als_mdl_rank_hat_snr10,als_mdl_runtime_snr10,als_mdl_zf_selected_nmse_db_snr10,als_mdl_zf_achieved_rate_snr10,als_mdl_zf_predicted_rate_snr10,als_mdl_zf_search_runtime_snr10,als_mdl_zf_search_evals_snr10,als_mdl_zf_selected_k_snr10,als_mdl_zf_selected_i_snr10,als_mdl_zf_selected_j_snr10,als_mdl_zf_optimism_snr10,als_mdl_mmse_selected_nmse_db_snr10,als_mdl_mmse_achieved_rate_snr10,als_mdl_mmse_predicted_rate_snr10,als_mdl_mmse_search_runtime_snr10,als_mdl_mmse_search_evals_snr10,als_mdl_mmse_selected_k_snr10,als_mdl_mmse_selected_i_snr10,als_mdl_mmse_selected_j_snr10,als_mdl_mmse_optimism_snr10,als_mdl_mrc_selected_nmse_db_snr10,als_mdl_mrc_achieved_rate_snr10,als_mdl_mrc_predicted_rate_snr10,als_mdl_mrc_search_runtime_snr10,als_mdl_mrc_search_evals_snr10,als_mdl_mrc_selected_k_snr10,als_mdl_mrc_selected_i_snr10,als_mdl_mrc_selected_j_snr10,als_mdl_mrc_optimism_snr10,traditional_paper_nmse_db_snr10,traditional_paper_nmse_median_db_snr10,traditional_paper_nmse_p90_db_snr10,traditional_paper_prediction_nmse_db_snr10,traditional_paper_prediction_nmse_median_db_snr10,traditional_paper_prediction_nmse_p90_db_snr10,traditional_paper_aoa_rmse_deg_snr10,traditional_paper_rank_hat_snr10,traditional_paper_runtime_snr10,traditional_paper_zf_selected_nmse_db_snr10,traditional_paper_zf_achieved_rate_snr10,traditional_paper_zf_predicted_rate_snr10,traditional_paper_zf_search_runtime_snr10,traditional_paper_zf_search_evals_snr10,traditional_paper_zf_selected_k_snr10,traditional_paper_zf_selected_i_snr10,traditional_paper_zf_selected_j_snr10,traditional_paper_zf_optimism_snr10,traditional_paper_mmse_selected_nmse_db_snr10,traditional_paper_mmse_achieved_rate_snr10,traditional_paper_mmse_predicted_rate_snr10,traditional_paper_mmse_search_runtime_snr10,traditional_paper_mmse_search_evals_snr10,traditional_paper_mmse_selected_k_snr10,traditional_paper_mmse_selected_i_snr10,traditional_paper_mmse_selected_j_snr10,traditional_paper_mmse_optimism_snr10,traditional_paper_mrc_selected_nmse_db_snr10,traditional_paper_mrc_achieved_rate_snr10,traditional_paper_mrc_predicted_rate_snr10,traditional_paper_mrc_search_runtime_snr10,traditional_paper_mrc_search_evals_snr10,traditional_paper_mrc_selected_k_snr10,traditional_paper_mrc_selected_i_snr10,traditional_paper_mrc_selected_j_snr10,traditional_paper_mrc_optimism_snr10,genie_nmse_db_snr20,genie_nmse_median_db_snr20,genie_nmse_p90_db_snr20,genie_prediction_nmse_db_snr20,genie_prediction_nmse_median_db_snr20,genie_prediction_nmse_p90_db_snr20,genie_aoa_rmse_deg_snr20,genie_rank_hat_snr20,genie_runtime_snr20,genie_zf_selected_nmse_db_snr20,genie_zf_achieved_rate_snr20,genie_zf_predicted_rate_snr20,genie_zf_search_runtime_snr20,genie_zf_search_evals_snr20,genie_zf_selected_k_snr20,genie_zf_selected_i_snr20,genie_zf_selected_j_snr20,genie_zf_optimism_snr20,genie_mmse_selected_nmse_db_snr20,genie_mmse_achieved_rate_snr20,genie_mmse_predicted_rate_snr20,genie_mmse_search_runtime_snr20,genie_mmse_search_evals_snr20,genie_mmse_selected_k_snr20,genie_mmse_selected_i_snr20,genie_mmse_selected_j_snr20,genie_mmse_optimism_snr20,genie_mrc_selected_nmse_db_snr20,genie_mrc_achieved_rate_snr20,genie_mrc_predicted_rate_snr20,genie_mrc_search_runtime_snr20,genie_mrc_search_evals_snr20,genie_mrc_selected_k_snr20,genie_mrc_selected_i_snr20,genie_mrc_selected_j_snr20,genie_mrc_optimism_snr20,als_mdl_nmse_db_snr20,als_mdl_nmse_median_db_snr20,als_mdl_nmse_p90_db_snr20,als_mdl_prediction_nmse_db_snr20,als_mdl_prediction_nmse_median_db_snr20,als_mdl_prediction_nmse_p90_db_snr20,als_mdl_aoa_rmse_deg_snr20,als_mdl_rank_hat_snr20,als_mdl_runtime_snr20,als_mdl_zf_selected_nmse_db_snr20,als_mdl_zf_achieved_rate_snr20,als_mdl_zf_predicted_rate_snr20,als_mdl_zf_search_runtime_snr20,als_mdl_zf_search_evals_snr20,als_mdl_zf_selected_k_snr20,als_mdl_zf_selected_i_snr20,als_mdl_zf_selected_j_snr20,als_mdl_zf_optimism_snr20,als_mdl_mmse_selected_nmse_db_snr20,als_mdl_mmse_achieved_rate_snr20,als_mdl_mmse_predicted_rate_snr20,als_mdl_mmse_search_runtime_snr20,als_mdl_mmse_search_evals_snr20,als_mdl_mmse_selected_k_snr20,als_mdl_mmse_selected_i_snr20,als_mdl_mmse_selected_j_snr20,als_mdl_mmse_optimism_snr20,als_mdl_mrc_selected_nmse_db_snr20,als_mdl_mrc_achieved_rate_snr20,als_mdl_mrc_predicted_rate_snr20,als_mdl_mrc_search_runtime_snr20,als_mdl_mrc_search_evals_snr20,als_mdl_mrc_selected_k_snr20,als_mdl_mrc_selected_i_snr20,als_mdl_mrc_selected_j_snr20,als_mdl_mrc_optimism_snr20,traditional_paper_nmse_db_snr20,traditional_paper_nmse_median_db_snr20,traditional_paper_nmse_p90_db_snr20,traditional_paper_prediction_nmse_db_snr20,traditional_paper_prediction_nmse_median_db_snr20,traditional_paper_prediction_nmse_p90_db_snr20,traditional_paper_aoa_rmse_deg_snr20,traditional_paper_rank_hat_snr20,traditional_paper_runtime_snr20,traditional_paper_zf_selected_nmse_db_snr20,traditional_paper_zf_achieved_rate_snr20,traditional_paper_zf_predicted_rate_snr20,traditional_paper_zf_search_runtime_snr20,traditional_paper_zf_search_evals_snr20,traditional_paper_zf_selected_k_snr20,traditional_paper_zf_selected_i_snr20,traditional_paper_zf_selected_j_snr20,traditional_paper_zf_optimism_snr20,traditional_paper_mmse_selected_nmse_db_snr20,traditional_paper_mmse_achieved_rate_snr20,traditional_paper_mmse_predicted_rate_snr20,traditional_paper_mmse_search_runtime_snr20,traditional_paper_mmse_search_evals_snr20,traditional_paper_mmse_selected_k_snr20,traditional_paper_mmse_selected_i_snr20,traditional_paper_mmse_selected_j_snr20,traditional_paper_mmse_optimism_snr20,traditional_paper_mrc_selected_nmse_db_snr20,traditional_paper_mrc_achieved_rate_snr20,traditional_paper_mrc_predicted_rate_snr20,traditional_paper_mrc_search_runtime_snr20,traditional_paper_mrc_search_evals_snr20,traditional_paper_mrc_selected_k_snr20,traditional_paper_mrc_selected_i_snr20,traditional_paper_mrc_selected_j_snr20,traditional_paper_mrc_optimism_snr20
2,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.2648888863623142e-05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,-27.642593200095625,-31.03379193340198,-23.087823715011115,-21.660703941478904,-29.03563223100889,-22.045344043807265,1.7333347355919695,2.8995,0.4499362074881792,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.9788598595223696,2.984253081252983,3.2121596918026367,nan,nan,nan,nan,nan,0.0008754443479701877,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.3005785644054413e-05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,-39.76384236477113,-41.350412785436774,-39.64388899009048,-26.271790792180575,-39.606316951081084,-36.7077473097604,0.9214407738093356,2.9915,0.5313553138198331,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.976006724407524,2.9802786026161283,3.208268477097292,nan,nan,nan,nan,nan,0.0008806378683075309,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.2875061482191086e-05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,-46.20550398519509,-51.494086652711815,-49.747133003467724,-31.049433314803196,-49.67287703685643,-46.83934308832863,0.3853539396552028,2.999,0.562605077852495,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.97584748178251,2.980023684622011,3.2074554515654645,nan,nan,nan,nan,nan,0.0008772372007369995,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.4842778444290161e-05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,-22.845824988347204,-25.284593995034058,-19.310772973480834,-18.346248019816805,-23.477610873741103,-17.02942434163488,2.8540720585603347,2.794,0.8059325722754002,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.9869463295444945,2.9819306638655547,3.1730034949596435,nan,nan,nan,nan,nan,0.002590041557326913,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.463084202259779e-05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,-37.284051632017515,-38.31725816623352,-36.82179968631905,-25.794735485026198,-36.24880480770501,-33.64262384638422,1.3394714783778716,2.982,1.0324249133327976,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.9794718466336207,2.9758813472803074,3.1628495017958755,nan,nan,nan,nan,nan,0.002587105025537312,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.405990896180975e-07,3.0,1.466742716729641e-05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,-46.251048672081566,-48.32315284638632,-47.12098367254149,-29.290974829458932,-46.290043309374866,-43.81510541529545,0.506158468142256,2.99725,1.1108389389831572,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.9790423838691718,2.9752322961225715,3.160095963817096,nan,nan,nan,nan,nan,0.00258509286493063,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.2006540559232236e-05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,-17.569764025688414,-17.900594529014093,-15.176716867251178,-14.643354265705177,-16.770782895697273,-11.120624907260478,5.3122638440374175,2.59575,1.3533671247642487,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.9988753443415743,2.9998019172964567,3.1355122972211857,nan,nan,nan,nan,nan,0.008870820748619735,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.0666689611971377e-05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,-33.44232025397411,-35.03755931754061,-30.417542629321378,-25.08833890924176,-32.66066376741754,-27.66611164082207,2.3276251202638303,2.961,1.9634405369851737,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.9838735354043795,2.9827322637381544,3.119975620962107,nan,nan,nan,nan,nan,0.00883899940084666,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.6067626320398096e-07,3.0,2.1006498485803605e-05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,-43.010352299610815,-45.31350651232266,-44.30438486351271,-27.816573516609466,-43.149349670420456,-41.06808940243101,1.0983082689186316,2.99675,2.168876147145405,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.9826447868496637,2.980739576837563,3.1195487616877724,nan,nan,nan,nan,nan,0.008859139115549624,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
16,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,3.5371082834899426e-05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,-12.331189228441646,-12.430225490591933,-11.003559115905118,-10.659548267398367,-11.209185774754616,-8.641148111891642,7.69120066563241,2.2240625,2.0094008371187373,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.014900858721707,3.014071686627126,3.1154755523869317,nan,nan,nan,nan,nan,0.03115386454667896,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,3.3427459187805655e-05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,-29.26773445140541,-29.763308643788434,-27.088075487524446,-21.68775382396646,-27.910075219728085,-18.25378211888346,4.023012619745467,2.919375,3.4681691228467972,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.983650941210781,2.9812809053902614,3.0765509773108506,nan,nan,nan,nan,nan,0.03100787200219929,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.700215736203535e-07,3.0,3.36172990500927e-05,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,-40.84276166524528,-42.20247031827081,-40.80902222372734,-28.39038428808033,-39.99768518536867,-37.64784923234878,1.443522950664526,2.9931875,4.048942941882648,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.9809450489910363,2.9803768485471944,3.07161689965099,nan,nan,nan,nan,nan,0.03109500650782138,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan


==> data/precoder_design/selector_budget.csv <==
n_users,snr_db,precoder,rule,budget,evals,rate,pct
2,0.0,mmse,greedy,1,1.0,6.1028,93.274
2,0.0,mmse,greedy,2,2.0,6.1639,94.208
2,0.0,mmse,greedy,4,4.0,6.2633,95.726
2,0.0,mmse,greedy,8,8.0,6.4186,98.1
2,0.0,mmse,greedy,16,16.0,6.4917,99.217
2,0.0,mmse,greedy,32,32.0,6.5283,99.776
2,0.0,mmse,greedy,64,64.0,6.5429,100.0
2,0.0,mmse,random,1,1.0,6.0895,93.07
2,0.0,mmse,random,2,2.0,6.2334,95.269
2,0.0,mmse,random,4,4.0,6.3376,96.862
2,0.0,mmse,random,8,8.0,6.4284,98.25
2,0.0,mmse,random,16,16.0,6.4754,98.968
2,0.0,mmse,random,32,32.0,6.5193,99.639
2,0.0,mmse,random,64,64.0,6.5429,100.0
2,0.0,mmse,surrogate,1,1.0,6.4683,98.859
2,0.0,mmse,surrogate,2,2.0,6.4918,99.218
2,0.0,mmse,surrogate,4,4.0,6.5116,99.522
2,0.0,mmse,surrogate,8,8.0,6.5278,99.77
2,0.0,mmse,surrogate,16,16.0,6.5368,99.908
2,0.0,mmse,surrogate,32,32.0,6.5417,99.981
2,0.0,mmse,surrogate,64,64.0,6.5429,100.0
2,0.0,mrc,greedy,1,1.0,5.2894,85.934
2,0.0,mrc,greedy,2,2.0,5.414,87.958
2,0.0,mrc,greedy,4,4.0,5.6145,91.215
2,0.0,mrc,greedy,8,8.0,5.9081,95.985
2,0.0,mrc,greedy,16,16.0,6.0471,98.243
2,0.0,mrc,greedy,32,32.0,6.1254,99.515
2,0.0,mrc,greedy,64,64.0,6.1552,100.0
2,0.0,mrc,random,1,1.0,5.2753,85.706
2,0.0,mrc,random,2,2.0,5.5268,89.79
2,0.0,mrc,random,4,4.0,5.7654,93.667
2,0.0,mrc,random,8,8.0,5.9178,96.143
2,0.0,mrc,random,16,16.0,6.0254,97.891
2,0.0,mrc,random,32,32.0,6.1056,99.194
2,0.0,mrc,random,64,64.0,6.1552,100.0
2,0.0,mrc,surrogate,1,1.0,5.5826,90.697
2,0.0,mrc,surrogate,2,2.0,5.6939,92.506
2,0.0,mrc,surrogate,4,4.0,5.8193,94.542
2,0.0,mrc,surrogate,8,8.0,5.937,96.455
2,0.0,mrc,surrogate,16,16.0,6.0304,97.972
2,0.0,mrc,surrogate,32,32.0,6.0982,99.075
2,0.0,mrc,surrogate,64,64.0,6.1552,100.0
2,0.0,zf,greedy,1,1.0,6.0739,93.009
2,0.0,zf,greedy,2,2.0,6.1381,93.992
2,0.0,zf,greedy,4,4.0,6.2417,95.579
2,0.0,zf,greedy,8,8.0,6.4024,98.04
2,0.0,zf,greedy,16,16.0,6.4787,99.208
2,0.0,zf,greedy,32,32.0,6.516,99.779
2,0.0,zf,greedy,64,64.0,6.5304,100.0
2,0.0,zf,random,1,1.0,6.0592,92.784
2,0.0,zf,random,2,2.0,6.2096,95.087
2,0.0,zf,random,4,4.0,6.3181,96.748
2,0.0,zf,random,8,8.0,6.4117,98.181
2,0.0,zf,random,16,16.0,6.4609,98.935
2,0.0,zf,random,32,32.0,6.5063,99.63
2,0.0,zf,random,64,64.0,6.5304,100.0
2,0.0,zf,surrogate,1,1.0,6.4404,98.621
2,0.0,zf,surrogate,2,2.0,6.468,99.044
2,0.0,zf,surrogate,4,4.0,6.4922,99.415
2,0.0,zf,surrogate,8,8.0,6.5112,99.706
2,0.0,zf,surrogate,16,16.0,6.5223,99.876
2,0.0,zf,surrogate,32,32.0,6.5285,99.971
2,0.0,zf,surrogate,64,64.0,6.5304,100.0
2,10.0,mmse,greedy,1,1.0,12.387,96.022
2,10.0,mmse,greedy,2,2.0,12.4595,96.584
2,10.0,mmse,greedy,4,4.0,12.5765,97.491
2,10.0,mmse,greedy,8,8.0,12.7578,98.897
2,10.0,mmse,greedy,16,16.0,12.8413,99.544
2,10.0,mmse,greedy,32,32.0,12.8855,99.887
2,10.0,mmse,greedy,64,64.0,12.9001,100.0
2,10.0,mmse,random,1,1.0,12.3815,95.98
2,10.0,mmse,random,2,2.0,12.5589,97.354
2,10.0,mmse,random,4,4.0,12.6718,98.23
2,10.0,mmse,random,8,8.0,12.7636,98.942
2,10.0,mmse,random,16,16.0,12.8303,99.459
2,10.0,mmse,random,32,32.0,12.8712,99.776
2,10.0,mmse,random,64,64.0,12.9001,100.0
2,10.0,mmse,surrogate,1,1.0,12.8022,99.241
2,10.0,mmse,surrogate,2,2.0,12.8305,99.46
2,10.0,mmse,surrogate,4,4.0,12.8595,99.685
2,10.0,mmse,surrogate,8,8.0,12.8777,99.826
2,10.0,mmse,surrogate,16,16.0,12.8909,99.928
2,10.0,mmse,surrogate,32,32.0,12.898,99.983
2,10.0,mmse,surrogate,64,64.0,12.9001,100.0
2,10.0,mrc,greedy,1,1.0,8.3245,74.248
2,10.0,mrc,greedy,2,2.0,8.705,77.641
2,10.0,mrc,greedy,4,4.0,9.3462,83.361
2,10.0,mrc,greedy,8,8.0,10.2916,91.793
2,10.0,mrc,greedy,16,16.0,10.7809,96.157
2,10.0,mrc,greedy,32,32.0,11.0756,98.785
2,10.0,mrc,greedy,64,64.0,11.2118,100.0
2,10.0,mrc,random,1,1.0,8.4459,75.331
2,10.0,mrc,random,2,2.0,9.2233,82.264
2,10.0,mrc,random,4,4.0,9.8171,87.561
2,10.0,mrc,random,8,8.0,10.3534,92.344
2,10.0,mrc,random,16,16.0,10.7306,95.708
2,10.0,mrc,random,32,32.0,11.0138,98.235
2,10.0,mrc,random,64,64.0,11.2118,100.0
2,10.0,mrc,surrogate,1,1.0,8.6667,77.3
2,10.0,mrc,surrogate,2,2.0,9.0542,80.756
2,10.0,mrc,surrogate,4,4.0,9.5199,84.91
2,10.0,mrc,surrogate,8,8.0,9.9777,88.993
2,10.0,mrc,surrogate,16,16.0,10.4373,93.092
2,10.0,mrc,surrogate,32,32.0,10.8197,96.503
2,10.0,mrc,surrogate,64,64.0,11.2118,100.0
2,10.0,zf,greedy,1,1.0,12.3833,96.006
2,10.0,zf,greedy,2,2.0,12.4562,96.571
2,10.0,zf,greedy,4,4.0,12.5737,97.481
2,10.0,zf,greedy,8,8.0,12.7557,98.892
2,10.0,zf,greedy,16,16.0,12.8394,99.541
2,10.0,zf,greedy,32,32.0,12.8839,99.886
2,10.0,zf,greedy,64,64.0,12.8986,100.0
2,10.0,zf,random,1,1.0,12.3778,95.962
2,10.0,zf,random,2,2.0,12.5562,97.346
2,10.0,zf,random,4,4.0,12.6695,98.224
2,10.0,zf,random,8,8.0,12.7617,98.939
2,10.0,zf,random,16,16.0,12.8285,99.457
2,10.0,zf,random,32,32.0,12.8696,99.775
2,10.0,zf,random,64,64.0,12.8986,100.0
2,10.0,zf,surrogate,1,1.0,12.7987,99.226
2,10.0,zf,surrogate,2,2.0,12.8275,99.449
2,10.0,zf,surrogate,4,4.0,12.857,99.678
2,10.0,zf,surrogate,8,8.0,12.8756,99.822
2,10.0,zf,surrogate,16,16.0,12.889,99.926
2,10.0,zf,surrogate,32,32.0,12.8963,99.983
2,10.0,zf,surrogate,64,64.0,12.8986,100.0
2,20.0,mmse,greedy,1,1.0,18.9882,97.328
2,20.0,mmse,greedy,2,2.0,19.0621,97.707
2,20.0,mmse,greedy,4,4.0,19.1814,98.318
2,20.0,mmse,greedy,8,8.0,19.3648,99.258
2,20.0,mmse,greedy,16,16.0,19.4493,99.691
2,20.0,mmse,greedy,32,32.0,19.495,99.926
2,20.0,mmse,greedy,64,64.0,19.5095,100.0
2,20.0,mmse,random,1,1.0,18.9903,97.339
2,20.0,mmse,random,2,2.0,19.1441,98.127
2,20.0,mmse,random,4,4.0,19.2657,98.75
2,20.0,mmse,random,8,8.0,19.3668,99.268
2,20.0,mmse,random,16,16.0,19.4377,99.632
2,20.0,mmse,random,32,32.0,19.4764,99.83
2,20.0,mmse,random,64,64.0,19.5095,100.0
2,20.0,mmse,surrogate,1,1.0,19.4084,99.482
2,20.0,mmse,surrogate,2,2.0,19.4363,99.625
2,20.0,mmse,surrogate,4,4.0,19.4671,99.783
2,20.0,mmse,surrogate,8,8.0,19.4861,99.88
2,20.0,mmse,surrogate,16,16.0,19.4999,99.951
2,20.0,mmse,surrogate,32,32.0,19.5072,99.988
2,20.0,mmse,surrogate,64,64.0,19.5095,100.0
2,20.0,mrc,greedy,1,1.0,9.4586,62.952
2,20.0,mrc,greedy,2,2.0,10.0798,67.085
2,20.0,mrc,greedy,4,4.0,11.1322,74.09
2,20.0,mrc,greedy,8,8.0,12.7768,85.036
2,20.0,mrc,greedy,16,16.0,13.8394,92.107
2,20.0,mrc,greedy,32,32.0,14.5592,96.898
2,20.0,mrc,greedy,64,64.0,15.0253,100.0
2,20.0,mrc,random,1,1.0,9.4682,63.015
2,20.0,mrc,random,2,2.0,10.646,70.854
2,20.0,mrc,random,4,4.0,11.7457,78.173
2,20.0,mrc,random,8,8.0,12.8575,85.572
2,20.0,mrc,random,16,16.0,13.7373,91.428
2,20.0,mrc,random,32,32.0,14.4084,95.895
2,20.0,mrc,random,64,64.0,15.0253,100.0
2,20.0,mrc,surrogate,1,1.0,9.8666,65.666
2,20.0,mrc,surrogate,2,2.0,10.5206,70.019
2,20.0,mrc,surrogate,4,4.0,11.3199,75.339
2,20.0,mrc,surrogate,8,8.0,12.1473,80.846
2,20.0,mrc,surrogate,16,16.0,13.1111,87.261
2,20.0,mrc,surrogate,32,32.0,14.0174,93.292
2,20.0,mrc,surrogate,64,64.0,15.0253,100.0
2,20.0,zf,greedy,1,1.0,18.9878,97.327
2,20.0,zf,greedy,2,2.0,19.0618,97.706
2,20.0,zf,greedy,4,4.0,19.1811,98.318
2,20.0,zf,greedy,8,8.0,19.3646,99.258
2,20.0,zf,greedy,16,16.0,19.4491,99.691
2,20.0,zf,greedy,32,32.0,19.4948,99.926
2,20.0,zf,greedy,64,64.0,19.5093,100.0
2,20.0,zf,random,1,1.0,18.9899,97.337
2,20.0,zf,random,2,2.0,19.1438,98.127
2,20.0,zf,random,4,4.0,19.2654,98.75
2,20.0,zf,random,8,8.0,19.3666,99.268
2,20.0,zf,random,16,16.0,19.4376,99.632
2,20.0,zf,random,32,32.0,19.4762,99.83
2,20.0,zf,random,64,64.0,19.5093,100.0
2,20.0,zf,surrogate,1,1.0,19.408,99.481
2,20.0,zf,surrogate,2,2.0,19.436,99.624
2,20.0,zf,surrogate,4,4.0,19.4669,99.782
2,20.0,zf,surrogate,8,8.0,19.4859,99.88
2,20.0,zf,surrogate,16,16.0,19.4997,99.951
2,20.0,zf,surrogate,32,32.0,19.507,99.988
2,20.0,zf,surrogate,64,64.0,19.5093,100.0
4,0.0,mmse,greedy,1,1.0,8.2501,92.457
4,0.0,mmse,greedy,2,2.0,8.3337,93.393
4,0.0,mmse,greedy,4,4.0,8.4689,94.909
4,0.0,mmse,greedy,8,8.0,8.7025,97.527
4,0.0,mmse,greedy,16,16.0,8.8235,98.883
4,0.0,mmse,greedy,32,32.0,8.8997,99.736
4,0.0,mmse,greedy,64,64.0,8.9232,100.0
4,0.0,mmse,random,1,1.0,8.2238,92.162
4,0.0,mmse,random,2,2.0,8.4299,94.472
4,0.0,mmse,random,4,4.0,8.588,96.244
4,0.0,mmse,random,8,8.0,8.7049,97.554
4,0.0,mmse,random,16,16.0,8.792,98.53
4,0.0,mmse,random,32,32.0,8.8675,99.376
4,0.0,mmse,random,64,64.0,8.9232,100.0
4,0.0,mmse,surrogate,1,1.0,8.6974,97.469
4,0.0,mmse,surrogate,2,2.0,8.7671,98.251
4,0.0,mmse,surrogate,4,4.0,8.834,99.001
4,0.0,mmse,surrogate,8,8.0,8.8757,99.468
4,0.0,mmse,surrogate,16,16.0,8.9001,99.741
4,0.0,mmse,surrogate,32,32.0,8.9171,99.932
4,0.0,mmse,surrogate,64,64.0,8.9232,100.0
4,0.0,mrc,greedy,1,1.0,6.6357,87.116
4,0.0,mrc,greedy,2,2.0,6.7564,88.701
4,0.0,mrc,greedy,4,4.0,6.9451,91.178
4,0.0,mrc,greedy,8,8.0,7.2648,95.375
4,0.0,mrc,greedy,16,16.0,7.4452,97.744
4,0.0,mrc,greedy,32,32.0,7.5669,99.341
4,0.0,mrc,greedy,64,64.0,7.6171,100.0
4,0.0,mrc,random,1,1.0,6.6207,86.919
4,0.0,mrc,random,2,2.0,6.8761,90.271
4,0.0,mrc,random,4,4.0,7.115,93.408
4,0.0,mrc,random,8,8.0,7.2684,95.422
4,0.0,mrc,random,16,16.0,7.4094,97.273
4,0.0,mrc,random,32,32.0,7.5226,98.759
4,0.0,mrc,random,64,64.0,7.6171,100.0
4,0.0,mrc,surrogate,1,1.0,6.8863,90.405
4,0.0,mrc,surrogate,2,2.0,7.035,92.358
4,0.0,mrc,surrogate,4,4.0,7.1907,94.402
4,0.0,mrc,surrogate,8,8.0,7.3269,96.19
4,0.0,mrc,surrogate,16,16.0,7.4401,97.676
4,0.0,mrc,surrogate,32,32.0,7.5408,98.999
4,0.0,mrc,surrogate,64,64.0,7.6171,100.0
4,0.0,zf,greedy,1,1.0,7.923,90.669
4,0.0,zf,greedy,2,2.0,8.0298,91.891
4,0.0,zf,greedy,4,4.0,8.1976,93.811
4,0.0,zf,greedy,8,8.0,8.4708,96.938
4,0.0,zf,greedy,16,16.0,8.6114,98.547
4,0.0,zf,greedy,32,32.0,8.7067,99.637
4,0.0,zf,greedy,64,64.0,8.7384,100.0
4,0.0,zf,random,1,1.0,7.8842,90.224
4,0.0,zf,random,2,2.0,8.1426,93.181
4,0.0,zf,random,4,4.0,8.3423,95.467
4,0.0,zf,random,8,8.0,8.477,97.008
4,0.0,zf,random,16,16.0,8.5834,98.226
4,0.0,zf,random,32,32.0,8.675,99.274
4,0.0,zf,random,64,64.0,8.7384,100.0
4,0.0,zf,surrogate,1,1.0,8.3651,95.727
4,0.0,zf,surrogate,2,2.0,8.4734,96.967
4,0.0,zf,surrogate,4,4.0,8.5784,98.169
4,0.0,zf,surrogate,8,8.0,8.6481,98.967
4,0.0,zf,surrogate,16,16.0,8.693,99.48
4,0.0,zf,surrogate,32,32.0,8.7225,99.817
4,0.0,zf,surrogate,64,64.0,8.7384,100.0
4,10.0,mmse,greedy,1,1.0,19.7774,94.987
4,10.0,mmse,greedy,2,2.0,19.9145,95.646
4,10.0,mmse,greedy,4,4.0,20.1314,96.688
4,10.0,mmse,greedy,8,8.0,20.4838,98.38
4,10.0,mmse,greedy,16,16.0,20.6606,99.229
4,10.0,mmse,greedy,32,32.0,20.7773,99.79
4,10.0,mmse,greedy,64,64.0,20.8211,100.0
4,10.0,mmse,random,1,1.0,19.7711,94.957
4,10.0,mmse,random,2,2.0,20.0976,96.525
4,10.0,mmse,random,4,4.0,20.324,97.612
4,10.0,mmse,random,8,8.0,20.4923,98.421
4,10.0,mmse,random,16,16.0,20.633,99.097
4,10.0,mmse,random,32,32.0,20.7386,99.604
4,10.0,mmse,random,64,64.0,20.8211,100.0
4,10.0,mmse,surrogate,1,1.0,20.3615,97.792
4,10.0,mmse,surrogate,2,2.0,20.5068,98.491
4,10.0,mmse,surrogate,4,4.0,20.629,99.077
4,10.0,mmse,surrogate,8,8.0,20.7145,99.488
4,10.0,mmse,surrogate,16,16.0,20.769,99.75
4,10.0,mmse,surrogate,32,32.0,20.8027,99.912
4,10.0,mmse,surrogate,64,64.0,20.8211,100.0
4,10.0,mrc,greedy,1,1.0,10.1493,78.806
4,10.0,mrc,greedy,2,2.0,10.4671,81.273
4,10.0,mrc,greedy,4,4.0,10.9626,85.121
4,10.0,mrc,greedy,8,8.0,11.7894,91.541
4,10.0,mrc,greedy,16,16.0,12.3316,95.751
4,10.0,mrc,greedy,32,32.0,12.6939,98.564
4,10.0,mrc,greedy,64,64.0,12.8788,100.0
4,10.0,mrc,random,1,1.0,10.2005,79.204
4,10.0,mrc,random,2,2.0,10.8546,84.283
4,10.0,mrc,random,4,4.0,11.3546,88.165
4,10.0,mrc,random,8,8.0,11.8205,91.782
4,10.0,mrc,random,16,16.0,12.2532,95.142
4,10.0,mrc,random,32,32.0,12.5756,97.646
4,10.0,mrc,random,64,64.0,12.8788,100.0
4,10.0,mrc,surrogate,1,1.0,10.3022,79.994
4,10.0,mrc,surrogate,2,2.0,10.7127,83.18
4,10.0,mrc,surrogate,4,4.0,11.1392,86.492
4,10.0,mrc,surrogate,8,8.0,11.5862,89.963
4,10.0,mrc,surrogate,16,16.0,12.0012,93.185
4,10.0,mrc,surrogate,32,32.0,12.4283,96.501
4,10.0,mrc,surrogate,64,64.0,12.8788,100.0
4,10.0,zf,greedy,1,1.0,19.7159,94.827
4,10.0,zf,greedy,2,2.0,19.8588,95.514
4,10.0,zf,greedy,4,4.0,20.0837,96.596
4,10.0,zf,greedy,8,8.0,20.4468,98.342
4,10.0,zf,greedy,16,16.0,20.6303,99.224
4,10.0,zf,greedy,32,32.0,20.7476,99.789
4,10.0,zf,greedy,64,64.0,20.7916,100.0
4,10.0,zf,random,1,1.0,19.7096,94.796
4,10.0,zf,random,2,2.0,20.0487,96.427
4,10.0,zf,random,4,4.0,20.2815,97.547
4,10.0,zf,random,8,8.0,20.4549,98.381
4,10.0,zf,random,16,16.0,20.5995,99.076
4,10.0,zf,random,32,32.0,20.7078,99.597
4,10.0,zf,random,64,64.0,20.7916,100.0
4,10.0,zf,surrogate,1,1.0,20.3025,97.648
4,10.0,zf,surrogate,2,2.0,20.4567,98.39
4,10.0,zf,surrogate,4,4.0,20.586,99.012
4,10.0,zf,surrogate,8,8.0,20.6773,99.45
4,10.0,zf,surrogate,16,16.0,20.7354,99.73
4,10.0,zf,surrogate,32,32.0,20.7716,99.904
4,10.0,zf,surrogate,64,64.0,20.7916,100.0
4,20.0,mmse,greedy,1,1.0,32.8286,96.736
4,20.0,mmse,greedy,2,2.0,32.9764,97.171
4,20.0,mmse,greedy,4,4.0,33.2083,97.855
4,20.0,mmse,greedy,8,8.0,33.5835,98.961
4,20.0,mmse,greedy,16,16.0,33.7699,99.51
4,20.0,mmse,greedy,32,32.0,33.8947,99.877
4,20.0,mmse,greedy,64,64.0,33.9363,100.0
4,20.0,mmse,random,1,1.0,32.8187,96.707
4,20.0,mmse,random,2,2.0,33.124,97.607
4,20.0,mmse,random,4,4.0,33.3888,98.387
4,20.0,mmse,random,8,8.0,33.5896,98.978
4,20.0,mmse,random,16,16.0,33.7418,99.427
4,20.0,mmse,random,32,32.0,33.8459,99.734
4,20.0,mmse,random,64,64.0,33.9363,100.0
4,20.0,mmse,surrogate,1,1.0,33.4323,98.515
4,20.0,mmse,surrogate,2,2.0,33.5929,98.988
4,20.0,mmse,surrogate,4,4.0,33.7249,99.377
4,20.0,mmse,surrogate,8,8.0,33.8192,99.655
4,20.0,mmse,surrogate,16,16.0,33.8778,99.828
4,20.0,mmse,surrogate,32,32.0,33.9158,99.94
4,20.0,mmse,surrogate,64,64.0,33.9363,100.0
4,20.0,mrc,greedy,1,1.0,10.9276,75.359
4,20.0,mrc,greedy,2,2.0,11.324,78.093
4,20.0,mrc,greedy,4,4.0,11.9464,82.385
4,20.0,mrc,greedy,8,8.0,13.0091,89.714
4,20.0,mrc,greedy,16,16.0,13.7204,94.619
4,20.0,mrc,greedy,32,32.0,14.2401,98.203
4,20.0,mrc,greedy,64,64.0,14.5007,100.0
4,20.0,mrc,random,1,1.0,10.9662,75.625
4,20.0,mrc,random,2,2.0,11.6451,80.307
4,20.0,mrc,random,4,4.0,12.394,85.471
4,20.0,mrc,random,8,8.0,12.9912,89.59
4,20.0,mrc,random,16,16.0,13.5823,93.667
4,20.0,mrc,random,32,32.0,14.0524,96.908
4,20.0,mrc,random,64,64.0,14.5007,100.0
4,20.0,mrc,surrogate,1,1.0,11.0602,76.273
4,20.0,mrc,surrogate,2,2.0,11.5702,79.79
4,20.0,mrc,surrogate,4,4.0,12.1122,83.528
4,20.0,mrc,surrogate,8,8.0,12.6711,87.383
4,20.0,mrc,surrogate,16,16.0,13.2307,91.242
4,20.0,mrc,surrogate,32,32.0,13.827,95.354
4,20.0,mrc,surrogate,64,64.0,14.5007,100.0
4,20.0,zf,greedy,1,1.0,32.8219,96.725
4,20.0,zf,greedy,2,2.0,32.9703,97.163
4,20.0,zf,greedy,4,4.0,33.2031,97.849
4,20.0,zf,greedy,8,8.0,33.5799,98.959
4,20.0,zf,greedy,16,16.0,33.7664,99.509
4,20.0,zf,greedy,32,32.0,33.8932,99.882
4,20.0,zf,greedy,64,64.0,33.9331,100.0
4,20.0,zf,random,1,1.0,32.8119,96.696
4,20.0,zf,random,2,2.0,33.1186,97.6
4,20.0,zf,random,4,4.0,33.3842,98.382
4,20.0,zf,random,8,8.0,33.5855,98.976
4,20.0,zf,random,16,16.0,33.7377,99.424
4,20.0,zf,random,32,32.0,33.8425,99.733
4,20.0,zf,random,64,64.0,33.9331,100.0
4,20.0,zf,surrogate,1,1.0,33.4261,98.506
4,20.0,zf,surrogate,2,2.0,33.5876,98.982
4,20.0,zf,surrogate,4,4.0,33.7204,99.373
4,20.0,zf,surrogate,8,8.0,33.8152,99.652
4,20.0,zf,surrogate,16,16.0,33.8742,99.826
4,20.0,zf,surrogate,32,32.0,33.9124,99.939
4,20.0,zf,surrogate,64,64.0,33.9331,100.0
8,0.0,mmse,greedy,1,1.0,9.5838,93.128
8,0.0,mmse,greedy,2,2.0,9.6704,93.97
8,0.0,mmse,greedy,4,4.0,9.8017,95.246
8,0.0,mmse,greedy,8,8.0,10.0343,97.506
8,0.0,mmse,greedy,16,16.0,10.1703,98.828
8,0.0,mmse,greedy,32,32.0,10.2601,99.7
8,0.0,mmse,greedy,64,64.0,10.2909,100.0
8,0.0,mmse,random,1,1.0,9.5812,93.103
8,0.0,mmse,random,2,2.0,9.7851,95.084
8,0.0,mmse,random,4,4.0,9.9319,96.512
8,0.0,mmse,random,8,8.0,10.0539,97.697
8,0.0,mmse,random,16,16.0,10.1431,98.564
8,0.0,mmse,random,32,32.0,10.227,99.379
8,0.0,mmse,random,64,64.0,10.2909,100.0
8,0.0,mmse,surrogate,1,1.0,9.9855,97.032
8,0.0,mmse,surrogate,2,2.0,10.0672,97.826
8,0.0,mmse,surrogate,4,4.0,10.1455,98.587
8,0.0,mmse,surrogate,8,8.0,10.2046,99.161
8,0.0,mmse,surrogate,16,16.0,10.2468,99.571
8,0.0,mmse,surrogate,32,32.0,10.2788,99.883
8,0.0,mmse,surrogate,64,64.0,10.2909,100.0
8,0.0,mrc,greedy,1,1.0,7.7578,90.994
8,0.0,mrc,greedy,2,2.0,7.8487,92.059
8,0.0,mrc,greedy,4,4.0,7.9876,93.689
8,0.0,mrc,greedy,8,8.0,8.2275,96.503
8,0.0,mrc,greedy,16,16.0,8.3846,98.345
8,0.0,mrc,greedy,32,32.0,8.4863,99.538
8,0.0,mrc,greedy,64,64.0,8.5257,100.0
8,0.0,mrc,random,1,1.0,7.758,90.996
8,0.0,mrc,random,2,2.0,7.9657,93.432
8,0.0,mrc,random,4,4.0,8.1219,95.264
8,0.0,mrc,random,8,8.0,8.269,96.989
8,0.0,mrc,random,16,16.0,8.3619,98.079
8,0.0,mrc,random,32,32.0,8.4492,99.103
8,0.0,mrc,random,64,64.0,8.5257,100.0
8,0.0,mrc,surrogate,1,1.0,7.9807,93.608
8,0.0,mrc,surrogate,2,2.0,8.0939,94.936
8,0.0,mrc,surrogate,4,4.0,8.2123,96.325
8,0.0,mrc,surrogate,8,8.0,8.3107,97.478
8,0.0,mrc,surrogate,16,16.0,8.4009,98.537
8,0.0,mrc,surrogate,32,32.0,8.4719,99.37
8,0.0,mrc,surrogate,64,64.0,8.5257,100.0
8,0.0,zf,greedy,1,1.0,7.1552,83.835
8,0.0,zf,greedy,2,2.0,7.3493,86.109
8,0.0,zf,greedy,4,4.0,7.6404,89.52
8,0.0,zf,greedy,8,8.0,8.048,94.296
8,0.0,zf,greedy,16,16.0,8.2923,97.158
8,0.0,zf,greedy,32,32.0,8.466,99.193
8,0.0,zf,greedy,64,64.0,8.5348,100.0
8,0.0,zf,random,1,1.0,7.1642,83.941
8,0.0,zf,random,2,2.0,7.5693,88.687
8,0.0,zf,random,4,4.0,7.8479,91.952
8,0.0,zf,random,8,8.0,8.0942,94.837
8,0.0,zf,random,16,16.0,8.2637,96.823
8,0.0,zf,random,32,32.0,8.4178,98.629
8,0.0,zf,random,64,64.0,8.5348,100.0
8,0.0,zf,surrogate,1,1.0,7.4977,87.849
8,0.0,zf,surrogate,2,2.0,7.7361,90.641
8,0.0,zf,surrogate,4,4.0,7.9893,93.609
8,0.0,zf,surrogate,8,8.0,8.1674,95.694
8,0.0,zf,surrogate,16,16.0,8.3335,97.641
8,0.0,zf,surrogate,32,32.0,8.4591,99.112
8,0.0,zf,surrogate,64,64.0,8.5348,100.0
8,10.0,mmse,greedy,1,1.0,27.1755,92.547
8,10.0,mmse,greedy,2,2.0,27.4678,93.542
8,10.0,mmse,greedy,4,4.0,27.9163,95.07
8,10.0,mmse,greedy,8,8.0,28.608,97.426
8,10.0,mmse,greedy,16,16.0,28.9928,98.736
8,10.0,mmse,greedy,32,32.0,29.2666,99.668
8,10.0,mmse,greedy,64,64.0,29.364,100.0
8,10.0,mmse,random,1,1.0,27.2128,92.674
8,10.0,mmse,random,2,2.0,27.838,94.803
8,10.0,mmse,random,4,4.0,28.2504,96.208
8,10.0,mmse,random,8,8.0,28.5867,97.353
8,10.0,mmse,random,16,16.0,28.9352,98.54
8,10.0,mmse,random,32,32.0,29.1946,99.423
8,10.0,mmse,random,64,64.0,29.364,100.0
8,10.0,mmse,surrogate,1,1.0,27.7842,94.62
8,10.0,mmse,surrogate,2,2.0,28.1667,95.922
8,10.0,mmse,surrogate,4,4.0,28.5422,97.201
8,10.0,mmse,surrogate,8,8.0,28.8402,98.216
8,10.0,mmse,surrogate,16,16.0,29.0711,99.002
8,10.0,mmse,surrogate,32,32.0,29.2621,99.653
8,10.0,mmse,surrogate,64,64.0,29.364,100.0
8,10.0,mrc,greedy,1,1.0,12.0997,85.724
8,10.0,mrc,greedy,2,2.0,12.335,87.391
8,10.0,mrc,greedy,4,4.0,12.6976,89.96
8,10.0,mrc,greedy,8,8.0,13.3015,94.239
8,10.0,mrc,greedy,16,16.0,13.7256,97.243
8,10.0,mrc,greedy,32,32.0,13.9899,99.116
8,10.0,mrc,greedy,64,64.0,14.1147,100.0
8,10.0,mrc,random,1,1.0,12.1409,86.016
8,10.0,mrc,random,2,2.0,12.6197,89.408
8,10.0,mrc,random,4,4.0,13.024,92.272
8,10.0,mrc,random,8,8.0,13.3496,94.579
8,10.0,mrc,random,16,16.0,13.6499,96.707
8,10.0,mrc,random,32,32.0,13.9015,98.489
8,10.0,mrc,random,64,64.0,14.1147,100.0
8,10.0,mrc,surrogate,1,1.0,12.1353,85.976
8,10.0,mrc,surrogate,2,2.0,12.4384,88.124
8,10.0,mrc,surrogate,4,4.0,12.8271,90.878
8,10.0,mrc,surrogate,8,8.0,13.1335,93.048
8,10.0,mrc,surrogate,16,16.0,13.4521,95.306
8,10.0,mrc,surrogate,32,32.0,13.7631,97.509
8,10.0,mrc,surrogate,64,64.0,14.1147,100.0
8,10.0,zf,greedy,1,1.0,26.0183,90.387
8,10.0,zf,greedy,2,2.0,26.4237,91.795
8,10.0,zf,greedy,4,4.0,27.0168,93.856
8,10.0,zf,greedy,8,8.0,27.8638,96.799
8,10.0,zf,greedy,16,16.0,28.3148,98.365
8,10.0,zf,greedy,32,32.0,28.6504,99.531
8,10.0,zf,greedy,64,64.0,28.7854,100.0
8,10.0,zf,random,1,1.0,26.0722,90.574
8,10.0,zf,random,2,2.0,26.9054,93.469
8,10.0,zf,random,4,4.0,27.4205,95.258
8,10.0,zf,random,8,8.0,27.8392,96.713
8,10.0,zf,random,16,16.0,28.2686,98.205
8,10.0,zf,random,32,32.0,28.5809,99.289
8,10.0,zf,random,64,64.0,28.7854,100.0
8,10.0,zf,surrogate,1,1.0,26.6123,92.451
8,10.0,zf,surrogate,2,2.0,27.1627,94.363
8,10.0,zf,surrogate,4,4.0,27.6737,96.138
8,10.0,zf,surrogate,8,8.0,28.078,97.542
8,10.0,zf,surrogate,16,16.0,28.3824,98.6
8,10.0,zf,surrogate,32,32.0,28.6344,99.475
8,10.0,zf,surrogate,64,64.0,28.7854,100.0
8,20.0,mmse,greedy,1,1.0,51.5104,94.524
8,20.0,mmse,greedy,2,2.0,51.9478,95.327
8,20.0,mmse,greedy,4,4.0,52.5886,96.502
8,20.0,mmse,greedy,8,8.0,53.5109,98.195
8,20.0,mmse,greedy,16,16.0,53.9956,99.084
8,20.0,mmse,greedy,32,32.0,54.3634,99.759
8,20.0,mmse,greedy,64,64.0,54.4946,100.0
8,20.0,mmse,random,1,1.0,51.5347,94.569
8,20.0,mmse,random,2,2.0,52.3634,96.089
8,20.0,mmse,random,4,4.0,53.0171,97.289
8,20.0,mmse,random,8,8.0,53.5212,98.214
8,20.0,mmse,random,16,16.0,53.9473,98.996
8,20.0,mmse,random,32,32.0,54.2483,99.548
8,20.0,mmse,random,64,64.0,54.4946,100.0
8,20.0,mmse,surrogate,1,1.0,52.1773,95.748
8,20.0,mmse,surrogate,2,2.0,52.7554,96.809
8,20.0,mmse,surrogate,4,4.0,53.3052,97.817
8,20.0,mmse,surrogate,8,8.0,53.738,98.612
8,20.0,mmse,surrogate,16,16.0,54.066,99.213
8,20.0,mmse,surrogate,32,32.0,54.3347,99.707
8,20.0,mmse,surrogate,64,64.0,54.4946,100.0
8,20.0,mrc,greedy,1,1.0,12.894,84.329
8,20.0,mrc,greedy,2,2.0,13.1744,86.163
8,20.0,mrc,greedy,4,4.0,13.5976,88.931
8,20.0,mrc,greedy,8,8.0,14.3073,93.572
8,20.0,mrc,greedy,16,16.0,14.7929,96.748
8,20.0,mrc,greedy,32,32.0,15.1291,98.947
8,20.0,mrc,greedy,64,64.0,15.2901,100.0
8,20.0,mrc,random,1,1.0,12.9729,84.845
8,20.0,mrc,random,2,2.0,13.4777,88.147
8,20.0,mrc,random,4,4.0,13.9334,91.127
8,20.0,mrc,random,8,8.0,14.3707,93.987
8,20.0,mrc,random,16,16.0,14.7105,96.209
8,20.0,mrc,random,32,32.0,15.0362,98.339
8,20.0,mrc,random,64,64.0,15.2901,100.0
8,20.0,mrc,surrogate,1,1.0,12.8731,84.193
8,20.0,mrc,surrogate,2,2.0,13.2195,86.458
8,20.0,mrc,surrogate,4,4.0,13.6791,89.464
8,20.0,mrc,surrogate,8,8.0,14.0555,91.926
8,20.0,mrc,surrogate,16,16.0,14.4387,94.432
8,20.0,mrc,surrogate,32,32.0,14.8294,96.987
8,20.0,mrc,surrogate,64,64.0,15.2901,100.0
8,20.0,zf,greedy,1,1.0,51.3463,94.345
8,20.0,zf,greedy,2,2.0,51.8041,95.186
8,20.0,zf,greedy,4,4.0,52.4699,96.41
8,20.0,zf,greedy,8,8.0,53.4144,98.145
8,20.0,zf,greedy,16,16.0,53.9147,99.064
8,20.0,zf,greedy,32,32.0,54.2945,99.762
8,20.0,zf,greedy,64,64.0,54.4239,100.0
8,20.0,zf,random,1,1.0,51.3665,94.382
8,20.0,zf,random,2,2.0,52.2349,95.978
8,20.0,zf,random,4,4.0,52.9103,97.219
8,20.0,zf,random,8,8.0,53.4289,98.172
8,20.0,zf,random,16,16.0,53.8642,98.972
8,20.0,zf,random,32,32.0,54.1724,99.538
8,20.0,zf,random,64,64.0,54.4239,100.0
8,20.0,zf,surrogate,1,1.0,52.0125,95.569
8,20.0,zf,surrogate,2,2.0,52.6183,96.682
8,20.0,zf,surrogate,4,4.0,53.191,97.734
8,20.0,zf,surrogate,8,8.0,53.6395,98.559
8,20.0,zf,surrogate,16,16.0,53.9792,99.183
8,20.0,zf,surrogate,32,32.0,54.2576,99.694
8,20.0,zf,surrogate,64,64.0,54.4239,100.0
16,0.0,mmse,greedy,1,1.0,9.62,95.666
16,0.0,mmse,greedy,2,2.0,9.6779,96.241
16,0.0,mmse,greedy,4,4.0,9.7547,97.005
16,0.0,mmse,greedy,8,8.0,9.9039,98.489
16,0.0,mmse,greedy,16,16.0,9.9805,99.25
16,0.0,mmse,greedy,32,32.0,10.0296,99.739
16,0.0,mmse,greedy,64,64.0,10.0559,100.0
16,0.0,mmse,random,1,1.0,9.6451,95.916
16,0.0,mmse,random,2,2.0,9.7669,97.127
16,0.0,mmse,random,4,4.0,9.8458,97.911
16,0.0,mmse,random,8,8.0,9.9105,98.554
16,0.0,mmse,random,16,16.0,9.9782,99.227
16,0.0,mmse,random,32,32.0,10.0265,99.708
16,0.0,mmse,random,64,64.0,10.0559,100.0
16,0.0,mmse,surrogate,1,1.0,9.8738,98.19
16,0.0,mmse,surrogate,2,2.0,9.9236,98.685
16,0.0,mmse,surrogate,4,4.0,9.9798,99.244
16,0.0,mmse,surrogate,8,8.0,10.0145,99.588
16,0.0,mmse,surrogate,16,16.0,10.0344,99.786
16,0.0,mmse,surrogate,32,32.0,10.0486,99.927
16,0.0,mmse,surrogate,64,64.0,10.0559,100.0
16,0.0,mrc,greedy,1,1.0,8.3501,94.631
16,0.0,mrc,greedy,2,2.0,8.4123,95.336
16,0.0,mrc,greedy,4,4.0,8.4968,96.293
16,0.0,mrc,greedy,8,8.0,8.6492,98.021
16,0.0,mrc,greedy,16,16.0,8.7406,99.056
16,0.0,mrc,greedy,32,32.0,8.8058,99.795
16,0.0,mrc,greedy,64,64.0,8.8239,100.0
16,0.0,mrc,random,1,1.0,8.3741,94.903
16,0.0,mrc,random,2,2.0,8.503,96.363
16,0.0,mrc,random,4,4.0,8.5861,97.305
16,0.0,mrc,random,8,8.0,8.6621,98.167
16,0.0,mrc,random,16,16.0,8.7323,98.961
16,0.0,mrc,random,32,32.0,8.7852,99.562
16,0.0,mrc,random,64,64.0,8.8239,100.0
16,0.0,mrc,surrogate,1,1.0,8.5175,96.528
16,0.0,mrc,surrogate,2,2.0,8.5885,97.332
16,0.0,mrc,surrogate,4,4.0,8.6588,98.129
16,0.0,mrc,surrogate,8,8.0,8.7203,98.826
16,0.0,mrc,surrogate,16,16.0,8.7664,99.348
16,0.0,mrc,surrogate,32,32.0,8.8003,99.733
16,0.0,mrc,surrogate,64,64.0,8.8239,100.0
16,0.0,zf,greedy,1,1.0,0.5917,42.798
16,0.0,zf,greedy,2,2.0,0.7231,52.299
16,0.0,zf,greedy,4,4.0,0.8585,62.09
16,0.0,zf,greedy,8,8.0,1.0532,76.171
16,0.0,zf,greedy,16,16.0,1.2066,87.269
16,0.0,zf,greedy,32,32.0,1.3167,95.234
16,0.0,zf,greedy,64,64.0,1.3826,100.0
16,0.0,zf,random,1,1.0,0.5912,42.762
16,0.0,zf,random,2,2.0,0.7785,56.305
16,0.0,zf,random,4,4.0,0.9197,66.519
16,0.0,zf,random,8,8.0,1.0646,76.996
16,0.0,zf,random,16,16.0,1.189,85.997
16,0.0,zf,random,32,32.0,1.2949,93.655
16,0.0,zf,random,64,64.0,1.3826,100.0
16,0.0,zf,surrogate,1,1.0,0.6106,44.16
16,0.0,zf,surrogate,2,2.0,0.7586,54.87
16,0.0,zf,surrogate,4,4.0,0.903,65.314
16,0.0,zf,surrogate,8,8.0,1.0408,75.279
16,0.0,zf,surrogate,16,16.0,1.1633,84.137
16,0.0,zf,surrogate,32,32.0,1.2741,92.151
16,0.0,zf,surrogate,64,64.0,1.3826,100.0
16,10.0,mmse,greedy,1,1.0,26.9358,93.865
16,10.0,mmse,greedy,2,2.0,27.1832,94.727
16,10.0,mmse,greedy,4,4.0,27.5127,95.875
16,10.0,mmse,greedy,8,8.0,28.0594,97.781
16,10.0,mmse,greedy,16,16.0,28.3759,98.883
16,10.0,mmse,greedy,32,32.0,28.5986,99.66
16,10.0,mmse,greedy,64,64.0,28.6963,100.0
16,10.0,mmse,random,1,1.0,26.9629,93.96
16,10.0,mmse,random,2,2.0,27.3701,95.378
16,10.0,mmse,random,4,4.0,27.7772,96.797
16,10.0,mmse,random,8,8.0,28.0471,97.738
16,10.0,mmse,random,16,16.0,28.3252,98.707
16,10.0,mmse,random,32,32.0,28.5306,99.422
16,10.0,mmse,random,64,64.0,28.6963,100.0
16,10.0,mmse,surrogate,1,1.0,27.2172,94.846
16,10.0,mmse,surrogate,2,2.0,27.5283,95.93
16,10.0,mmse,surrogate,4,4.0,27.835,96.998
16,10.0,mmse,surrogate,8,8.0,28.0986,97.917
16,10.0,mmse,surrogate,16,16.0,28.3483,98.787
16,10.0,mmse,surrogate,32,32.0,28.5437,99.468
16,10.0,mmse,surrogate,64,64.0,28.6963,100.0
16,10.0,mrc,greedy,1,1.0,13.8639,91.527
16,10.0,mrc,greedy,2,2.0,14.0247,92.588
16,10.0,mrc,greedy,4,4.0,14.2677,94.193
16,10.0,mrc,greedy,8,8.0,14.6502,96.718
16,10.0,mrc,greedy,16,16.0,14.916,98.473
16,10.0,mrc,greedy,32,32.0,15.0799,99.554
16,10.0,mrc,greedy,64,64.0,15.1474,100.0
16,10.0,mrc,random,1,1.0,13.8967,91.744
16,10.0,mrc,random,2,2.0,14.1819,93.626
16,10.0,mrc,random,4,4.0,14.4382,95.319
16,10.0,mrc,random,8,8.0,14.6716,96.859
16,10.0,mrc,random,16,16.0,14.86,98.103
16,10.0,mrc,random,32,32.0,15.0148,99.125
16,10.0,mrc,random,64,64.0,15.1474,100.0
16,10.0,mrc,surrogate,1,1.0,13.8278,91.288
16,10.0,mrc,surrogate,2,2.0,14.0437,92.714
16,10.0,mrc,surrogate,4,4.0,14.2814,94.283
16,10.0,mrc,surrogate,8,8.0,14.5139,95.818
16,10.0,mrc,surrogate,16,16.0,14.7234,97.201
16,10.0,mrc,surrogate,32,32.0,14.9248,98.531
16,10.0,mrc,surrogate,64,64.0,15.1474,100.0
16,10.0,zf,greedy,1,1.0,4.8863,43.867
16,10.0,zf,greedy,2,2.0,6.0672,54.468
16,10.0,zf,greedy,4,4.0,7.2959,65.499
16,10.0,zf,greedy,8,8.0,8.7176,78.262
16,10.0,zf,greedy,16,16.0,9.7917,87.905
16,10.0,zf,greedy,32,32.0,10.6515,95.624
16,10.0,zf,greedy,64,64.0,11.1389,100.0
16,10.0,zf,random,1,1.0,4.7825,42.935
16,10.0,zf,random,2,2.0,6.3132,56.677
16,10.0,zf,random,4,4.0,7.7335,69.427
16,10.0,zf,random,8,8.0,8.8566,79.51
16,10.0,zf,random,16,16.0,9.7314,87.363
16,10.0,zf,random,32,32.0,10.5195,94.439
16,10.0,zf,random,64,64.0,11.1389,100.0
16,10.0,zf,surrogate,1,1.0,4.9822,44.728
16,10.0,zf,surrogate,2,2.0,6.3039,56.593
16,10.0,zf,surrogate,4,4.0,7.5686,67.947
16,10.0,zf,surrogate,8,8.0,8.5682,76.921
16,10.0,zf,surrogate,16,16.0,9.5992,86.177
16,10.0,zf,surrogate,32,32.0,10.4373,93.701
16,10.0,zf,surrogate,64,64.0,11.1389,100.0
16,20.0,mmse,greedy,1,1.0,49.8231,89.748
16,20.0,mmse,greedy,2,2.0,50.7494,91.417
16,20.0,mmse,greedy,4,4.0,51.8105,93.328
16,20.0,mmse,greedy,8,8.0,53.2542,95.929
16,20.0,mmse,greedy,16,16.0,54.2447,97.713
16,20.0,mmse,greedy,32,32.0,55.0831,99.223
16,20.0,mmse,greedy,64,64.0,55.5143,100.0
16,20.0,mmse,random,1,1.0,49.793,89.694
16,20.0,mmse,random,2,2.0,51.2589,92.335
16,20.0,mmse,random,4,4.0,52.4574,94.493
16,20.0,mmse,random,8,8.0,53.4458,96.274
16,20.0,mmse,random,16,16.0,54.1786,97.594
16,20.0,mmse,random,32,32.0,54.9124,98.916
16,20.0,mmse,random,64,64.0,55.5143,100.0
16,20.0,mmse,surrogate,1,1.0,50.0678,90.189
16,20.0,mmse,surrogate,2,2.0,51.1593,92.155
16,20.0,mmse,surrogate,4,4.0,52.2088,94.046
16,20.0,mmse,surrogate,8,8.0,53.1643,95.767
16,20.0,mmse,surrogate,16,16.0,54.082,97.42
16,20.0,mmse,surrogate,32,32.0,54.8753,98.849
16,20.0,mmse,surrogate,64,64.0,55.5143,100.0
16,20.0,mrc,greedy,1,1.0,14.7871,90.818
16,20.0,mrc,greedy,2,2.0,14.9732,91.961
16,20.0,mrc,greedy,4,4.0,15.2537,93.683
16,20.0,mrc,greedy,8,8.0,15.6965,96.403
16,20.0,mrc,greedy,16,16.0,16.0035,98.289
16,20.0,mrc,greedy,32,32.0,16.2004,99.498
16,20.0,mrc,greedy,64,64.0,16.2821,100.0
16,20.0,mrc,random,1,1.0,14.7749,90.743
16,20.0,mrc,random,2,2.0,15.1452,93.017
16,20.0,mrc,random,4,4.0,15.4527,94.906
16,20.0,mrc,random,8,8.0,15.7363,96.647
16,20.0,mrc,random,16,16.0,15.9307,97.841
16,20.0,mrc,random,32,32.0,16.1189,98.997
16,20.0,mrc,random,64,64.0,16.2821,100.0
16,20.0,mrc,surrogate,1,1.0,14.6725,90.114
16,20.0,mrc,surrogate,2,2.0,14.9233,91.654
16,20.0,mrc,surrogate,4,4.0,15.1972,93.337
16,20.0,mrc,surrogate,8,8.0,15.4842,95.099
16,20.0,mrc,surrogate,16,16.0,15.7323,96.623
16,20.0,mrc,surrogate,32,32.0,15.9775,98.129
16,20.0,mrc,surrogate,64,64.0,16.2821,100.0
16,20.0,zf,greedy,1,1.0,23.5098,54.666
16,20.0,zf,greedy,2,2.0,28.1,65.34
16,20.0,zf,greedy,4,4.0,32.2845,75.07
16,20.0,zf,greedy,8,8.0,36.6615,85.248
16,20.0,zf,greedy,16,16.0,39.514,91.88
16,20.0,zf,greedy,32,32.0,41.7436,97.065
16,20.0,zf,greedy,64,64.0,43.0059,100.0
16,20.0,zf,random,1,1.0,23.5521,54.765
16,20.0,zf,random,2,2.0,29.3918,68.344
16,20.0,zf,random,4,4.0,33.8265,78.655
16,20.0,zf,random,8,8.0,37.0265,86.096
16,20.0,zf,random,16,16.0,39.3845,91.579
16,20.0,zf,random,32,32.0,41.4092,96.287
16,20.0,zf,random,64,64.0,43.0059,100.0
16,20.0,zf,surrogate,1,1.0,23.7012,55.111
16,20.0,zf,surrogate,2,2.0,28.9504,67.317
16,20.0,zf,surrogate,4,4.0,32.9455,76.607
16,20.0,zf,surrogate,8,8.0,36.1089,83.963
16,20.0,zf,surrogate,16,16.0,38.992,90.667
16,20.0,zf,surrogate,32,32.0,41.2147,95.835
16,20.0,zf,surrogate,64,64.0,43.0059,100.0


==> data/precoder_design/selector_budget_zf_snr10.csv <==
budget,random_u8,greedy_u8,surrogate_u8,random_u16,greedy_u16,surrogate_u16,exhaustive_u8,exhaustive_u16
1,26.0722,26.0183,26.6123,4.7825,4.8863,4.9822,28.7854,11.1389
2,26.9054,26.4237,27.1627,6.3132,6.0672,6.3039,28.7854,11.1389
4,27.4205,27.0168,27.6737,7.7335,7.2959,7.5686,28.7854,11.1389
8,27.8392,27.8638,28.078,8.8566,8.7176,8.5682,28.7854,11.1389
16,28.2686,28.3148,28.3824,9.7314,9.7917,9.5992,28.7854,11.1389
32,28.5809,28.6504,28.6344,10.5195,10.6515,10.4373,28.7854,11.1389
64,28.7854,28.7854,28.7854,11.1389,11.1389,11.1389,28.7854,11.1389


==> data/precoder_design/selector_tradeoff.csv <==
selector,n_users,evals,rate_zf,rate_mmse,rate_genie_zf
surrogate,2,1,12.7987,12.8022,12.7999
random4,2,4,12.6843,12.6878,12.6744
random8,2,8,12.7700,12.7651,12.7693
random16,2,16,12.8255,12.8242,12.8268
greedy,2,21.35,12.8323,12.8341,12.8342
random32,2,32,12.8682,12.8708,12.8720
exhaustive,2,64,12.8986,12.9001,12.9006
surrogate,4,1,20.3025,20.3615,20.3126
random4,4,4,20.2873,20.2939,20.2764
random8,4,8,20.4491,20.4861,20.4752
random16,4,16,20.5952,20.6392,20.6042
greedy,4,21.63,20.6236,20.6544,20.6351
random32,4,32,20.7041,20.7381,20.7175
exhaustive,4,64,20.7916,20.8211,20.8014
surrogate,8,1,26.6123,27.7842,26.6751
random4,8,4,27.4828,28.2495,27.4811
random8,8,8,27.9212,28.6206,27.9546
random16,8,16,28.2645,28.9131,28.2996
greedy,8,21.44,28.2673,28.9608,28.3141
random32,8,32,28.5446,29.1540,28.5989
exhaustive,8,64,28.7854,29.3640,28.8280
surrogate,16,1,4.9822,27.2172,5.0014
random4,16,4,7.6226,27.7784,7.8586
random8,16,8,8.7102,28.0654,8.8465
random16,16,16,9.7383,28.3169,9.7242
greedy,16,21.01,9.5979,28.3513,9.6602
random32,16,32,10.5127,28.5203,10.5818
exhaustive,16,64,11.1389,28.6963,11.2065


==> data/precoder_design/sumrate_vs_morphing.csv <==
k,genie_nmse_db,genie_nmse_median_db,genie_nmse_p90_db,genie_prediction_nmse_db,genie_prediction_nmse_median_db,genie_prediction_nmse_p90_db,genie_aoa_rmse_deg,genie_rank_hat,genie_runtime,als_mdl_nmse_db,als_mdl_nmse_median_db,als_mdl_nmse_p90_db,als_mdl_prediction_nmse_db,als_mdl_prediction_nmse_median_db,als_mdl_prediction_nmse_p90_db,als_mdl_aoa_rmse_deg,als_mdl_rank_hat,als_mdl_runtime,music_fb_mdl_nmse_db,music_fb_mdl_nmse_median_db,music_fb_mdl_nmse_p90_db,music_fb_mdl_prediction_nmse_db,music_fb_mdl_prediction_nmse_median_db,music_fb_mdl_prediction_nmse_p90_db,music_fb_mdl_aoa_rmse_deg,music_fb_mdl_rank_hat,music_fb_mdl_runtime,traditional_paper_nmse_db,traditional_paper_nmse_median_db,traditional_paper_nmse_p90_db,traditional_paper_prediction_nmse_db,traditional_paper_prediction_nmse_median_db,traditional_paper_prediction_nmse_p90_db,traditional_paper_aoa_rmse_deg,traditional_paper_rank_hat,traditional_paper_runtime,traditional_symbols_nmse_db,traditional_symbols_nmse_median_db,traditional_symbols_nmse_p90_db,traditional_symbols_prediction_nmse_db,traditional_symbols_prediction_nmse_median_db,traditional_symbols_prediction_nmse_p90_db,traditional_symbols_aoa_rmse_deg,traditional_symbols_rank_hat,traditional_symbols_runtime,genie_zf_achieved_rate,genie_zf_predicted_rate,genie_zf_optimism,genie_zf_selected_nmse_db,genie_zf_search_runtime,genie_zf_search_evals,genie_zf_selected_k,genie_zf_selected_i,genie_zf_selected_j,genie_mmse_achieved_rate,genie_mmse_predicted_rate,genie_mmse_optimism,genie_mmse_selected_nmse_db,genie_mmse_search_runtime,genie_mmse_search_evals,genie_mmse_selected_k,genie_mmse_selected_i,genie_mmse_selected_j,genie_mrc_achieved_rate,genie_mrc_predicted_rate,genie_mrc_optimism,genie_mrc_selected_nmse_db,genie_mrc_search_runtime,genie_mrc_search_evals,genie_mrc_selected_k,genie_mrc_selected_i,genie_mrc_selected_j,als_mdl_zf_achieved_rate,als_mdl_zf_predicted_rate,als_mdl_zf_optimism,als_mdl_zf_selected_nmse_db,als_mdl_zf_search_runtime,als_mdl_zf_search_evals,als_mdl_zf_selected_k,als_mdl_zf_selected_i,als_mdl_zf_selected_j,als_mdl_mmse_achieved_rate,als_mdl_mmse_predicted_rate,als_mdl_mmse_optimism,als_mdl_mmse_selected_nmse_db,als_mdl_mmse_search_runtime,als_mdl_mmse_search_evals,als_mdl_mmse_selected_k,als_mdl_mmse_selected_i,als_mdl_mmse_selected_j,als_mdl_mrc_achieved_rate,als_mdl_mrc_predicted_rate,als_mdl_mrc_optimism,als_mdl_mrc_selected_nmse_db,als_mdl_mrc_search_runtime,als_mdl_mrc_search_evals,als_mdl_mrc_selected_k,als_mdl_mrc_selected_i,als_mdl_mrc_selected_j,music_fb_mdl_zf_achieved_rate,music_fb_mdl_zf_predicted_rate,music_fb_mdl_zf_optimism,music_fb_mdl_zf_selected_nmse_db,music_fb_mdl_zf_search_runtime,music_fb_mdl_zf_search_evals,music_fb_mdl_zf_selected_k,music_fb_mdl_zf_selected_i,music_fb_mdl_zf_selected_j,music_fb_mdl_mmse_achieved_rate,music_fb_mdl_mmse_predicted_rate,music_fb_mdl_mmse_optimism,music_fb_mdl_mmse_selected_nmse_db,music_fb_mdl_mmse_search_runtime,music_fb_mdl_mmse_search_evals,music_fb_mdl_mmse_selected_k,music_fb_mdl_mmse_selected_i,music_fb_mdl_mmse_selected_j,music_fb_mdl_mrc_achieved_rate,music_fb_mdl_mrc_predicted_rate,music_fb_mdl_mrc_optimism,music_fb_mdl_mrc_selected_nmse_db,music_fb_mdl_mrc_search_runtime,music_fb_mdl_mrc_search_evals,music_fb_mdl_mrc_selected_k,music_fb_mdl_mrc_selected_i,music_fb_mdl_mrc_selected_j,traditional_paper_zf_achieved_rate,traditional_paper_zf_predicted_rate,traditional_paper_zf_optimism,traditional_paper_zf_selected_nmse_db,traditional_paper_zf_search_runtime,traditional_paper_zf_search_evals,traditional_paper_zf_selected_k,traditional_paper_zf_selected_i,traditional_paper_zf_selected_j,traditional_paper_mmse_achieved_rate,traditional_paper_mmse_predicted_rate,traditional_paper_mmse_optimism,traditional_paper_mmse_selected_nmse_db,traditional_paper_mmse_search_runtime,traditional_paper_mmse_search_evals,traditional_paper_mmse_selected_k,traditional_paper_mmse_selected_i,traditional_paper_mmse_selected_j,traditional_paper_mrc_achieved_rate,traditional_paper_mrc_predicted_rate,traditional_paper_mrc_optimism,traditional_paper_mrc_selected_nmse_db,traditional_paper_mrc_search_runtime,traditional_paper_mrc_search_evals,traditional_paper_mrc_selected_k,traditional_paper_mrc_selected_i,traditional_paper_mrc_selected_j,traditional_symbols_zf_achieved_rate,traditional_symbols_zf_predicted_rate,traditional_symbols_zf_optimism,traditional_symbols_zf_selected_nmse_db,traditional_symbols_zf_search_runtime,traditional_symbols_zf_search_evals,traditional_symbols_zf_selected_k,traditional_symbols_zf_selected_i,traditional_symbols_zf_selected_j,traditional_symbols_mmse_achieved_rate,traditional_symbols_mmse_predicted_rate,traditional_symbols_mmse_optimism,traditional_symbols_mmse_selected_nmse_db,traditional_symbols_mmse_search_runtime,traditional_symbols_mmse_search_evals,traditional_symbols_mmse_selected_k,traditional_symbols_mmse_selected_i,traditional_symbols_mmse_selected_j,traditional_symbols_mrc_achieved_rate,traditional_symbols_mrc_predicted_rate,traditional_symbols_mrc_optimism,traditional_symbols_mrc_selected_nmse_db,traditional_symbols_mrc_search_runtime,traditional_symbols_mrc_search_evals,traditional_symbols_mrc_selected_k,traditional_symbols_mrc_selected_i,traditional_symbols_mrc_selected_j
1.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.873066835105419e-05,-34.52361909315523,-35.308817818234274,-33.494726177850815,-30.55749698257503,-33.20870347836553,-30.180654393385637,0.4697229588080137,2.989,0.8552612426280976,-27.61020072868241,-35.32451142477005,-33.327642723251365,-25.605350586994074,-33.294237531425026,-30.121163990781184,1.0818636644821273,2.989,0.03404313565697521,2.691553375941492,2.751656235759331,3.1583329353188683,nan,nan,nan,nan,nan,0.0008871144242584705,2.691553375941492,2.751656235759331,3.1583329353188683,nan,nan,nan,nan,nan,0.0008639149330556393,12.824620706099534,12.824620706099534,0.0,nan,0.0008324768468737602,16.0,0.0,1.52,1.54,12.826389258267943,12.826389258267943,0.0,nan,0.0005080896541476249,16.0,0.0,1.52,1.539,10.703641024455571,10.703641024455571,0.0,nan,0.00032836131192743776,16.0,0.0,1.517,1.504,12.816540637781221,12.825104734777609,0.008564096996387605,-34.77762112226468,0.0008527510622516275,16.0,0.0,1.524,1.562,12.818601670467068,12.826876197822111,0.008274527355043304,-34.777560191936765,0.0005129325911402702,16.0,0.0,1.525,1.561,10.699161986518687,10.701676807008651,0.002514820489963654,-34.46801822072936,0.0003329004803672433,16.0,0.0,1.525,1.503,12.802241944557718,12.821318457462487,0.019076512904769416,-28.105141723352656,0.0008307859888300299,16.0,0.0,1.523,1.556,12.8042543590985,12.823090337896375,0.01883597879787402,-28.105408163454058,0.0005082903299480677,16.0,0.0,1.526,1.556,10.687187464845682,10.699854643193332,0.012667178347649966,-27.66777922105781,0.0003285521222278476,16.0,0.0,1.52,1.503,12.372566886323037,12.387908354032156,0.015341467709118817,-31.014550238077444,0.0007550707291811705,16.0,0.0,0.0,0.0,12.376080330387305,12.391658568326005,0.015578237938699502,-31.014550238077444,0.00048693963792175056,16.0,0.0,0.0,0.0,8.325095378557009,8.331696434599854,0.006601056042844888,-31.014550238077444,0.0003208070136606693,16.0,0.0,0.0,0.0,12.372566886323037,12.387908354032156,0.015341467709118817,-31.014550238077444,0.0007400662787258625,16.0,0.0,0.0,0.0,12.376080330387305,12.391658568326005,0.015578237938699502,-31.014550238077444,0.0004836214361712337,16.0,0.0,0.0,0.0,8.325095378557009,8.331696434599854,0.006601056042844888,-31.014550238077444,0.00031926047522574664,16.0,0.0,0.0,0.0
2.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.712235063314438e-05,-37.19856948099195,-38.370906913337535,-36.63832332191292,-25.646446140277,-36.501070666409106,-33.47878696854353,1.4812283813724239,2.9855,0.6553118366869166,-27.36140055333835,-38.31051052232825,-36.346822810237285,-25.826924922031722,-36.49197220326379,-32.97383660782381,0.9108841921211668,2.9855,0.033266277389600876,2.9682911702089347,2.9749810287643266,3.2158164520741805,nan,nan,nan,nan,nan,0.0009350087763741612,2.9682911702089347,2.9749810287643266,3.2158164520741805,nan,nan,nan,nan,nan,0.0009292537812143564,12.861777512871646,12.861777512871646,0.0,nan,0.0013093954389914871,32.0,0.509,1.508,1.539,12.863425145531915,12.863425145531915,0.0,nan,0.0008567067869007588,32.0,0.508,1.51,1.536,10.959222436820689,10.959222436820689,0.0,nan,0.0005710383392870426,32.0,0.508,1.503,1.557,12.858626099058489,12.861818712125478,0.0031926130669894803,-37.52199811879403,0.0013784347111359238,32.0,0.513,1.505,1.532,12.860353658405216,12.863469380793017,0.003115722387800446,-37.5239716943464,0.0008723198920488357,32.0,0.512,1.504,1.527,10.95570790012412,10.95554924423332,-0.0001586558908002189,-37.17471433295219,0.0005753724072128534,32.0,0.51,1.507,1.549,12.843735414133027,12.85715106411429,0.013415649981263655,-27.58364445690333,0.0013527706190943718,32.0,0.511,1.504,1.54,12.845471685501561,12.858804668622447,0.013332983120886155,-27.58237895799276,0.0008703010771423578,32.0,0.51,1.501,1.536,10.942219977458715,10.947723470741305,0.00550349328259081,-27.792644406349,0.000573587235994637,32.0,0.51,1.503,1.548,12.37877516903396,12.387033059581448,0.0082578905474886,-34.04407157558394,0.0013103661136701704,32.0,0.0,0.0,0.0,12.382498915278244,12.39078558023427,0.008286664956026257,-34.04407157558394,0.0008523768316954374,32.0,0.0,0.0,0.0,8.32084254687703,8.320312001538525,-0.0005305453385044956,-34.04407157558394,0.0005687706219032407,32.0,0.0,0.0,0.0,12.37877516903396,12.387033059581448,0.0082578905474886,-34.04407157558394,0.0012998613910749554,32.0,0.0,0.0,0.0,12.382498915278244,12.39078558023427,0.008286664956026257,-34.04407157558394,0.0008516819616779685,32.0,0.0,0.0,0.0,8.32084254687703,8.320312001538525,-0.0005305453385044956,-34.04407157558394,0.0005666721053421498,32.0,0.0,0.0,0.0
3.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.7945773899555207e-05,-38.78588794436467,-40.09381615124414,-38.45208485631706,-27.90036851399565,-38.213068848318194,-35.13908580404265,0.9727017166934103,2.99,0.5802654722789302,-28.543039141195937,-39.995482185451664,-38.081634287132204,-27.438659833972203,-38.08935468522268,-34.573926350028316,0.8156754102392866,2.99,0.03451330632250756,2.9444754537246225,2.954255003806385,3.2092512027155267,nan,nan,nan,nan,nan,0.0009823122331872583,2.9444754537246225,2.954255003806385,3.2092512027155267,nan,nan,nan,nan,nan,0.0010049933083355427,12.884259922849758,12.884259922849758,0.0,nan,0.0018512943983078002,48.0,0.97,1.541,1.535,12.885846016407243,12.885846016407243,0.0,nan,0.001220140753313899,48.0,0.969,1.544,1.534,11.11407567469237,11.11407567469237,0.0,nan,0.0008143239598721266,48.0,0.996,1.504,1.54,12.88207037534813,12.883428440714518,0.0013580653663876063,-39.10972856928775,0.0018842360246926547,48.0,0.976,1.539,1.539,12.883558875969813,12.885008171022525,0.001449295052712074,-39.10814691265101,0.001236168123781681,48.0,0.977,1.545,1.539,11.113202847639684,11.114192466333442,0.000989618693758132,-38.78713695354706,0.0008214289713650942,48.0,1.005,1.501,1.534,12.871735066807265,12.879429114018514,0.007694047211249,-28.74433175146067,0.001869716509245336,48.0,0.976,1.551,1.542,12.873224423321329,12.88101037662906,0.007785953307731575,-28.74439047568808,0.0012308105500414967,48.0,0.977,1.546,1.547,11.104206247116126,11.108456228017836,0.0042499809017098045,-29.082958187511245,0.0008165660630911588,48.0,0.997,1.499,1.523,12.380739337779051,12.38565340555223,0.004914067773178488,-35.776100817093386,0.0018315048525109887,48.0,0.0,0.0,0.0,12.38457548263043,12.38940868045424,0.004833197823810309,-35.776100817093386,0.0012181863812729715,48.0,0.0,0.0,0.0,8.322686663719036,8.322886814674858,0.00020015095582159859,-35.776100817093386,0.0008135122712701559,48.0,0.0,0.0,0.0,12.380739337779051,12.38565340555223,0.004914067773178488,-35.776100817093386,0.0018260371414944528,48.0,0.0,0.0,0.0,12.38457548263043,12.38940868045424,0.004833197823810309,-35.776100817093386,0.0012129525216296314,48.0,0.0,0.0,0.0,8.322686663719036,8.322886814674858,0.00020015095582159859,-35.776100817093386,0.0008135566944256425,48.0,0.0,0.0,0.0
4.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.8518790602684022e-05,-40.32248544424999,-41.473673463010854,-39.762961784047974,-28.619358465961326,-39.68698713036195,-36.52914557283385,0.6929632777479768,2.991,0.5551140328459442,-40.666460276569616,-41.447054423953354,-39.69878074618652,-37.99287355887857,-39.55156196364051,-36.207371992148225,0.15344724851922625,2.991,0.05214443081151694,2.9765745203652703,2.9809112888718454,3.211639648467352,nan,nan,nan,nan,nan,0.001015720009803772,2.9765745203652703,2.9809112888718454,3.211639648467352,nan,nan,nan,nan,nan,0.0009906959515064955,12.900574312055996,12.900574312055996,0.0,nan,0.0023888625763356687,64.0,1.497,1.526,1.548,12.90210526850116,12.90210526850116,0.0,nan,0.00158635491784662,64.0,1.491,1.526,1.548,11.213461286166385,11.213461286166385,0.0,nan,0.0010608360776677727,64.0,1.496,1.509,1.546,12.898674532420966,12.900818970428384,0.002144438007418259,-40.63660267925064,0.0024120968971401455,64.0,1.5,1.529,1.549,12.900231480672115,12.902349005145,0.002117524472884824,-40.63812870993985,0.0016000566883012653,64.0,1.502,1.528,1.551,11.21141035349644,11.212537175937417,0.001126822440976838,-40.32879938248846,0.001065728190355003,64.0,1.496,1.503,1.534,12.898720313247479,12.901283473773704,0.0025631605262255164,-40.17226709353304,0.0024167149970307947,64.0,1.501,1.529,1.552,12.900285500478606,12.902816980986005,0.002531480507398598,-40.1725346282726,0.001591880618594587,64.0,1.504,1.53,1.554,11.21127156950611,11.212656602289613,0.001385032783502993,-40.06470202002259,0.0010599134424701332,64.0,1.497,1.502,1.535,12.381969134221716,12.386503103989343,0.0045339697676265445,-37.026734488062736,0.0023577944012358786,64.0,0.0,0.0,0.0,12.38561510630562,12.39025300813462,0.004637901828999702,-37.026734488062736,0.0015773630142211913,64.0,0.0,0.0,0.0,8.323581851660093,8.324729860580433,0.0011480089203406152,-37.026734488062736,0.0010545072155073284,64.0,0.0,0.0,0.0,12.381969134221716,12.386503103989343,0.0045339697676265445,-37.026734488062736,0.0023279674090445042,64.0,0.0,0.0,0.0,12.38561510630562,12.39025300813462,0.004637901828999702,-37.026734488062736,0.0015706201866269112,64.0,0.0,0.0,0.0,8.323581851660093,8.324729860580433,0.0011480089203406152,-37.026734488062736,0.001051965850405395,64.0,0.0,0.0,0.0
5.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.907774806022644e-05,-41.06267960593101,-42.4118110700251,-40.79236833345603,-29.57288718459435,-40.575623462099564,-37.94720717645219,0.4484228059278644,2.992,0.5135857190135866,-34.08515532857507,-42.29248657318717,-40.6167686622219,-33.156678660878,-40.23080857078436,-37.01004848392379,0.15125572975573323,2.992,0.05385781627427787,2.9662926095332782,2.967715386468432,3.21502000539584,nan,nan,nan,nan,nan,0.0010386683577671646,2.9662926095332782,2.967715386468432,3.21502000539584,nan,nan,nan,nan,nan,0.0010521069699898362,12.912274032006989,12.912274032006989,0.0,nan,0.0029000271167606115,80.0,1.96,1.505,1.535,12.913756838096186,12.913756838096186,0.0,nan,0.0019486388992518186,80.0,1.956,1.504,1.535,11.291049971371036,11.291049971371036,0.0,nan,0.001304858830757439,80.0,1.978,1.503,1.542,12.910894082423399,12.912934847290865,0.0020407648674662937,-41.41797553504345,0.002952497486025095,80.0,1.956,1.51,1.522,12.912367449565961,12.914419620766216,0.0020521712002548043,-41.41760404382944,0.0019659211160615087,80.0,1.951,1.512,1.521,11.28939850061505,11.290870494814643,0.0014719941995924302,-41.114005753060084,0.0013102193269878626,80.0,1.978,1.504,1.542,12.908486477556886,12.912260143481841,0.003773665924954983,-34.5073331667693,0.002930773736909032,80.0,1.955,1.512,1.523,12.909945214933101,12.913743305570152,0.003798090637051388,-34.50722349236064,0.001954693999141455,80.0,1.954,1.512,1.524,11.28792629486518,11.29032581328441,0.002399518419229807,-34.030652702889995,0.0013023036606609822,80.0,1.99,1.499,1.544,12.382793123457617,12.385615760565292,0.0028226371076751633,-38.043743964162466,0.0028669183840975164,80.0,0.0,0.0,0.0,12.386409521732476,12.389364194881084,0.002954673148607867,-38.043743964162466,0.0019366323109716178,80.0,0.0,0.0,0.0,8.324137334376873,8.32518460902685,0.0010472746499772256,-38.043743964162466,0.0012998789390549063,80.0,0.0,0.0,0.0,12.382793123457617,12.385615760565292,0.0028226371076751633,-38.043743964162466,0.0028957384917885063,80.0,0.0,0.0,0.0,12.386409521732476,12.389364194881084,0.002954673148607867,-38.043743964162466,0.0019373823693022132,80.0,0.0,0.0,0.0,8.324137334376873,8.32518460902685,0.0010472746499772256,-38.043743964162466,0.0012997659696266056,80.0,0.0,0.0,0.0
6.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.963163074105978e-05,-41.93604194916127,-43.14483536230159,-41.590464991220706,-30.522609568433413,-41.21914940476149,-38.51740519839075,0.49376712105787873,2.9915,0.5257892915131525,-42.40463373702632,-43.052280405327835,-41.49014127163213,-39.745894567949506,-40.97853057463731,-38.02435257715831,0.11100066957416797,2.9915,0.07359179678093641,2.991852292368198,2.9968594426592903,3.2192456553118722,nan,nan,nan,nan,nan,0.0010130018778145313,2.991852292368198,2.9968594426592903,3.2192456553118722,nan,nan,nan,nan,nan,0.0010256017092615366,12.920260141175321,12.920260141175321,0.0,nan,0.0034312558881938455,96.0,2.417,1.498,1.523,12.921719372225137,12.921719372225137,0.0,nan,0.002310991280712187,96.0,2.413,1.497,1.523,11.347321661247323,11.347321661247323,0.0,nan,0.0015490101538598536,96.0,2.449,1.497,1.561,12.918289112489015,12.92020461737978,0.001915504890764197,-42.237844352280824,0.0034621847309172153,96.0,2.421,1.499,1.53,12.919705987322734,12.921662562771438,0.0019565754487036457,-42.23619334244606,0.0023173878379166126,96.0,2.419,1.493,1.529,11.34520708182074,11.345588345305588,0.0003812634848472385,-41.95104034081089,0.0015543182333931328,96.0,2.466,1.513,1.557,12.918999893201077,12.920300440060975,0.0013005468598983327,-42.63178485100457,0.003465443816035986,96.0,2.42,1.508,1.531,12.92047443863556,12.92176298484813,0.0012885462125691305,-42.63101074702292,0.0023168662646785377,96.0,2.419,1.505,1.535,11.346338400639244,11.34653616190362,0.00019776126437598407,-42.38341320589073,0.0015467211306095124,96.0,2.465,1.521,1.56,12.383048187157197,12.38543094631503,0.0023827591578324814,-38.80414240806895,0.0033720253836363556,96.0,0.0,0.0,0.0,12.386718288042541,12.389182346968774,0.002464058926232582,-38.80414240806895,0.0022961139380931854,96.0,0.0,0.0,0.0,8.32318199541065,8.323342960335566,0.00016096492491612935,-38.80414240806895,0.0015418281843885778,96.0,0.0,0.0,0.0,12.383048187157197,12.38543094631503,0.0023827591578324814,-38.80414240806895,0.0033776829456910492,96.0,0.0,0.0,0.0,12.386718288042541,12.389182346968774,0.002464058926232582,-38.80414240806895,0.002295957804657519,96.0,0.0,0.0,0.0,8.32318199541065,8.323342960335566,0.00016096492491612935,-38.80414240806895,0.0015414371956139802,96.0,0.0,0.0,0.0
7.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.9887596368789673e-05,-42.49905521066079,-43.760457839391535,-42.19693286244862,-30.673079544985015,-41.945439209791715,-39.12594788996226,0.357937398631928,2.9925,0.5239423654507845,-42.98215792859182,-43.581060603276114,-42.032837229323185,-40.17614020728337,-41.5525865021782,-38.3837140399845,0.1038413359726076,2.9925,0.07526840248703956,2.9730414565378815,2.973539468172705,3.216109970066877,nan,nan,nan,nan,nan,0.001056110892444849,2.9730414565378815,2.973539468172705,3.216109970066877,nan,nan,nan,nan,nan,0.001067306373268366,12.926437034625298,12.926437034625298,0.0,nan,0.003944079290144145,112.0,2.912,1.518,1.516,12.927881841414047,12.927881841414047,0.0,nan,0.0026631204225122927,112.0,2.911,1.516,1.516,11.386764009316256,11.386764009316256,0.0,nan,0.001786707267165184,112.0,2.983,1.507,1.541,12.924819316730009,12.926727207324445,0.0019078905944365232,-42.87841575081838,0.003977737817913294,112.0,2.9,1.526,1.506,12.926240916615189,12.928167558689434,0.0019266420742454216,-42.87474282080511,0.002687277432531118,112.0,2.911,1.525,1.503,11.385052703169883,11.385232010292544,0.00017930712266078785,-42.58764502351157,0.0018004073398187757,112.0,3.004,1.515,1.537,12.925380763862085,12.9269958916844,0.001615127822315543,-43.28334213860351,0.00399602746963501,112.0,2.906,1.536,1.517,12.926799887478229,12.928436549724337,0.0016366622461081448,-43.27968462635815,0.002675163738429546,112.0,2.916,1.535,1.514,11.385841411243343,11.386198737013913,0.00035732577057068227,-42.980959460540205,0.0017876809621229768,112.0,3.0,1.513,1.545,12.383291340276436,12.385327677561145,0.002036337284708978,-39.48367350358027,0.0038988362848758696,112.0,0.0,0.0,0.0,12.387135485315005,12.389084332663991,0.001948847348986149,-39.48367350358027,0.0026603445848450064,112.0,0.0,0.0,0.0,8.32336257624356,8.323579289333814,0.00021671309025350638,-39.48367350358027,0.0017823223704472185,112.0,0.0,0.0,0.0,12.383291340276436,12.385327677561145,0.002036337284708978,-39.48367350358027,0.003903903261758387,112.0,0.0,0.0,0.0,12.387135485315005,12.389084332663991,0.001948847348986149,-39.48367350358027,0.002659797852858901,112.0,0.0,0.0,0.0,8.32336257624356,8.323579289333814,0.00021671309025350638,-39.48367350358027,0.0017897169087082148,112.0,0.0,0.0,0.0
8.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.9668666645884514e-05,-42.588178562024225,-44.50732463093341,-42.81677809520745,-29.30194833587533,-42.50230274142295,-39.742500279427084,0.3516250893569094,2.993,0.5059604247715325,-43.57273714955072,-44.187379709065404,-42.5334059824383,-40.54797946166849,-41.934302643020885,-38.723383004574444,0.09699547490091036,2.993,0.09288350655604154,3.0001948547488464,3.003817540624353,3.231375844532681,nan,nan,nan,nan,nan,0.0010949762659147383,3.0001948547488464,3.003817540624353,3.231375844532681,nan,nan,nan,nan,nan,0.0010825544940307737,12.931093508506814,12.931093508506814,0.0,nan,0.00447660309728235,128.0,3.41,1.5,1.521,12.932524020444665,12.932524020444665,0.0,nan,0.003030397603288293,128.0,3.402,1.501,1.523,11.418096646868547,11.418096646868547,0.0,nan,0.002039948514662683,128.0,3.52,1.486,1.512,12.930171198683935,12.931028824849395,0.0008576261654607009,-43.01195375122629,0.004483969776891172,128.0,3.386,1.508,1.523,12.931606643597084,12.932461050024527,0.0008544064274431662,-43.010855412365395,0.003050238030962646,128.0,3.381,1.508,1.521,11.417776078182618,11.418550967252651,0.0007748890700334243,-42.65683893757564,0.002045569990761578,128.0,3.53,1.495,1.513,12.930166848409009,12.931229669551112,0.0010628211421028766,-43.777609594523966,0.004516052866354585,128.0,3.392,1.512,1.535,12.931594520099946,12.932660598123288,0.0010660780233422429,-43.7844541156356,0.003040360091254115,128.0,3.386,1.516,1.53,11.418048065973384,11.418699910687184,0.0006518447138006422,-43.51439964633198,0.0020403481805697085,128.0,3.539,1.494,1.517,12.383629548137284,12.385169553186476,0.0015400050491916062,-40.08390670112317,0.004465315216220915,128.0,0.0,0.0,0.0,12.387346450908865,12.38892319427511,0.0015767433662450259,-40.08390670112317,0.003030905533581972,128.0,0.0,0.0,0.0,8.323276197825914,8.323267480316044,-8.717509869526907e-06,-40.08390670112317,0.0020319201508536937,128.0,0.0,0.0,0.0,12.383629548137284,12.385169553186476,0.0015400050491916062,-40.08390670112317,0.004418578647077084,128.0,0.0,0.0,0.0,12.387346450908865,12.38892319427511,0.0015767433662450259,-40.08390670112317,0.003025879158638418,128.0,0.0,0.0,0.0,8.323276197825914,8.323267480316044,-8.717509869526907e-06,-40.08390670112317,0.0020373826520517467,128.0,0.0,0.0,0.0


==> data/precoder_design/sumrate_vs_snr.csv <==
snr_db,genie_nmse_db,genie_nmse_median_db,genie_nmse_p90_db,genie_prediction_nmse_db,genie_prediction_nmse_median_db,genie_prediction_nmse_p90_db,genie_aoa_rmse_deg,genie_rank_hat,genie_runtime,als_mdl_nmse_db,als_mdl_nmse_median_db,als_mdl_nmse_p90_db,als_mdl_prediction_nmse_db,als_mdl_prediction_nmse_median_db,als_mdl_prediction_nmse_p90_db,als_mdl_aoa_rmse_deg,als_mdl_rank_hat,als_mdl_runtime,music_fb_mdl_nmse_db,music_fb_mdl_nmse_median_db,music_fb_mdl_nmse_p90_db,music_fb_mdl_prediction_nmse_db,music_fb_mdl_prediction_nmse_median_db,music_fb_mdl_prediction_nmse_p90_db,music_fb_mdl_aoa_rmse_deg,music_fb_mdl_rank_hat,music_fb_mdl_runtime,traditional_paper_nmse_db,traditional_paper_nmse_median_db,traditional_paper_nmse_p90_db,traditional_paper_prediction_nmse_db,traditional_paper_prediction_nmse_median_db,traditional_paper_prediction_nmse_p90_db,traditional_paper_aoa_rmse_deg,traditional_paper_rank_hat,traditional_paper_runtime,traditional_symbols_nmse_db,traditional_symbols_nmse_median_db,traditional_symbols_nmse_p90_db,traditional_symbols_prediction_nmse_db,traditional_symbols_prediction_nmse_median_db,traditional_symbols_prediction_nmse_p90_db,traditional_symbols_aoa_rmse_deg,traditional_symbols_rank_hat,traditional_symbols_runtime,genie_zf_achieved_rate,genie_zf_predicted_rate,genie_zf_optimism,genie_zf_selected_nmse_db,genie_zf_search_runtime,genie_zf_search_evals,genie_zf_selected_k,genie_zf_selected_i,genie_zf_selected_j,genie_mmse_achieved_rate,genie_mmse_predicted_rate,genie_mmse_optimism,genie_mmse_selected_nmse_db,genie_mmse_search_runtime,genie_mmse_search_evals,genie_mmse_selected_k,genie_mmse_selected_i,genie_mmse_selected_j,genie_mrc_achieved_rate,genie_mrc_predicted_rate,genie_mrc_optimism,genie_mrc_selected_nmse_db,genie_mrc_search_runtime,genie_mrc_search_evals,genie_mrc_selected_k,genie_mrc_selected_i,genie_mrc_selected_j,als_mdl_zf_achieved_rate,als_mdl_zf_predicted_rate,als_mdl_zf_optimism,als_mdl_zf_selected_nmse_db,als_mdl_zf_search_runtime,als_mdl_zf_search_evals,als_mdl_zf_selected_k,als_mdl_zf_selected_i,als_mdl_zf_selected_j,als_mdl_mmse_achieved_rate,als_mdl_mmse_predicted_rate,als_mdl_mmse_optimism,als_mdl_mmse_selected_nmse_db,als_mdl_mmse_search_runtime,als_mdl_mmse_search_evals,als_mdl_mmse_selected_k,als_mdl_mmse_selected_i,als_mdl_mmse_selected_j,als_mdl_mrc_achieved_rate,als_mdl_mrc_predicted_rate,als_mdl_mrc_optimism,als_mdl_mrc_selected_nmse_db,als_mdl_mrc_search_runtime,als_mdl_mrc_search_evals,als_mdl_mrc_selected_k,als_mdl_mrc_selected_i,als_mdl_mrc_selected_j,music_fb_mdl_zf_achieved_rate,music_fb_mdl_zf_predicted_rate,music_fb_mdl_zf_optimism,music_fb_mdl_zf_selected_nmse_db,music_fb_mdl_zf_search_runtime,music_fb_mdl_zf_search_evals,music_fb_mdl_zf_selected_k,music_fb_mdl_zf_selected_i,music_fb_mdl_zf_selected_j,music_fb_mdl_mmse_achieved_rate,music_fb_mdl_mmse_predicted_rate,music_fb_mdl_mmse_optimism,music_fb_mdl_mmse_selected_nmse_db,music_fb_mdl_mmse_search_runtime,music_fb_mdl_mmse_search_evals,music_fb_mdl_mmse_selected_k,music_fb_mdl_mmse_selected_i,music_fb_mdl_mmse_selected_j,music_fb_mdl_mrc_achieved_rate,music_fb_mdl_mrc_predicted_rate,music_fb_mdl_mrc_optimism,music_fb_mdl_mrc_selected_nmse_db,music_fb_mdl_mrc_search_runtime,music_fb_mdl_mrc_search_evals,music_fb_mdl_mrc_selected_k,music_fb_mdl_mrc_selected_i,music_fb_mdl_mrc_selected_j,traditional_paper_zf_achieved_rate,traditional_paper_zf_predicted_rate,traditional_paper_zf_optimism,traditional_paper_zf_selected_nmse_db,traditional_paper_zf_search_runtime,traditional_paper_zf_search_evals,traditional_paper_zf_selected_k,traditional_paper_zf_selected_i,traditional_paper_zf_selected_j,traditional_paper_mmse_achieved_rate,traditional_paper_mmse_predicted_rate,traditional_paper_mmse_optimism,traditional_paper_mmse_selected_nmse_db,traditional_paper_mmse_search_runtime,traditional_paper_mmse_search_evals,traditional_paper_mmse_selected_k,traditional_paper_mmse_selected_i,traditional_paper_mmse_selected_j,traditional_paper_mrc_achieved_rate,traditional_paper_mrc_predicted_rate,traditional_paper_mrc_optimism,traditional_paper_mrc_selected_nmse_db,traditional_paper_mrc_search_runtime,traditional_paper_mrc_search_evals,traditional_paper_mrc_selected_k,traditional_paper_mrc_selected_i,traditional_paper_mrc_selected_j,traditional_symbols_zf_achieved_rate,traditional_symbols_zf_predicted_rate,traditional_symbols_zf_optimism,traditional_symbols_zf_selected_nmse_db,traditional_symbols_zf_search_runtime,traditional_symbols_zf_search_evals,traditional_symbols_zf_selected_k,traditional_symbols_zf_selected_i,traditional_symbols_zf_selected_j,traditional_symbols_mmse_achieved_rate,traditional_symbols_mmse_predicted_rate,traditional_symbols_mmse_optimism,traditional_symbols_mmse_selected_nmse_db,traditional_symbols_mmse_search_runtime,traditional_symbols_mmse_search_evals,traditional_symbols_mmse_selected_k,traditional_symbols_mmse_selected_i,traditional_symbols_mmse_selected_j,traditional_symbols_mrc_achieved_rate,traditional_symbols_mrc_predicted_rate,traditional_symbols_mrc_optimism,traditional_symbols_mrc_selected_nmse_db,traditional_symbols_mrc_search_runtime,traditional_symbols_mrc_search_evals,traditional_symbols_mrc_selected_k,traditional_symbols_mrc_selected_i,traditional_symbols_mrc_selected_j
-10.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.0339870117604733e-05,-10.699828175045239,-11.230022213497366,-7.753607901690178,-9.370945963671078,-10.727862829898259,-6.46696125472058,3.3796776245321287,2.075,0.23756181506812574,-10.57523494213652,-11.132718508770484,-7.630907027128093,-9.743389543061424,-10.872199372312847,-6.8147697343773785,1.767309119349371,2.075,0.03851830228604376,3.014415274475833,3.011743409992564,3.259827551114905,nan,nan,nan,nan,nan,0.0007837027739733458,3.014415274475833,3.011743409992564,3.259827551114905,nan,nan,nan,nan,nan,0.0007745981849730015,1.8036877087456118,1.8036877087456118,0.0,nan,0.0022323295203968883,64.0,1.491,1.527,1.541,1.8390557014220668,1.8390557014220668,0.0,nan,0.001521599382162094,64.0,1.471,1.54,1.57,1.8149930945364123,1.8149930945364123,0.0,nan,0.001030159237794578,64.0,1.479,1.555,1.546,1.6151324616096459,1.628204679133521,0.013072217523875107,-10.855461984173267,0.0022426270563155413,64.0,1.419,1.478,1.53,1.654319473674796,1.6691662996325476,0.014846825957751664,-10.875752376224874,0.0015283056804910303,64.0,1.389,1.515,1.503,1.6371595305910673,1.6492017384262083,0.012042207835140983,-10.899706212939817,0.001030215290375054,64.0,1.424,1.498,1.541,1.6094587573619465,1.6175256519434453,0.008066894581498785,-10.749441898828646,0.0022450400637462737,64.0,1.427,1.492,1.556,1.6444050440999118,1.6587844734273172,0.014379429327405324,-10.70835299073629,0.0015239210352301598,64.0,1.362,1.511,1.502,1.6280508854778533,1.6390813661335255,0.011030480655672248,-10.747655284371486,0.0010288153160363436,64.0,1.404,1.5,1.542,1.5558063550487564,1.6013388720014492,0.04553251695269278,-17.07556757912975,0.0022059013741090893,64.0,0.0,0.0,0.0,1.6171342780125295,1.6628030705635597,0.04566879255103018,-17.07556757912975,0.0015131007404997946,64.0,0.0,0.0,0.0,1.5906584633252545,1.6337300503487289,0.043071587023474356,-17.07556757912975,0.0010258576152846217,64.0,0.0,0.0,0.0,1.5558063550487564,1.6013388720014492,0.04553251695269278,-17.07556757912975,0.00220169931743294,64.0,0.0,0.0,0.0,1.6171342780125295,1.6628030705635597,0.04566879255103018,-17.07556757912975,0.0015123026492074132,64.0,0.0,0.0,0.0,1.5906584633252545,1.6337300503487289,0.043071587023474356,-17.07556757912975,0.001024614203721285,64.0,0.0,0.0,0.0
-5.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.0203789919614793e-05,-19.269743099818967,-24.48628913401977,-15.236135434792267,-15.835794652581525,-21.54986436765471,-13.830737170104381,2.893758183710432,2.6905,0.3553565691718832,-19.19875009441655,-24.527122523526273,-14.945637940055946,-17.489318812385925,-21.968545433972324,-14.439423025918533,1.2078434125600328,2.6905,0.04054264960251749,2.988287377181184,2.9925177656333677,3.2226886435823,nan,nan,nan,nan,nan,0.0007854231866076588,2.988287377181184,2.9925177656333677,3.2226886435823,nan,nan,nan,nan,nan,0.0007712330901995301,3.805938629288323,3.805938629288323,0.0,nan,0.0022152916286140682,64.0,1.49,1.531,1.551,3.8325238929739927,3.8325238929739927,0.0,nan,0.001519211260601878,64.0,1.482,1.55,1.559,3.7061861572009875,3.7061861572009875,0.0,nan,0.0010278536351397633,64.0,1.494,1.53,1.532,3.751851247407247,3.766462076539592,0.014610829132345238,-19.542480402271416,0.0022493080776184796,64.0,1.489,1.51,1.516,3.779030530434243,3.793802216385264,0.014771685951020963,-19.550088235520104,0.00152439699228853,64.0,1.486,1.497,1.514,3.6556203088684622,3.6670103617314145,0.011390052862952249,-19.479355087020075,0.0010290001016110182,64.0,1.495,1.51,1.52,3.749693027819484,3.7622635804715463,0.012570552652062084,-19.491530659414178,0.0022429208867251874,64.0,1.479,1.522,1.51,3.77642649115206,3.7894271622804214,0.01300067112836123,-19.5284124072773,0.0015240380968898535,64.0,1.474,1.502,1.51,3.654231679202076,3.6640935731742625,0.009861893972186397,-19.44129439851306,0.001028654744848609,64.0,1.476,1.511,1.531,3.4243671701612013,3.449239564266225,0.02487239410502351,-22.018481304869262,0.002206038515083492,64.0,0.0,0.0,0.0,3.4801102613477797,3.5047338769503735,0.02462361560259385,-22.018481304869262,0.001513735826127231,64.0,0.0,0.0,0.0,3.2750175957265606,3.295478908141868,0.020461312415307464,-22.018481304869262,0.0010259441789239646,64.0,0.0,0.0,0.0,3.4243671701612013,3.449239564266225,0.02487239410502351,-22.018481304869262,0.002199873893521726,64.0,0.0,0.0,0.0,3.4801102613477797,3.5047338769503735,0.02462361560259385,-22.018481304869262,0.0015113684348762035,64.0,0.0,0.0,0.0,3.2750175957265606,3.295478908141868,0.020461312415307464,-22.018481304869262,0.0010249256836250425,64.0,0.0,0.0,0.0
0.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.014251820743084e-05,-27.893229348722986,-31.181275761711657,-23.152690715077373,-23.504096481014095,-29.119241435548034,-21.901824632569493,1.5513484073046615,2.8985,0.4292440999308601,-27.849847168482817,-31.203847217497426,-23.075652736511696,-26.350859086123172,-29.154342140899324,-22.413995435757926,0.40933548865381447,2.8985,0.04100122008100152,2.980436563986064,2.98534763880328,3.2109598370283403,nan,nan,nan,nan,nan,0.0007886395836248994,2.980436563986064,2.98534763880328,3.2109598370283403,nan,nan,nan,nan,nan,0.0007747997278347612,6.5415131548547345,6.5415131548547345,0.0,nan,0.0022156207635998727,64.0,1.494,1.528,1.548,6.554047167949249,6.554047167949249,0.0,nan,0.0015178148662671447,64.0,1.487,1.549,1.561,6.166718705199593,6.166718705199593,0.0,nan,0.0010286104185506701,64.0,1.508,1.499,1.496,6.530914091647737,6.537277722304557,0.00636363065682044,-28.221573493332674,0.0022520919237285853,64.0,1.485,1.531,1.56,6.543708224957353,6.549834815234781,0.006126590277427901,-28.24974288778275,0.001526456975378096,64.0,1.476,1.527,1.554,6.156241137206991,6.161029474944708,0.004788337737716475,-28.164071944659177,0.0010315115870907902,64.0,1.521,1.505,1.51,6.530736107205597,6.537346853191149,0.00661074598555178,-28.141073849387716,0.0022464102171361445,64.0,1.486,1.527,1.565,6.543541191201019,6.549909345782522,0.006368154581503305,-28.16902559226844,0.0015245775962248445,64.0,1.476,1.526,1.552,6.1563726430292665,6.161440226810107,0.005067583780840934,-28.14134658334097,0.0010291818203404545,64.0,1.519,1.508,1.509,6.073274732926049,6.085533127382334,0.012258394456284627,-27.03939356076724,0.002208253194577992,64.0,0.0,0.0,0.0,6.1027094725943005,6.114565054023333,0.011855581429032647,-27.03939356076724,0.0015170449372380972,64.0,0.0,0.0,0.0,5.2870082242763266,5.2935120309317245,0.006503806655397959,-27.03939356076724,0.0010279032234102488,64.0,0.0,0.0,0.0,6.073274732926049,6.085533127382334,0.012258394456284627,-27.03939356076724,0.0022051348378881812,64.0,0.0,0.0,0.0,6.1027094725943005,6.114565054023333,0.011855581429032647,-27.03939356076724,0.0015124004175886513,64.0,0.0,0.0,0.0,5.2870082242763266,5.2935120309317245,0.006503806655397959,-27.03939356076724,0.001025892047211528,64.0,0.0,0.0,0.0
5.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.0131789371371269e-05,-34.8358644884154,-36.28362027005929,-34.295830220494445,-23.96555173281844,-34.45773898354616,-31.178128318155437,1.168659632946341,2.97,0.4817507459931076,-34.543041108441656,-36.30613117904362,-34.23027156426807,-32.52335240498667,-34.4946939265163,-31.34854660896049,0.3288402637193,2.97,0.04138814772665501,2.976699945718335,2.9773186817181263,3.2096784046294498,nan,nan,nan,nan,nan,0.000789591271430254,2.976699945718335,2.9773186817181263,3.2096784046294498,nan,nan,nan,nan,nan,0.0007787458635866642,9.649722373090032,9.649722373090032,0.0,nan,0.002215977167710662,64.0,1.496,1.526,1.548,9.654330831812858,9.654330831812858,0.0,nan,0.0015165490228682757,64.0,1.491,1.534,1.558,8.771175564165391,8.771175564165391,0.0,nan,0.001026783767156303,64.0,1.545,1.524,1.541,9.646565236364951,9.649767633516964,0.003202397152012537,-35.10414165503826,0.0022507792934775353,64.0,1.492,1.531,1.548,9.650999084971904,9.654365196988062,0.003366112016157885,-35.111980680619276,0.0015255768131464719,64.0,1.492,1.539,1.556,8.76798263515145,8.770532159482256,0.002549524330806463,-34.92742538486708,0.0010306451693177223,64.0,1.572,1.537,1.55,9.64640600712739,9.64985696069644,0.0034509535690503412,-34.731293630525215,0.0022461382979527115,64.0,1.496,1.526,1.549,9.650866166201546,9.65445772734787,0.003591561146324196,-34.73379708525555,0.0015253124814480544,64.0,1.494,1.539,1.557,8.767482638077311,8.770069313405738,0.002586675328426935,-34.50881872127968,0.0010302335545420646,64.0,1.566,1.54,1.553,9.144519295355225,9.150063529385234,0.005544234030008255,-32.06495366945751,0.0022110874950885774,64.0,0.0,0.0,0.0,9.155596389882948,9.161172939871202,0.005576549988253632,-32.06495366945751,0.0015155227100476622,64.0,0.0,0.0,0.0,7.068450672581286,7.070845484883181,0.0023948123018948664,-32.06495366945751,0.0010267519392073154,64.0,0.0,0.0,0.0,9.144519295355225,9.150063529385234,0.005544234030008255,-32.06495366945751,0.002201516312547028,64.0,0.0,0.0,0.0,9.155596389882948,9.161172939871202,0.005576549988253632,-32.06495366945751,0.0015123085873201489,64.0,0.0,0.0,0.0,7.068450672581286,7.070845484883181,0.0023948123018948664,-32.06495366945751,0.0010250123478472233,64.0,0.0,0.0,0.0
10.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.0255950503051281e-05,-40.54312394572782,-41.39543214188923,-39.82722657428755,-27.246731637766246,-39.581159221983256,-36.788963471853165,0.8402880568511345,2.9915,0.5137445807857439,-40.68125383574814,-41.28890642728997,-39.70504459974339,-38.12620450511957,-39.35840683329873,-36.238519462497784,0.1565898550282743,2.9915,0.04135132088698447,2.976250192889366,2.9799130505337965,3.2052636305832785,nan,nan,nan,nan,nan,0.0007896781992167235,2.976250192889366,2.9799130505337965,3.2052636305832785,nan,nan,nan,nan,nan,0.0007864940855652094,12.900574312055996,12.900574312055996,0.0,nan,0.002212998181581497,64.0,1.497,1.526,1.548,12.90210526850116,12.90210526850116,0.0,nan,0.0015169599503278733,64.0,1.491,1.526,1.548,11.213461286166385,11.213461286166385,0.0,nan,0.0010277299555018545,64.0,1.496,1.509,1.546,12.899010652833947,12.901028895821728,0.0020182429877806385,-40.85685351965152,0.002253668449819088,64.0,1.478,1.536,1.55,12.900526032259823,12.902563665638283,0.002037633378460413,-40.85705301583418,0.0015274947639554739,64.0,1.476,1.537,1.553,11.211891600583245,11.212717736445382,0.0008261358621375336,-40.533181084068,0.0010312326829880476,64.0,1.493,1.504,1.533,12.898920611639294,12.901312430798109,0.002391819158814812,-40.91428256275997,0.0022479043658822774,64.0,1.478,1.536,1.55,12.900446002528136,12.902847089241819,0.002401086713682332,-40.91457822046996,0.001525596633553505,64.0,1.477,1.536,1.553,11.211854443437245,11.212802554241764,0.0009481108045186204,-40.51441954342628,0.0010289121400564908,64.0,1.504,1.501,1.542,12.382075072107357,12.386112070096159,0.004036997988801971,-37.05992811341444,0.0022101161340251567,64.0,0.0,0.0,0.0,12.385718643588433,12.389862487520517,0.0041438439320842235,-37.05992811341444,0.0015151678696274757,64.0,0.0,0.0,0.0,8.321672922484876,8.32113540940651,-0.0005375130783651372,-37.05992811341444,0.0010275762276723982,64.0,0.0,0.0,0.0,12.382075072107357,12.386112070096159,0.004036997988801971,-37.05992811341444,0.0022143305651843546,64.0,0.0,0.0,0.0,12.385718643588433,12.389862487520517,0.0041438439320842235,-37.05992811341444,0.0015158343613147736,64.0,0.0,0.0,0.0,8.321672922484876,8.32113540940651,-0.0005375130783651372,-37.05992811341444,0.0010269577344879507,64.0,0.0,0.0,0.0
15.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.042307261377573e-05,-41.75929372860704,-46.504100237891166,-44.7708758833766,-28.519608908634527,-44.64166625417987,-41.8487353720421,0.569122077212452,2.9965,0.5275320063848048,-45.60878932124217,-46.285663936422125,-44.474901467704946,-42.230084275067725,-44.19474663286762,-40.56695896129646,0.14329161406243635,2.9965,0.04147693471796811,2.9757636638830003,2.980095684716295,3.2047573142652217,nan,nan,nan,nan,nan,0.000789593543857336,2.9757636638830003,2.980095684716295,3.2047573142652217,nan,nan,nan,nan,nan,0.0007742056576535106,16.19965019612157,16.19965019612157,0.0,nan,0.0022192590488120914,64.0,1.496,1.525,1.547,16.200141896947944,16.200141896947944,0.0,nan,0.0015191419515758753,64.0,1.496,1.525,1.547,13.326720313119687,13.326720313119687,0.0,nan,0.0010287758307531477,64.0,1.508,1.513,1.561,16.19516540127944,16.199654227430337,0.004488826150897296,-42.10724690259891,0.0022556503396481274,64.0,1.482,1.52,1.547,16.195677188992267,16.200147847119812,0.00447065812754488,-42.10750884792753,0.0015264739226549865,64.0,1.485,1.524,1.544,13.325148649410233,13.327787980280968,0.0026393308707355345,-41.87783194723031,0.0010312258461490273,64.0,1.501,1.522,1.554,16.197932075345427,16.19992212100623,0.001990045660804185,-45.65607409204596,0.0022459581438452007,64.0,1.486,1.529,1.551,16.198459401319717,16.20041549711005,0.001956095790333734,-45.65223049317968,0.0015235561653971672,64.0,1.49,1.53,1.549,13.326023578369478,13.327036894557827,0.0010133161883487674,-45.39471973589094,0.0010292641008272767,64.0,1.507,1.517,1.557,15.676620167000998,15.679573393202894,0.0029532262018960864,-42.08103849705402,0.002210224119015038,64.0,0.0,0.0,0.0,15.677827211460546,15.680786818850313,0.002959607389767527,-42.08103849705402,0.0015139795662835241,64.0,0.0,0.0,0.0,9.070085457587052,9.071511257371917,0.0014257997848652337,-42.08103849705402,0.0010264286994934083,64.0,0.0,0.0,0.0,15.676620167000998,15.679573393202894,0.0029532262018960864,-42.08103849705402,0.0022024227706715464,64.0,0.0,0.0,0.0,15.677827211460546,15.680786818850313,0.002959607389767527,-42.08103849705402,0.0015104271927848458,64.0,0.0,0.0,0.0,9.070085457587052,9.071511257371917,0.0014257997848652337,-42.08103849705402,0.0010245112674310804,64.0,0.0,0.0,0.0
20.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.019923109561205e-05,-43.199375628032925,-51.53695600859394,-49.870439670488125,-34.21777195732843,-49.68666079844059,-46.877121419562336,0.3991965099638442,2.9995,0.5408275570673868,-49.75973186777491,-50.969522095573225,-49.031555699528326,-44.72276916266553,-48.576976472869916,-44.61674348629762,0.06797711146175521,2.9995,0.04130588413402438,2.9757607484849578,2.9793674935570182,3.208039809133311,nan,nan,nan,nan,nan,0.0007913060504943132,2.9757607484849578,2.9793674935570182,3.208039809133311,nan,nan,nan,nan,nan,0.0007775280671194196,19.514313260198403,19.514313260198403,0.0,nan,0.0022152181332930924,64.0,1.496,1.525,1.547,19.5144696021311,19.5144696021311,0.0,nan,0.0015143803795799613,64.0,1.496,1.525,1.547,15.024983223734951,15.024983223734951,0.0,nan,0.0010268313139677047,64.0,1.471,1.491,1.547,19.507662870214624,19.51412232508584,0.006459454871215797,-43.41019169797601,0.002252655001357198,64.0,1.496,1.52,1.546,19.507825687312135,19.514278925223785,0.006453237911649978,-43.40973487348761,0.0015260343411937357,64.0,1.495,1.52,1.544,15.02323945449038,15.023144707732296,-9.474675808363031e-05,-43.285540667888334,0.0010318494513630867,64.0,1.466,1.497,1.554,19.512042972095003,19.514381963623542,0.002338991528539225,-49.57631918384037,0.0022521728379651905,64.0,1.494,1.523,1.55,19.512201795674486,19.514538734707898,0.0023369390334124773,-49.57660097602257,0.0015265998849645257,64.0,1.492,1.526,1.549,15.0226181842824,15.022099487605548,-0.0005186966768526702,-49.35478857393279,0.0010292906519025564,64.0,1.467,1.495,1.565,18.989879901176298,18.99275450827293,0.0028746070966327864,-47.027174609681126,0.0022092245742678642,64.0,0.0,0.0,0.0,18.990236950795857,18.99314069315624,0.0029037423603810453,-47.027174609681126,0.0015150626413524151,64.0,0.0,0.0,0.0,9.45685397524184,9.4568701474759,1.6172234060363166e-05,-47.027174609681126,0.0010276499390602112,64.0,0.0,0.0,0.0,18.989879901176298,18.99275450827293,0.0028746070966327864,-47.027174609681126,0.002202830142341554,64.0,0.0,0.0,0.0,18.990236950795857,18.99314069315624,0.0029037423603810453,-47.027174609681126,0.0015120657794177531,64.0,0.0,0.0,0.0,9.45685397524184,9.4568701474759,1.6172234060363166e-05,-47.027174609681126,0.0010265111373737455,64.0,0.0,0.0,0.0
25.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.0233032517135143e-05,-45.73940489156958,-56.43843410471298,-54.75286338278744,-30.12451885505298,-54.5738792659114,-51.80191479031726,0.3131822564232059,2.9995,0.5500479572089388,-52.452688067359844,-55.3208371239771,-51.87562295221491,-45.78563605320777,-52.1570797567922,-45.52701186456872,0.05280723409268041,2.9995,0.041552923808805646,2.9758016292588563,2.9790023230500613,3.2075089503307037,nan,nan,nan,nan,nan,0.000787191548384726,2.9758016292588563,2.9790023230500613,3.2075089503307037,nan,nan,nan,nan,nan,0.0007776687908917666,22.833940066659117,22.833940066659117,0.0,nan,0.0022149902042001486,64.0,1.496,1.525,1.547,22.833989592048535,22.833989592048535,0.0,nan,0.00151529033575207,64.0,1.496,1.525,1.547,16.27157827401465,16.27157827401465,0.0,nan,0.0010281835244968533,64.0,1.464,1.493,1.525,22.82898348262553,22.833891807297512,0.004908324671980324,-47.33544350308157,0.0022522320309653877,64.0,1.501,1.524,1.545,22.829038649018074,22.83394134161929,0.004902692601216785,-47.33544350308157,0.0015256867138668895,64.0,1.501,1.524,1.545,16.27053853700662,16.272196142448447,0.001657605441828025,-47.74053934717341,0.001030231973156333,64.0,1.463,1.501,1.531,22.830089977242903,22.834029190653236,0.003939213410333764,-51.788521254558695,0.00224636435508728,64.0,1.492,1.528,1.556,22.830150602763542,22.834078873605563,0.0039282708420209644,-51.788521254558695,0.0015252819051966072,64.0,1.492,1.528,1.556,16.26953912687478,16.270271722697743,0.0007325958229635887,-51.88945005566653,0.0010306439632549883,64.0,1.467,1.501,1.535,22.309051378595882,22.311895686511708,0.0028443079158257945,-52.03926804337812,0.002206010013818741,64.0,0.0,0.0,0.0,22.30918239829983,22.312018115551442,0.0028357172516138007,-52.03926804337812,0.0015144243920221924,64.0,0.0,0.0,0.0,9.637864819654812,9.637455448535947,-0.0004093711188648541,-52.03926804337812,0.0010266517847776413,64.0,0.0,0.0,0.0,22.309051378595882,22.311895686511708,0.0028443079158257945,-52.03926804337812,0.0022069503013044597,64.0,0.0,0.0,0.0,22.30918239829983,22.312018115551442,0.0028357172516138007,-52.03926804337812,0.001512546864338219,64.0,0.0,0.0,0.0,9.637864819654812,9.637455448535947,-0.0004093711188648541,-52.03926804337812,0.0010254864217713476,64.0,0.0,0.0,0.0
30.0,nan,nan,nan,nan,nan,nan,3.044025098492835e-07,3.0,1.0217818431556226e-05,-46.17982722664918,-61.36258693496415,-59.70670622270653,-45.98452228039669,-59.64936886978685,-56.67320070091834,0.1937133214629564,3.0,0.5567059808447957,-55.70019622063231,-59.01218395509637,-53.48661228353833,-47.0034895425558,-54.43058011730989,-46.361791158846486,0.030763022284538828,3.0,0.04153528667893261,2.9757434563798295,2.9796033632602943,3.206995500106161,nan,nan,nan,nan,nan,0.000794410277158022,2.9757434563798295,2.9796033632602943,3.206995500106161,nan,nan,nan,nan,nan,0.0007782005993649363,26.15514004088975,26.15514004088975,0.0,nan,0.0022186848297715187,64.0,1.496,1.525,1.547,26.15515571078124,26.15515571078124,0.0,nan,0.0015173528837040067,64.0,1.496,1.525,1.547,17.089835602406755,17.089835602406755,0.0,nan,0.0010298833819106222,64.0,1.464,1.501,1.532,26.14740664774237,26.155078639627042,0.007671991884674156,-46.526418725686625,0.002253948329947889,64.0,1.496,1.525,1.551,26.14742635991337,26.155094317957733,0.007667958044361711,-46.526418725686625,0.0015273323245346545,64.0,1.496,1.525,1.551,17.08878336018671,17.090533609048535,0.0017502488618248435,-46.438185978571056,0.0010321200247853995,64.0,1.468,1.5,1.527,26.14986581968869,26.155232290295896,0.0053664706072069635,-54.28572954049277,0.002248845596797764,64.0,1.488,1.528,1.551,26.149885384221204,26.15524800293651,0.005362618715306411,-54.28572954049277,0.0015248840926215053,64.0,1.488,1.528,1.551,17.090083087926317,17.0905127542585,0.00042966633218455286,-54.406702493511936,0.0010298813609406353,64.0,1.468,1.508,1.534,25.63017124396671,25.632871193204025,0.002699949237314314,-57.05267531368965,0.0022133211912587283,64.0,0.0,0.0,0.0,25.630218634135854,25.632909939586206,0.0026913054503516776,-57.05267531368965,0.0015140376593917608,64.0,0.0,0.0,0.0,9.715735560730216,9.715772898811377,3.7338081160243064e-05,-57.05267531368965,0.0010260195564478637,64.0,0.0,0.0,0.0,25.63017124396671,25.632871193204025,0.002699949237314314,-57.05267531368965,0.0022078657001256942,64.0,0.0,0.0,0.0,25.630218634135854,25.632909939586206,0.0026913054503516776,-57.05267531368965,0.0015151545554399491,64.0,0.0,0.0,0.0,9.715735560730216,9.715772898811377,3.7338081160243064e-05,-57.05267531368965,0.0010260499203577638,64.0,0.0,0.0,0.0


==> data/precoder_design/sumrate_vs_users.csv <==
n_users,genie_zf_achieved_rate_snr0,genie_zf_predicted_rate_snr0,genie_zf_optimism_snr0,genie_zf_selected_nmse_db_snr0,genie_zf_search_runtime_snr0,genie_zf_selected_k_snr0,genie_zf_selected_i_snr0,genie_zf_selected_j_snr0,genie_mmse_achieved_rate_snr0,genie_mmse_predicted_rate_snr0,genie_mmse_optimism_snr0,genie_mmse_selected_nmse_db_snr0,genie_mmse_search_runtime_snr0,genie_mmse_selected_k_snr0,genie_mmse_selected_i_snr0,genie_mmse_selected_j_snr0,genie_mrc_achieved_rate_snr0,genie_mrc_predicted_rate_snr0,genie_mrc_optimism_snr0,genie_mrc_selected_nmse_db_snr0,genie_mrc_search_runtime_snr0,genie_mrc_selected_k_snr0,genie_mrc_selected_i_snr0,genie_mrc_selected_j_snr0,als_mdl_zf_achieved_rate_snr0,als_mdl_zf_predicted_rate_snr0,als_mdl_zf_optimism_snr0,als_mdl_zf_selected_nmse_db_snr0,als_mdl_zf_search_runtime_snr0,als_mdl_zf_selected_k_snr0,als_mdl_zf_selected_i_snr0,als_mdl_zf_selected_j_snr0,als_mdl_mmse_achieved_rate_snr0,als_mdl_mmse_predicted_rate_snr0,als_mdl_mmse_optimism_snr0,als_mdl_mmse_selected_nmse_db_snr0,als_mdl_mmse_search_runtime_snr0,als_mdl_mmse_selected_k_snr0,als_mdl_mmse_selected_i_snr0,als_mdl_mmse_selected_j_snr0,als_mdl_mrc_achieved_rate_snr0,als_mdl_mrc_predicted_rate_snr0,als_mdl_mrc_optimism_snr0,als_mdl_mrc_selected_nmse_db_snr0,als_mdl_mrc_search_runtime_snr0,als_mdl_mrc_selected_k_snr0,als_mdl_mrc_selected_i_snr0,als_mdl_mrc_selected_j_snr0,music_fb_mdl_zf_achieved_rate_snr0,music_fb_mdl_zf_predicted_rate_snr0,music_fb_mdl_zf_optimism_snr0,music_fb_mdl_zf_selected_nmse_db_snr0,music_fb_mdl_zf_search_runtime_snr0,music_fb_mdl_zf_selected_k_snr0,music_fb_mdl_zf_selected_i_snr0,music_fb_mdl_zf_selected_j_snr0,music_fb_mdl_mmse_achieved_rate_snr0,music_fb_mdl_mmse_predicted_rate_snr0,music_fb_mdl_mmse_optimism_snr0,music_fb_mdl_mmse_selected_nmse_db_snr0,music_fb_mdl_mmse_search_runtime_snr0,music_fb_mdl_mmse_selected_k_snr0,music_fb_mdl_mmse_selected_i_snr0,music_fb_mdl_mmse_selected_j_snr0,music_fb_mdl_mrc_achieved_rate_snr0,music_fb_mdl_mrc_predicted_rate_snr0,music_fb_mdl_mrc_optimism_snr0,music_fb_mdl_mrc_selected_nmse_db_snr0,music_fb_mdl_mrc_search_runtime_snr0,music_fb_mdl_mrc_selected_k_snr0,music_fb_mdl_mrc_selected_i_snr0,music_fb_mdl_mrc_selected_j_snr0,traditional_paper_zf_achieved_rate_snr0,traditional_paper_zf_predicted_rate_snr0,traditional_paper_zf_optimism_snr0,traditional_paper_zf_selected_nmse_db_snr0,traditional_paper_zf_search_runtime_snr0,traditional_paper_zf_selected_k_snr0,traditional_paper_zf_selected_i_snr0,traditional_paper_zf_selected_j_snr0,traditional_paper_mmse_achieved_rate_snr0,traditional_paper_mmse_predicted_rate_snr0,traditional_paper_mmse_optimism_snr0,traditional_paper_mmse_selected_nmse_db_snr0,traditional_paper_mmse_search_runtime_snr0,traditional_paper_mmse_selected_k_snr0,traditional_paper_mmse_selected_i_snr0,traditional_paper_mmse_selected_j_snr0,traditional_paper_mrc_achieved_rate_snr0,traditional_paper_mrc_predicted_rate_snr0,traditional_paper_mrc_optimism_snr0,traditional_paper_mrc_selected_nmse_db_snr0,traditional_paper_mrc_search_runtime_snr0,traditional_paper_mrc_selected_k_snr0,traditional_paper_mrc_selected_i_snr0,traditional_paper_mrc_selected_j_snr0,traditional_symbols_zf_achieved_rate_snr0,traditional_symbols_zf_predicted_rate_snr0,traditional_symbols_zf_optimism_snr0,traditional_symbols_zf_selected_nmse_db_snr0,traditional_symbols_zf_search_runtime_snr0,traditional_symbols_zf_selected_k_snr0,traditional_symbols_zf_selected_i_snr0,traditional_symbols_zf_selected_j_snr0,traditional_symbols_mmse_achieved_rate_snr0,traditional_symbols_mmse_predicted_rate_snr0,traditional_symbols_mmse_optimism_snr0,traditional_symbols_mmse_selected_nmse_db_snr0,traditional_symbols_mmse_search_runtime_snr0,traditional_symbols_mmse_selected_k_snr0,traditional_symbols_mmse_selected_i_snr0,traditional_symbols_mmse_selected_j_snr0,traditional_symbols_mrc_achieved_rate_snr0,traditional_symbols_mrc_predicted_rate_snr0,traditional_symbols_mrc_optimism_snr0,traditional_symbols_mrc_selected_nmse_db_snr0,traditional_symbols_mrc_search_runtime_snr0,traditional_symbols_mrc_selected_k_snr0,traditional_symbols_mrc_selected_i_snr0,traditional_symbols_mrc_selected_j_snr0,genie_zf_achieved_rate_snr10,genie_zf_predicted_rate_snr10,genie_zf_optimism_snr10,genie_zf_selected_nmse_db_snr10,genie_zf_search_runtime_snr10,genie_zf_selected_k_snr10,genie_zf_selected_i_snr10,genie_zf_selected_j_snr10,genie_mmse_achieved_rate_snr10,genie_mmse_predicted_rate_snr10,genie_mmse_optimism_snr10,genie_mmse_selected_nmse_db_snr10,genie_mmse_search_runtime_snr10,genie_mmse_selected_k_snr10,genie_mmse_selected_i_snr10,genie_mmse_selected_j_snr10,genie_mrc_achieved_rate_snr10,genie_mrc_predicted_rate_snr10,genie_mrc_optimism_snr10,genie_mrc_selected_nmse_db_snr10,genie_mrc_search_runtime_snr10,genie_mrc_selected_k_snr10,genie_mrc_selected_i_snr10,genie_mrc_selected_j_snr10,als_mdl_zf_achieved_rate_snr10,als_mdl_zf_predicted_rate_snr10,als_mdl_zf_optimism_snr10,als_mdl_zf_selected_nmse_db_snr10,als_mdl_zf_search_runtime_snr10,als_mdl_zf_selected_k_snr10,als_mdl_zf_selected_i_snr10,als_mdl_zf_selected_j_snr10,als_mdl_mmse_achieved_rate_snr10,als_mdl_mmse_predicted_rate_snr10,als_mdl_mmse_optimism_snr10,als_mdl_mmse_selected_nmse_db_snr10,als_mdl_mmse_search_runtime_snr10,als_mdl_mmse_selected_k_snr10,als_mdl_mmse_selected_i_snr10,als_mdl_mmse_selected_j_snr10,als_mdl_mrc_achieved_rate_snr10,als_mdl_mrc_predicted_rate_snr10,als_mdl_mrc_optimism_snr10,als_mdl_mrc_selected_nmse_db_snr10,als_mdl_mrc_search_runtime_snr10,als_mdl_mrc_selected_k_snr10,als_mdl_mrc_selected_i_snr10,als_mdl_mrc_selected_j_snr10,music_fb_mdl_zf_achieved_rate_snr10,music_fb_mdl_zf_predicted_rate_snr10,music_fb_mdl_zf_optimism_snr10,music_fb_mdl_zf_selected_nmse_db_snr10,music_fb_mdl_zf_search_runtime_snr10,music_fb_mdl_zf_selected_k_snr10,music_fb_mdl_zf_selected_i_snr10,music_fb_mdl_zf_selected_j_snr10,music_fb_mdl_mmse_achieved_rate_snr10,music_fb_mdl_mmse_predicted_rate_snr10,music_fb_mdl_mmse_optimism_snr10,music_fb_mdl_mmse_selected_nmse_db_snr10,music_fb_mdl_mmse_search_runtime_snr10,music_fb_mdl_mmse_selected_k_snr10,music_fb_mdl_mmse_selected_i_snr10,music_fb_mdl_mmse_selected_j_snr10,music_fb_mdl_mrc_achieved_rate_snr10,music_fb_mdl_mrc_predicted_rate_snr10,music_fb_mdl_mrc_optimism_snr10,music_fb_mdl_mrc_selected_nmse_db_snr10,music_fb_mdl_mrc_search_runtime_snr10,music_fb_mdl_mrc_selected_k_snr10,music_fb_mdl_mrc_selected_i_snr10,music_fb_mdl_mrc_selected_j_snr10,traditional_paper_zf_achieved_rate_snr10,traditional_paper_zf_predicted_rate_snr10,traditional_paper_zf_optimism_snr10,traditional_paper_zf_selected_nmse_db_snr10,traditional_paper_zf_search_runtime_snr10,traditional_paper_zf_selected_k_snr10,traditional_paper_zf_selected_i_snr10,traditional_paper_zf_selected_j_snr10,traditional_paper_mmse_achieved_rate_snr10,traditional_paper_mmse_predicted_rate_snr10,traditional_paper_mmse_optimism_snr10,traditional_paper_mmse_selected_nmse_db_snr10,traditional_paper_mmse_search_runtime_snr10,traditional_paper_mmse_selected_k_snr10,traditional_paper_mmse_selected_i_snr10,traditional_paper_mmse_selected_j_snr10,traditional_paper_mrc_achieved_rate_snr10,traditional_paper_mrc_predicted_rate_snr10,traditional_paper_mrc_optimism_snr10,traditional_paper_mrc_selected_nmse_db_snr10,traditional_paper_mrc_search_runtime_snr10,traditional_paper_mrc_selected_k_snr10,traditional_paper_mrc_selected_i_snr10,traditional_paper_mrc_selected_j_snr10,traditional_symbols_zf_achieved_rate_snr10,traditional_symbols_zf_predicted_rate_snr10,traditional_symbols_zf_optimism_snr10,traditional_symbols_zf_selected_nmse_db_snr10,traditional_symbols_zf_search_runtime_snr10,traditional_symbols_zf_selected_k_snr10,traditional_symbols_zf_selected_i_snr10,traditional_symbols_zf_selected_j_snr10,traditional_symbols_mmse_achieved_rate_snr10,traditional_symbols_mmse_predicted_rate_snr10,traditional_symbols_mmse_optimism_snr10,traditional_symbols_mmse_selected_nmse_db_snr10,traditional_symbols_mmse_search_runtime_snr10,traditional_symbols_mmse_selected_k_snr10,traditional_symbols_mmse_selected_i_snr10,traditional_symbols_mmse_selected_j_snr10,traditional_symbols_mrc_achieved_rate_snr10,traditional_symbols_mrc_predicted_rate_snr10,traditional_symbols_mrc_optimism_snr10,traditional_symbols_mrc_selected_nmse_db_snr10,traditional_symbols_mrc_search_runtime_snr10,traditional_symbols_mrc_selected_k_snr10,traditional_symbols_mrc_selected_i_snr10,traditional_symbols_mrc_selected_j_snr10,genie_zf_achieved_rate_snr20,genie_zf_predicted_rate_snr20,genie_zf_optimism_snr20,genie_zf_selected_nmse_db_snr20,genie_zf_search_runtime_snr20,genie_zf_selected_k_snr20,genie_zf_selected_i_snr20,genie_zf_selected_j_snr20,genie_mmse_achieved_rate_snr20,genie_mmse_predicted_rate_snr20,genie_mmse_optimism_snr20,genie_mmse_selected_nmse_db_snr20,genie_mmse_search_runtime_snr20,genie_mmse_selected_k_snr20,genie_mmse_selected_i_snr20,genie_mmse_selected_j_snr20,genie_mrc_achieved_rate_snr20,genie_mrc_predicted_rate_snr20,genie_mrc_optimism_snr20,genie_mrc_selected_nmse_db_snr20,genie_mrc_search_runtime_snr20,genie_mrc_selected_k_snr20,genie_mrc_selected_i_snr20,genie_mrc_selected_j_snr20,als_mdl_zf_achieved_rate_snr20,als_mdl_zf_predicted_rate_snr20,als_mdl_zf_optimism_snr20,als_mdl_zf_selected_nmse_db_snr20,als_mdl_zf_search_runtime_snr20,als_mdl_zf_selected_k_snr20,als_mdl_zf_selected_i_snr20,als_mdl_zf_selected_j_snr20,als_mdl_mmse_achieved_rate_snr20,als_mdl_mmse_predicted_rate_snr20,als_mdl_mmse_optimism_snr20,als_mdl_mmse_selected_nmse_db_snr20,als_mdl_mmse_search_runtime_snr20,als_mdl_mmse_selected_k_snr20,als_mdl_mmse_selected_i_snr20,als_mdl_mmse_selected_j_snr20,als_mdl_mrc_achieved_rate_snr20,als_mdl_mrc_predicted_rate_snr20,als_mdl_mrc_optimism_snr20,als_mdl_mrc_selected_nmse_db_snr20,als_mdl_mrc_search_runtime_snr20,als_mdl_mrc_selected_k_snr20,als_mdl_mrc_selected_i_snr20,als_mdl_mrc_selected_j_snr20,music_fb_mdl_zf_achieved_rate_snr20,music_fb_mdl_zf_predicted_rate_snr20,music_fb_mdl_zf_optimism_snr20,music_fb_mdl_zf_selected_nmse_db_snr20,music_fb_mdl_zf_search_runtime_snr20,music_fb_mdl_zf_selected_k_snr20,music_fb_mdl_zf_selected_i_snr20,music_fb_mdl_zf_selected_j_snr20,music_fb_mdl_mmse_achieved_rate_snr20,music_fb_mdl_mmse_predicted_rate_snr20,music_fb_mdl_mmse_optimism_snr20,music_fb_mdl_mmse_selected_nmse_db_snr20,music_fb_mdl_mmse_search_runtime_snr20,music_fb_mdl_mmse_selected_k_snr20,music_fb_mdl_mmse_selected_i_snr20,music_fb_mdl_mmse_selected_j_snr20,music_fb_mdl_mrc_achieved_rate_snr20,music_fb_mdl_mrc_predicted_rate_snr20,music_fb_mdl_mrc_optimism_snr20,music_fb_mdl_mrc_selected_nmse_db_snr20,music_fb_mdl_mrc_search_runtime_snr20,music_fb_mdl_mrc_selected_k_snr20,music_fb_mdl_mrc_selected_i_snr20,music_fb_mdl_mrc_selected_j_snr20,traditional_paper_zf_achieved_rate_snr20,traditional_paper_zf_predicted_rate_snr20,traditional_paper_zf_optimism_snr20,traditional_paper_zf_selected_nmse_db_snr20,traditional_paper_zf_search_runtime_snr20,traditional_paper_zf_selected_k_snr20,traditional_paper_zf_selected_i_snr20,traditional_paper_zf_selected_j_snr20,traditional_paper_mmse_achieved_rate_snr20,traditional_paper_mmse_predicted_rate_snr20,traditional_paper_mmse_optimism_snr20,traditional_paper_mmse_selected_nmse_db_snr20,traditional_paper_mmse_search_runtime_snr20,traditional_paper_mmse_selected_k_snr20,traditional_paper_mmse_selected_i_snr20,traditional_paper_mmse_selected_j_snr20,traditional_paper_mrc_achieved_rate_snr20,traditional_paper_mrc_predicted_rate_snr20,traditional_paper_mrc_optimism_snr20,traditional_paper_mrc_selected_nmse_db_snr20,traditional_paper_mrc_search_runtime_snr20,traditional_paper_mrc_selected_k_snr20,traditional_paper_mrc_selected_i_snr20,traditional_paper_mrc_selected_j_snr20,traditional_symbols_zf_achieved_rate_snr20,traditional_symbols_zf_predicted_rate_snr20,traditional_symbols_zf_optimism_snr20,traditional_symbols_zf_selected_nmse_db_snr20,traditional_symbols_zf_search_runtime_snr20,traditional_symbols_zf_selected_k_snr20,traditional_symbols_zf_selected_i_snr20,traditional_symbols_zf_selected_j_snr20,traditional_symbols_mmse_achieved_rate_snr20,traditional_symbols_mmse_predicted_rate_snr20,traditional_symbols_mmse_optimism_snr20,traditional_symbols_mmse_selected_nmse_db_snr20,traditional_symbols_mmse_search_runtime_snr20,traditional_symbols_mmse_selected_k_snr20,traditional_symbols_mmse_selected_i_snr20,traditional_symbols_mmse_selected_j_snr20,traditional_symbols_mrc_achieved_rate_snr20,traditional_symbols_mrc_predicted_rate_snr20,traditional_symbols_mrc_optimism_snr20,traditional_symbols_mrc_selected_nmse_db_snr20,traditional_symbols_mrc_search_runtime_snr20,traditional_symbols_mrc_selected_k_snr20,traditional_symbols_mrc_selected_i_snr20,traditional_symbols_mrc_selected_j_snr20
2,6.5415131548547345,6.5415131548547345,0.0,nan,0.0027555616488680245,1.494,1.528,1.548,6.554047167949249,6.554047167949249,0.0,nan,0.0020335024101659654,1.487,1.549,1.561,6.166718705199593,6.166718705199593,0.0,nan,0.0015523596797138452,1.508,1.499,1.496,6.530447273959756,6.535777848613499,0.005330574653743092,-27.97645753348046,0.0027461358960717917,1.507,1.527,1.548,6.542895843373548,6.548330921852854,0.005435078479306021,-28.00251550460187,0.00202694857865572,1.504,1.529,1.567,6.155198661240526,6.159716130884884,0.004517469644357952,-27.808447828824047,0.0015465313903987408,1.522,1.48,1.524,6.530837577006678,6.536027387512726,0.005189810506047721,-28.123428673807553,0.0027452712124213575,1.503,1.539,1.55,6.543119908314648,6.54860098071947,0.005481072404821319,-28.140260405772615,0.0020302340956404805,1.503,1.534,1.569,6.15503727153404,6.159370828771806,0.0043335572377660725,-27.944678359175246,0.0015470248283818364,1.524,1.482,1.516,6.074172693030816,6.085162077166549,0.01098938413573336,-27.07556757912975,0.002685654099099338,0.0,0.0,0.0,6.10280526574965,6.113994451288026,0.011189185538376556,-27.07556757912975,0.001997875530272722,0.0,0.0,0.0,5.289955497107598,5.29803207063304,0.008076573525442221,-27.07556757912975,0.001524075827561319,0.0,0.0,0.0,6.074172693030816,6.085162077166549,0.01098938413573336,-27.07556757912975,0.0026783059723675252,0.0,0.0,0.0,6.10280526574965,6.113994451288026,0.011189185538376556,-27.07556757912975,0.001995332189835608,0.0,0.0,0.0,5.289955497107598,5.29803207063304,0.008076573525442221,-27.07556757912975,0.0015234304452314974,0.0,0.0,0.0,12.900574312055996,12.900574312055996,0.0,nan,0.0027218971885740757,1.497,1.526,1.548,12.90210526850116,12.90210526850116,0.0,nan,0.002022759074345231,1.491,1.526,1.548,11.213461286166385,11.213461286166385,0.0,nan,0.0015454748049378395,1.496,1.509,1.546,12.898564701000833,12.900698950543838,0.0021342495430047848,-40.094486502331776,0.0027462797313928602,1.492,1.531,1.536,12.900149197204344,12.90223350515345,0.00208430794910619,-40.095818694441796,0.002028008382767439,1.485,1.527,1.539,11.21178008134313,11.212253914917659,0.00047383357452801533,-39.73382016123493,0.001547095692716539,1.495,1.506,1.553,12.898724247315096,12.901075361561963,0.00235111424686707,-40.045088830323756,0.002742737983353436,1.486,1.532,1.533,12.900257870485817,12.902609889117965,0.0023520186321484005,-40.04546391523246,0.002028865223750472,1.478,1.526,1.538,11.211592822544766,11.212935245327122,0.0013424227823559676,-40.12982866934078,0.0015459134420379996,1.496,1.516,1.557,12.38180726410245,12.38521989006065,0.0034126259581999108,-37.01848130486926,0.0026852105306461455,0.0,0.0,0.0,12.385695617942751,12.38898004134371,0.0032844234009594686,-37.01848130486926,0.001998538722284138,0.0,0.0,0.0,8.323302775608195,8.323887108626957,0.000584333018762706,-37.01848130486926,0.0015245861178264021,0.0,0.0,0.0,12.38180726410245,12.38521989006065,0.0034126259581999108,-37.01848130486926,0.002679512308910489,0.0,0.0,0.0,12.385695617942751,12.38898004134371,0.0032844234009594686,-37.01848130486926,0.0019959724294021726,0.0,0.0,0.0,8.323302775608195,8.323887108626957,0.000584333018762706,-37.01848130486926,0.0015234023835510016,0.0,0.0,0.0,19.514313260198403,19.514313260198403,0.0,nan,0.0027215414475649596,1.496,1.525,1.547,19.5144696021311,19.5144696021311,0.0,nan,0.002021896484307945,1.496,1.525,1.547,15.024983223734951,15.024983223734951,0.0,nan,0.0015458749160170554,1.471,1.491,1.547,19.509311284902417,19.51427786505131,0.0049665801488920636,-46.58807220311318,0.002740370813757181,1.5,1.521,1.548,19.50949017799314,19.51443426939527,0.004944091402130368,-46.58807525258887,0.002024155478924513,1.499,1.521,1.546,15.025286405840202,15.026932681065304,0.0016462752251023005,-46.29435947735574,0.0015442093033343554,1.495,1.491,1.553,19.51209890293287,19.514443444369558,0.0023445414366882744,-49.55669987268979,0.002744494134560227,1.489,1.527,1.551,19.512274632649483,19.51460026147455,0.0023256288250657065,-49.55669987268979,0.0020278233150020242,1.489,1.527,1.551,15.024187434860144,15.025247430226626,0.0010599953664822692,-49.516419575403,0.0015449075568467379,1.486,1.486,1.555,18.989768274275907,18.99270834411328,0.00294006983737205,-47.039393560767245,0.002687319004908204,0.0,0.0,0.0,18.990227028975085,18.993094909417973,0.0028678804428885485,-47.039393560767245,0.0019983444763347507,0.0,0.0,0.0,9.456248094283511,9.455750151584327,-0.0004979426991837954,-47.039393560767245,0.0015247751595452428,0.0,0.0,0.0,18.989768274275907,18.99270834411328,0.00294006983737205,-47.039393560767245,0.0026779128769412637,0.0,0.0,0.0,18.990227028975085,18.993094909417973,0.0028678804428885485,-47.039393560767245,0.0019947663052007555,0.0,0.0,0.0,9.456248094283511,9.455750151584327,-0.0004979426991837954,-47.039393560767245,0.0015235028425231575,0.0,0.0,0.0
4,8.795341288107844,8.795341288107844,0.0,nan,0.00304443327896297,1.488,1.551,1.506,8.979562674014572,8.979562674014572,0.0,nan,0.002169781488366425,1.505,1.531,1.506,7.65155953575136,7.65155953575136,0.0,nan,0.0016226581847295165,1.524,1.488,1.513,8.738434513332708,8.768052771507895,0.02961825817518715,-23.0224730092267,0.0030403456911444666,1.51,1.542,1.516,8.923180000195739,8.95327788936624,0.03009788917050038,-23.03393481209074,0.0021623895857483147,1.493,1.545,1.504,7.617101912977526,7.63389949439533,0.016797581417804075,-22.870151164124046,0.0016182872066274284,1.536,1.511,1.51,8.733514929023109,8.764001910650984,0.030486981627875664,-22.78066219127792,0.0030411757845431567,1.511,1.531,1.513,8.91983042860429,8.948974963408734,0.029144534804443012,-22.78841228278249,0.002163218746893108,1.479,1.528,1.497,7.614762906640775,7.631936761240196,0.017173854599421112,-22.6668063149682,0.0016187922665849327,1.536,1.501,1.515,7.938807245886848,7.985657411313154,0.0468501654263056,-24.08241499266183,0.002975638442672789,0.0,0.0,0.0,8.263662698746973,8.310215252732899,0.046552553985925726,-24.08241499266183,0.002132335894741118,0.0,0.0,0.0,6.641176135828724,6.6645061199066475,0.023329984077923527,-24.08241499266183,0.0015953338062390686,0.0,0.0,0.0,7.938807245886848,7.985657411313154,0.0468501654263056,-24.08241499266183,0.0029669917337596416,0.0,0.0,0.0,8.263662698746973,8.310215252732899,0.046552553985925726,-24.08241499266183,0.002127094209194183,0.0,0.0,0.0,6.641176135828724,6.6645061199066475,0.023329984077923527,-24.08241499266183,0.00159419802762568,0.0,0.0,0.0,20.80144955144394,20.80144955144394,0.0,nan,0.0030183094860985874,1.495,1.549,1.515,20.83094117672862,20.83094117672862,0.0,nan,0.0021584302484989166,1.494,1.551,1.514,12.879166162727426,12.879166162727426,0.0,nan,0.0016184077616780996,1.487,1.493,1.469,20.791553897894723,20.802002985820128,0.01044908792540511,-37.36499753018742,0.0030374518875032662,1.502,1.534,1.518,20.821112003916088,20.831492104657027,0.010380100740938758,-37.36968282823159,0.002160505739040673,1.51,1.541,1.507,12.878849294182224,12.88237196620976,0.003522672027536089,-37.10573727822699,0.0016161765735596418,1.487,1.493,1.469,20.79075977696174,20.801408278358338,0.010648501396598675,-37.04521478375885,0.0030410948479548095,1.502,1.54,1.52,20.82055340161024,20.830890110859677,0.010336709249436637,-37.045263721372706,0.0021623119339346884,1.499,1.547,1.511,12.878170950757042,12.881290827787433,0.0031198770303912937,-36.807885086995796,0.0016178509881719946,1.483,1.495,1.464,19.708269958791387,19.72756704140197,0.019297082610581384,-34.04097218558741,0.0029739032005891204,0.0,0.0,0.0,19.76988939062965,19.788587576881607,0.018698186251956628,-34.04097218558741,0.002130125030875206,0.0,0.0,0.0,10.146430869526364,10.147599780856337,0.001168911329973099,-34.04097218558741,0.0015958119174465538,0.0,0.0,0.0,19.708269958791387,19.72756704140197,0.019297082610581384,-34.04097218558741,0.0029663627026602626,0.0,0.0,0.0,19.76988939062965,19.788587576881607,0.018698186251956628,-34.04097218558741,0.0021288330936804416,0.0,0.0,0.0,10.146430869526364,10.147599780856337,0.001168911329973099,-34.04097218558741,0.0015943833170458674,0.0,0.0,0.0,33.94309012299568,33.94309012299568,0.0,nan,0.0030162337692454457,1.492,1.547,1.517,33.946207230398635,33.946207230398635,0.0,nan,0.0021571836695075037,1.487,1.546,1.513,14.501023860090319,14.501023860090319,0.0,nan,0.0016172218546271324,1.524,1.462,1.493,33.93313584684131,33.94349049064235,0.0103546438010369,-46.49087811564394,0.0030370172057300805,1.489,1.544,1.51,33.93626697181201,33.946608887437584,0.01034191562557396,-46.490575253266414,0.002158516526222229,1.489,1.545,1.509,14.50072763077702,14.500611200411292,-0.00011643036572728249,-46.25032999133846,0.00161517767701298,1.52,1.464,1.496,33.93314906391722,33.94364956588481,0.010500501967591447,-47.07207670510467,0.0030359329991042614,1.489,1.539,1.509,33.936322088716715,33.94676905263804,0.010446963921324937,-47.072253063146576,0.0021589573938399554,1.489,1.538,1.509,14.500664091554093,14.500245630552694,-0.00041846100139864006,-46.79072264583518,0.0016147299045696855,1.514,1.466,1.493,32.81887522378716,32.83652966650705,0.017654442719887697,-44.06001367965564,0.002966856414452195,0.0,0.0,0.0,32.82512608846226,32.8431266717029,0.018000583240635137,-44.06001367965564,0.002126710626296699,0.0,0.0,0.0,10.927706799807765,10.927155368547515,-0.0005514312602503679,-44.06001367965564,0.001592962622642517,0.0,0.0,0.0,32.81887522378716,32.83652966650705,0.017654442719887697,-44.06001367965564,0.0029611625727266073,0.0,0.0,0.0,32.82512608846226,32.8431266717029,0.018000583240635137,-44.06001367965564,0.0021254548355937003,0.0,0.0,0.0,10.927706799807765,10.927155368547515,-0.0005514312602503679,-44.06001367965564,0.0015924733635038137,0.0,0.0,0.0
6,9.318190641963813,9.318190641963813,0.0,nan,0.0033747658636420967,1.482,1.525,1.468,10.046678979935743,10.046678979935743,0.0,nan,0.0023427970968186856,1.505,1.508,1.448,8.275951242613287,8.275951242613287,0.0,nan,0.001727730007842183,1.542,1.492,1.472,9.174859023633017,9.25604574234477,0.08118671871175387,-19.831856723900735,0.003380615727044642,1.451,1.486,1.452,9.913635888774696,9.989901045513422,0.07626515673872625,-19.865741534831294,0.0023435637075453998,1.481,1.5,1.488,8.201517540376875,8.246262025766853,0.04474448538997855,-19.79096245967642,0.0017267998112365603,1.538,1.464,1.476,9.165777512787002,9.248145921750675,0.08236840896367248,-19.669363760521687,0.0033836493752896785,1.453,1.492,1.454,9.905817054394323,9.9831708043531,0.07735374995877642,-19.68231417553373,0.002348801966756582,1.475,1.495,1.494,8.196308281434113,8.242304276156043,0.04599599472192928,-19.579234336787227,0.0017289026835933328,1.531,1.46,1.488,8.13014233775901,8.224018412321279,0.0938760745622691,-22.311188429556523,0.003302440977655351,0.0,0.0,0.0,9.236597559439888,9.328986479267751,0.09238891982786335,-22.311188429556523,0.0023124680956825615,0.0,0.0,0.0,7.357741804250165,7.402484627413183,0.04474282316301803,-22.311188429556523,0.0017019093390554189,0.0,0.0,0.0,8.13014233775901,8.224018412321279,0.0938760745622691,-22.311188429556523,0.0032982924012467264,0.0,0.0,0.0,9.236597559439888,9.328986479267751,0.09238891982786335,-22.311188429556523,0.00230993075389415,0.0,0.0,0.0,7.357741804250165,7.402484627413183,0.04474282316301803,-22.311188429556523,0.0017015872644260525,0.0,0.0,0.0,25.992321426391836,25.992321426391836,0.0,nan,0.003361234251409769,1.476,1.532,1.468,26.154844331099934,26.154844331099934,0.0,nan,0.00233815433550626,1.491,1.537,1.467,13.581020655530974,13.581020655530974,0.0,nan,0.0017235001847147942,1.533,1.459,1.478,25.96708552986976,25.9916397971278,0.024554267258039886,-35.11868553918008,0.0033777379021048544,1.482,1.523,1.461,26.1304128161552,26.154075379832662,0.02366256367746189,-35.11573319998861,0.002341084913350642,1.497,1.529,1.455,13.578418719747079,13.579988250607785,0.0015695308607064362,-34.95003318246556,0.0017238594610244037,1.535,1.451,1.455,25.96383077863214,25.991744257696038,0.02791347906389774,-33.82450477739063,0.0033817615220323206,1.482,1.527,1.46,26.1272069017502,26.1541922024317,0.026985300681502622,-33.8199174288856,0.0023444669879972933,1.495,1.53,1.455,13.57843731565783,13.579780663916328,0.0013433482584979117,-34.74739199446718,0.0017239629933610558,1.534,1.456,1.457,24.179906636339027,24.229385161374374,0.04947852503534733,-32.289505107838316,0.0032960310112684966,0.0,0.0,0.0,24.50528990646191,24.55490622134721,0.04961631488529861,-32.289505107838316,0.002306596043519676,0.0,0.0,0.0,11.283835229031695,11.289204904868834,0.0053696758371390985,-32.289505107838316,0.0016974828876554966,0.0,0.0,0.0,24.179906636339027,24.229385161374374,0.04947852503534733,-32.289505107838316,0.003290713680908084,0.0,0.0,0.0,24.50528990646191,24.55490622134721,0.04961631488529861,-32.289505107838316,0.0023046134347096086,0.0,0.0,0.0,11.283835229031695,11.289204904868834,0.0053696758371390985,-32.289505107838316,0.0016982185933738948,0.0,0.0,0.0,45.51365333928351,45.51365333928351,0.0,nan,0.003355039160698652,1.473,1.542,1.462,45.531758020029464,45.531758020029464,0.0,nan,0.0023357425332069396,1.473,1.536,1.46,14.827537448422106,14.827537448422106,0.0,nan,0.001721985850483179,1.55,1.466,1.484,45.484687891294236,45.513196044650435,0.028508153356199273,-43.95016993016232,0.0033793838769197466,1.478,1.536,1.466,45.502908502367454,45.53131076575167,0.028402263384215587,-43.94696808366188,0.002342264756560326,1.482,1.537,1.47,14.827401038823727,14.828622574799377,0.0012215359756506672,-43.6046670165911,0.0017248031049966813,1.558,1.468,1.476,45.47793336976032,45.51300044691136,0.03506707715104085,-37.637303599052345,0.0033775880411267283,1.478,1.538,1.46,45.49616527376137,45.531172697328415,0.03500742356704478,-37.63664791117599,0.0023415828170254825,1.48,1.536,1.458,14.826400656617164,14.827501002965837,0.0011003463486733978,-40.589161864759156,0.0017236995603889227,1.556,1.471,1.484,43.5932685398736,43.63659080811446,0.04332226824086405,-42.330987476276135,0.003292974420823157,0.0,0.0,0.0,43.63162587793445,43.67551010999734,0.0438842320628936,-42.330987476276135,0.002304996487684548,0.0,0.0,0.0,12.045142713499885,12.045540296901974,0.00039758340208884135,-42.330987476276135,0.0016978070130571723,0.0,0.0,0.0,43.5932685398736,43.63659080811446,0.04332226824086405,-42.330987476276135,0.0032870750417932867,0.0,0.0,0.0,43.63162587793445,43.67551010999734,0.0438842320628936,-42.330987476276135,0.0023031802475452423,0.0,0.0,0.0,12.045142713499885,12.045540296901974,0.00039758340208884135,-42.330987476276135,0.001698322088457644,0.0,0.0,0.0
8,8.776630253911827,8.776630253911827,0.0,nan,0.0037981452215462923,1.509,1.544,1.479,10.519551013892723,10.519551013892723,0.0,nan,0.0025729633094742892,1.49,1.604,1.51,8.655626553702312,8.655626553702312,0.0,nan,0.0018178584985435009,1.493,1.556,1.475,8.53484307351217,8.654340389107514,0.11949731559534449,-17.601422615088065,0.003802093875594437,1.544,1.503,1.492,10.290913086484485,10.417014170547784,0.12610108406329879,-17.720654021997028,0.002574270123615861,1.5,1.554,1.502,8.525668608716561,8.605520749717416,0.07985214100085436,-17.548716490253597,0.0018183071110397578,1.506,1.529,1.476,8.520426147485718,8.643604003014692,0.12317785552897398,-17.31848603536648,0.0038048114953562616,1.551,1.504,1.481,10.274679917209797,10.406135880455313,0.13145596324551612,-17.481434896773475,0.0025765569070354106,1.527,1.548,1.506,8.518300830400793,8.598981737725882,0.08068090732508892,-17.351026253667076,0.0018176891524344682,1.523,1.521,1.464,7.276060390926846,7.408057422268302,0.13199703134145668,-21.085426165321092,0.0036993893841281533,0.0,0.0,0.0,9.692738829498776,9.828357876715653,0.13561904721687768,-21.085426165321092,0.002531604281626642,0.0,0.0,0.0,7.816125157043999,7.881593709218213,0.06546855217421399,-21.085426165321092,0.0017881860723719001,0.0,0.0,0.0,7.276060390926846,7.408057422268302,0.13199703134145668,-21.085426165321092,0.003703363725915551,0.0,0.0,0.0,9.692738829498776,9.828357876715653,0.13561904721687768,-21.085426165321092,0.002535333623178303,0.0,0.0,0.0,7.816125157043999,7.881593709218213,0.06546855217421399,-21.085426165321092,0.0017911185817793011,0.0,0.0,0.0,28.82804269034272,28.82804269034272,0.0,nan,0.0037860340531915425,1.484,1.536,1.491,29.407520960367652,29.407520960367652,0.0,nan,0.002568660756573081,1.479,1.543,1.479,14.118233570693517,14.118233570693517,0.0,nan,0.0018147099474444986,1.497,1.551,1.48,28.785383422197214,28.832499083714566,0.04711566151735269,-33.495772302536245,0.003796130407601595,1.5,1.533,1.501,29.364003956017108,29.411038116736083,0.047034160718975926,-33.44858844646953,0.0025689443508163093,1.484,1.531,1.495,14.114727246366146,14.120063831497816,0.005336585131670901,-33.32349756399133,0.0018122345758602022,1.505,1.537,1.503,28.777656570183286,28.830813486636472,0.05315691645318665,-32.71740844070946,0.00379967456497252,1.504,1.54,1.502,29.3560041383149,29.40943308715317,0.05342894883827043,-32.6844468181704,0.0025730307595804333,1.493,1.532,1.499,14.11193384247184,14.116914433229457,0.00498059075761681,-32.42090051079261,0.0018133448772132397,1.516,1.541,1.502,25.990672665096575,26.081208758415514,0.09053609331893853,-31.06256532891733,0.003693789725191891,0.0,0.0,0.0,27.14454453942419,27.23287126837193,0.08832672894774163,-31.06256532891733,0.002528656905516982,0.0,0.0,0.0,12.098698916712207,12.106940710429093,0.008241793716885937,-31.06256532891733,0.001784291399642825,0.0,0.0,0.0,25.990672665096575,26.081208758415514,0.09053609331893853,-31.06256532891733,0.0036897353436797856,0.0,0.0,0.0,27.14454453942419,27.23287126837193,0.08832672894774163,-31.06256532891733,0.00252813960891217,0.0,0.0,0.0,12.098698916712207,12.106940710429093,0.008241793716885937,-31.06256532891733,0.0017845995230600239,0.0,0.0,0.0,54.46673312254503,54.46673312254503,0.0,nan,0.003779004780575633,1.494,1.534,1.49,54.53746173558416,54.53746173558416,0.0,nan,0.002567161378450692,1.483,1.542,1.486,15.290174020551563,15.290174020551563,0.0,nan,0.001812041991390288,1.485,1.579,1.486,54.423949872356815,54.46750168998154,0.043551817624724265,-43.085604865956654,0.003795294995419681,1.492,1.541,1.485,54.494594522472426,54.53811793622986,0.04352341375743407,-43.08951230265953,0.002570050014182925,1.483,1.541,1.483,15.290102396900522,15.290576061384563,0.00047366448404062567,-42.8527217696264,0.0018138937959447502,1.488,1.581,1.484,54.42897163436825,54.46911368924065,0.04014205487239764,-39.02654796122035,0.003798132077790797,1.49,1.533,1.485,54.49920492465126,54.53971148401279,0.04050655936153191,-39.02855073852259,0.002576777622103691,1.484,1.529,1.483,15.2896174991356,15.291591494315067,0.0019739951794672805,-37.60283814821523,0.0018165311245247721,1.484,1.578,1.484,51.3138164929663,51.393424757519156,0.07960826455285286,-41.07650958321762,0.003693911169655621,0.0,0.0,0.0,51.479317422340436,51.55815527232336,0.07883784998292498,-41.07650958321762,0.0025294857919216157,0.0,0.0,0.0,12.892697721746579,12.892700908945567,3.1871989882858998e-06,-41.07650958321762,0.0017854323862120508,0.0,0.0,0.0,51.3138164929663,51.393424757519156,0.07960826455285286,-41.07650958321762,0.003688701394945383,0.0,0.0,0.0,51.479317422340436,51.55815527232336,0.07883784998292498,-41.07650958321762,0.0025278083020821213,0.0,0.0,0.0,12.892697721746579,12.892700908945567,3.1871989882858998e-06,-41.07650958321762,0.0017848813300952316,0.0,0.0,0.0
10,7.491290232430329,7.491290232430329,0.0,nan,0.004315159829333425,1.463,1.491,1.493,10.716841867080092,10.716841867080092,0.0,nan,0.0028065055646002294,1.521,1.555,1.479,8.904840896357568,8.904840896357568,0.0,nan,0.0019469970660284162,1.495,1.509,1.494,7.149718442232852,7.295469937330866,0.14575149509801388,-15.77615742988614,0.004313112818636,1.512,1.521,1.463,10.37218134537444,10.547820968442611,0.1756396230681716,-15.901798149944996,0.0028051224472001196,1.478,1.51,1.439,8.704712069418528,8.814770915798269,0.11005884637974006,-15.842564562255806,0.0019446309050545096,1.415,1.525,1.475,7.136628182364434,7.2838663537353625,0.14723817137092876,-15.697700005608535,0.004327292720787227,1.5,1.494,1.469,10.358500208379944,10.537904296183843,0.17940408780389916,-15.757677030580826,0.0028135274518281224,1.482,1.501,1.451,8.698236905687196,8.808694827791552,0.11045792210435579,-15.72438282678643,0.0019489026945084334,1.419,1.514,1.456,5.871316114496524,6.030176861321899,0.15886074682537554,-20.112740666316483,0.004196531280875206,0.0,0.0,0.0,9.935902015469896,10.119636312397835,0.1837342969279394,-20.112740666316483,0.0027673171693459154,0.0,0.0,0.0,8.158142498961606,8.249312188818003,0.09116968985639673,-20.112740666316483,0.0019180900994688272,0.0,0.0,0.0,5.871316114496524,6.030176861321899,0.15886074682537554,-20.112740666316483,0.004204792880453169,0.0,0.0,0.0,9.935902015469896,10.119636312397835,0.1837342969279394,-20.112740666316483,0.0027741964124143124,0.0,0.0,0.0,8.158142498961606,8.249312188818003,0.09116968985639673,-20.112740666316483,0.0019232320161536335,0.0,0.0,0.0,29.198090882841896,29.198090882841896,0.0,nan,0.004305638371035456,1.467,1.514,1.498,30.87520533444151,30.87520533444151,0.0,nan,0.00280375003721565,1.473,1.52,1.475,14.473138131217281,14.473138131217281,0.0,nan,0.0019441401436924935,1.486,1.437,1.465,29.127607145255563,29.19856977025875,0.07096262500318673,-32.064164387273124,0.004318125420249999,1.482,1.488,1.474,30.810799432831715,30.8779764854772,0.06717705264548357,-32.08160824416942,0.0028104256680235268,1.475,1.5,1.488,14.469041098681814,14.477271290079582,0.008230191397768039,-32.07733742121596,0.0019459899980574847,1.498,1.462,1.482,29.1225260103627,29.195851136623585,0.07332512626088317,-31.886188899269534,0.004318595347926021,1.494,1.489,1.488,30.80710262658189,30.876555350480533,0.06945272389864243,-31.902977530606368,0.0028113187747076155,1.471,1.502,1.482,14.468739588347598,14.476818739173224,0.008079150825626158,-31.848469467096642,0.0019450958520174026,1.492,1.461,1.483,25.235031234632245,25.37015130800415,0.13512007337190468,-30.11726532744285,0.004196524784900248,0.0,0.0,0.0,28.313679100443185,28.438759736447434,0.1250806360042489,-30.11726532744285,0.0027628756631165744,0.0,0.0,0.0,12.757070980197753,12.76643328957471,0.009362309376957256,-30.11726532744285,0.0019143776167184115,0.0,0.0,0.0,25.235031234632245,25.37015130800415,0.13512007337190468,-30.11726532744285,0.004193253167904913,0.0,0.0,0.0,28.313679100443185,28.438759736447434,0.1250806360042489,-30.11726532744285,0.0027627166910097,0.0,0.0,0.0,12.757070980197753,12.76643328957471,0.009362309376957256,-30.11726532744285,0.0019152603410184383,0.0,0.0,0.0,60.44959285084157,60.44959285084157,0.0,nan,0.004294029574841261,1.469,1.518,1.49,60.69172083757026,60.69172083757026,0.0,nan,0.002804319686256349,1.475,1.517,1.483,15.604426050415459,15.604426050415459,0.0,nan,0.0019421709533780813,1.48,1.466,1.482,60.39124141945383,60.45254252574055,0.06130110628672014,-42.475132393246604,0.004313936134800315,1.467,1.511,1.478,60.6325790365481,60.69468880389563,0.062109767347529043,-42.472538693190984,0.0028094098065048457,1.481,1.514,1.482,15.604490115573158,15.605393312287529,0.0009031967143702246,-42.36115453335171,0.0019434616593644023,1.495,1.463,1.478,60.383486510981434,60.45081523091614,0.06732871993470724,-36.34351484055633,0.004310923895798623,1.465,1.511,1.48,60.62521621732389,60.69293473089197,0.06771851356808156,-36.3429868117977,0.0028101048534736038,1.478,1.512,1.477,15.603178935721722,15.60603631544259,0.002857379720868636,-38.13655323005652,0.0019431452974677085,1.489,1.46,1.485,55.679771539986305,55.80553635084807,0.12576481086176727,-40.10351364469955,0.0041853757724165915,0.0,0.0,0.0,56.28536948306274,56.40266230872298,0.11729282566024324,-40.10351364469955,0.0027625213377177717,0.0,0.0,0.0,13.592725037107398,13.593135275426318,0.00041023831892061935,-40.10351364469955,0.0019134069280698895,0.0,0.0,0.0,55.679771539986305,55.80553635084807,0.12576481086176727,-40.10351364469955,0.0041847535213455555,0.0,0.0,0.0,56.28536948306274,56.40266230872298,0.11729282566024324,-40.10351364469955,0.002764650151133537,0.0,0.0,0.0,13.592725037107398,13.593135275426318,0.00041023831892061935,-40.10351364469955,0.0019174791248515249,0.0,0.0,0.0
12,5.7058100942923495,5.7058100942923495,0.0,nan,0.00498809920810163,1.55,1.527,1.461,10.790042208883698,10.790042208883698,0.0,nan,0.003182218089699745,1.547,1.563,1.513,9.088561555212072,9.088561555212072,0.0,nan,0.002077114151790738,1.488,1.532,1.501,5.354891598100124,5.484123704333453,0.12923210623332881,-14.436902131416119,0.0049819598887115716,1.564,1.501,1.481,10.323553792793643,10.565788916002395,0.2422351232087525,-14.549753007886412,0.0031847317880019546,1.505,1.534,1.473,8.803489255234759,8.964215655155698,0.1607263999209394,-14.502546047919399,0.0020789005076512694,1.481,1.503,1.461,5.347164489749823,5.479395270724877,0.13223078097505425,-14.310458218914722,0.004999826713465154,1.515,1.506,1.488,10.311454053981532,10.553725616818877,0.2422715628373453,-14.443252174601087,0.0031931214649230243,1.534,1.538,1.496,8.79389572514807,8.956284218040587,0.1623884928925161,-14.367453183206978,0.0020803151475265623,1.472,1.515,1.487,4.126822363955344,4.283762191773357,0.15693982781801274,-19.311122214239663,0.004837478060275316,0.0,0.0,0.0,10.04737451628274,10.276962016560063,0.22958750027732222,-19.311122214239663,0.0031371973883360625,0.0,0.0,0.0,8.388728316605317,8.506588692381772,0.11786037577645558,-19.311122214239663,0.002048307784833014,0.0,0.0,0.0,4.126822363955344,4.283762191773357,0.15693982781801274,-19.311122214239663,0.004839176747947932,0.0,0.0,0.0,10.04737451628274,10.276962016560063,0.22958750027732222,-19.311122214239663,0.0031284603914245963,0.0,0.0,0.0,8.388728316605317,8.506588692381772,0.11786037577645558,-19.311122214239663,0.002047351927496493,0.0,0.0,0.0,26.771441439055145,26.771441439055145,0.0,nan,0.00496325165964663,1.557,1.52,1.464,30.926093988821854,30.926093988821854,0.0,nan,0.003168288870714605,1.544,1.524,1.456,14.785457352936213,14.785457352936213,0.0,nan,0.0020755513515323403,1.48,1.535,1.503,26.68155848954546,26.765780201356073,0.08422171181061344,-31.033825316251185,0.004975322210229933,1.575,1.517,1.476,30.84377402902148,30.92390474343065,0.0801307144091723,-30.993635620148087,0.003169995735399425,1.541,1.523,1.433,14.778324147218626,14.78742999823673,0.009105851018103905,-30.952749702969882,0.0020748439691960813,1.483,1.529,1.515,26.67014193568142,26.76103688754979,0.09089495186836771,-30.438483374623214,0.004979045214131474,1.574,1.509,1.474,30.83503746859139,30.92284796120334,0.08781049261194696,-30.32789300908115,0.00317577794007957,1.548,1.512,1.442,14.777891013167832,14.787649052716835,0.009758039549003783,-30.4043925957612,0.0020786374723538756,1.485,1.519,1.522,21.488409182188466,21.658690280438588,0.17028109825012194,-29.303694963300934,0.004819618872366846,0.0,0.0,0.0,28.38119811791156,28.53496908070909,0.15377096279753033,-29.303694963300934,0.0031230193357914687,0.0,0.0,0.0,13.223615546735752,13.236195951428996,0.012580404693244063,-29.303694963300934,0.002045429525896907,0.0,0.0,0.0,21.488409182188466,21.658690280438588,0.17028109825012194,-29.303694963300934,0.0048197346795350315,0.0,0.0,0.0,28.38119811791156,28.53496908070909,0.15377096279753033,-29.303694963300934,0.0031202706973999738,0.0,0.0,0.0,13.223615546735752,13.236195951428996,0.012580404693244063,-29.303694963300934,0.0020418541477993132,0.0,0.0,0.0,62.5805240945005,62.5805240945005,0.0,nan,0.004958471716381609,1.555,1.536,1.469,63.377621031807834,63.377621031807834,0.0,nan,0.0031737074144184588,1.558,1.53,1.444,15.909677071208243,15.909677071208243,0.0,nan,0.002072959023527801,1.481,1.521,1.497,62.50045542645711,62.577284543411594,0.07682911695448524,-41.48988616477587,0.00496957968082279,1.561,1.529,1.47,63.30047856970733,63.37504778185649,0.07456921214915724,-41.48472562421154,0.0031771269524469973,1.547,1.526,1.455,15.908905738494822,15.909731433981564,0.0008256954867427169,-41.38202185281508,0.0020735647398978474,1.477,1.521,1.502,62.5053458910296,62.58131389726048,0.07596800623088029,-38.03095778042809,0.0049741168590262536,1.557,1.527,1.471,63.304718197415276,63.37860244519444,0.07388424777916214,-38.02372101997123,0.0031815496878698467,1.549,1.522,1.454,15.90841177271453,15.91011659315483,0.001704820440300736,-38.12356701621582,0.0020761411786079406,1.475,1.52,1.503,55.241588529448336,55.42414425208946,0.1825557226411263,-39.31930778885577,0.004814139230176807,0.0,0.0,0.0,57.43297197121264,57.59964221125629,0.1666702400436506,-39.31930778885577,0.0031241933479905126,0.0,0.0,0.0,14.094203983886722,14.095454566783205,0.0012505828964837207,-39.31930778885577,0.002042085903696716,0.0,0.0,0.0,55.241588529448336,55.42414425208946,0.1825557226411263,-39.31930778885577,0.0048164914520457385,0.0,0.0,0.0,57.43297197121264,57.59964221125629,0.1666702400436506,-39.31930778885577,0.0031208151215687393,0.0,0.0,0.0,14.094203983886722,14.095454566783205,0.0012505828964837207,-39.31930778885577,0.0020412175627425315,0.0,0.0,0.0
14,3.659944670380692,3.659944670380692,0.0,nan,0.005640889230184257,1.513,1.506,1.443,10.801015468882238,10.801015468882238,0.0,nan,0.003439292619936168,1.534,1.536,1.515,9.214658028810716,9.214658028810716,0.0,nan,0.002202750795520842,1.467,1.55,1.465,3.3869323691622664,3.465692538996095,0.07876016983382872,-13.303065994463537,0.005629780706949532,1.547,1.511,1.512,10.207236971069182,10.511417446789011,0.30418047571982854,-13.372236661024235,0.0034339532190933823,1.496,1.488,1.5,8.835597392000032,9.0514621470079,0.21586475500786761,-13.315694147436918,0.0022001957297325134,1.457,1.497,1.522,3.3738260272211718,3.45351908769779,0.07969306047661817,-13.163810949840574,0.005644145177677274,1.541,1.531,1.511,10.188268960303713,10.498260312381753,0.30999135207803974,-13.231347411795449,0.003446646062657237,1.523,1.532,1.485,8.822601907468062,9.040572017740162,0.21797011027210011,-13.173042258878024,0.0022036991156637667,1.481,1.495,1.515,2.2815985873447335,2.393250808986624,0.11165222164189048,-18.641459266685473,0.005468215645290911,0.0,0.0,0.0,10.09888441069796,10.369383257369282,0.2704988466713232,-18.641459266685473,0.0033947938969358803,0.0,0.0,0.0,8.562276168927946,8.707024338758174,0.14474816983022798,-18.641459266685473,0.0021697332467883823,0.0,0.0,0.0,2.2815985873447335,2.393250808986624,0.11165222164189048,-18.641459266685473,0.005461786401458084,0.0,0.0,0.0,10.09888441069796,10.369383257369282,0.2704988466713232,-18.641459266685473,0.0033924529338255523,0.0,0.0,0.0,8.562276168927946,8.707024338758174,0.14474816983022798,-18.641459266685473,0.002167212356813252,0.0,0.0,0.0,21.055353303436863,21.055353303436863,0.0,nan,0.005619075131602585,1.502,1.511,1.457,30.047919191687406,30.047919191687406,0.0,nan,0.0034370066840201615,1.537,1.514,1.451,15.000994720964655,15.000994720964655,0.0,nan,0.002199098063632846,1.462,1.546,1.439,20.958751090372385,21.04366833669213,0.08491724631974407,-30.03430952422328,0.0056237841127440335,1.509,1.478,1.461,29.95457383944702,30.04791508089008,0.09334124144305989,-29.986180302804595,0.0034357757149264217,1.508,1.485,1.463,14.990237115721923,15.003322282646135,0.013085166924211578,-29.89975642157365,0.0021979656126350166,1.473,1.513,1.45,20.948801748357596,21.039833818171207,0.09103206981361112,-29.603316146356022,0.005633926839567721,1.523,1.482,1.461,29.947217409262667,30.04699791359344,0.09978050433077357,-29.575272902187308,0.003441120191477239,1.511,1.49,1.473,14.988797128022492,15.002203876847856,0.01340674882536419,-29.667401181001555,0.0021989525463432073,1.477,1.511,1.445,14.596148918421544,14.766019445326295,0.16987052690475046,-28.64317292751256,0.0054487869115546345,0.0,0.0,0.0,27.781432552653754,27.95913966831264,0.17770711565888675,-28.64317292751256,0.0033865742282941937,0.0,0.0,0.0,13.596233662458046,13.610051420143256,0.013817757685210097,-28.64317292751256,0.002163906612433493,0.0,0.0,0.0,14.596148918421544,14.766019445326295,0.16987052690475046,-28.64317292751256,0.005448486787267029,0.0,0.0,0.0,27.781432552653754,27.95913966831264,0.17770711565888675,-28.64317292751256,0.0033866263665258884,0.0,0.0,0.0,13.596233662458046,13.610051420143256,0.013817757685210097,-28.64317292751256,0.0021646510064601897,0.0,0.0,0.0,58.86879216842688,58.86879216842688,0.0,nan,0.005617478097788989,1.489,1.5,1.457,61.74375756856828,61.74375756856828,0.0,nan,0.0034475028747692703,1.513,1.515,1.435,16.122979321531545,16.122979321531545,0.0,nan,0.0021942120539024472,1.461,1.525,1.418,58.786039692916894,58.86581193612046,0.07977224320356413,-41.19924473948502,0.005626491764560342,1.503,1.492,1.46,61.66724203382612,61.74290044463714,0.0756584108110161,-41.177796565469045,0.0034524640878662465,1.521,1.515,1.434,16.121924942936765,16.122710732191482,0.000785789254717173,-41.095640930484024,0.0021989407800137996,1.457,1.52,1.417,58.800940152104566,58.87622806364414,0.0752879115395757,-37.76985236060304,0.005634777832776308,1.503,1.492,1.45,61.67773928661565,61.74969063153408,0.07195134491843191,-37.76155694765861,0.0034575008628889917,1.526,1.517,1.433,16.121422812594552,16.122753828883287,0.0013310162887343324,-39.374548292937924,0.0021996076544746755,1.468,1.516,1.427,47.28224395389101,47.508814377827726,0.2265704239367139,-38.657642870458865,0.005444839145056903,0.0,0.0,0.0,54.92914320811651,55.10689639121346,0.17775318309695365,-38.657642870458865,0.0033909079497680067,0.0,0.0,0.0,14.49857817159424,14.499361043435837,0.0007828718415971991,-38.657642870458865,0.002164654590189457,0.0,0.0,0.0,47.28224395389101,47.508814377827726,0.2265704239367139,-38.657642870458865,0.005445749530568719,0.0,0.0,0.0,54.92914320811651,55.10689639121346,0.17775318309695365,-38.657642870458865,0.0033887569541111587,0.0,0.0,0.0,14.49857817159424,14.499361043435837,0.0007828718415971991,-38.657642870458865,0.00216230015642941,0.0,0.0,0.0
16,1.5437171084362395,1.5437171084362395,0.0,nan,0.006527788730338216,1.602,1.535,1.485,10.787699008316013,10.787699008316013,0.0,nan,0.0038618790516629815,1.548,1.536,1.524,9.307868256607621,9.307868256607621,0.0,nan,0.002320591537281871,1.44,1.579,1.475,1.3826179310800177,1.3936335559189263,0.011015624838908611,-12.317809895918334,0.00650297287851572,1.489,1.489,1.52,10.055868849405769,10.416928275955451,0.3610594265496818,-12.396206281842241,0.0038388331076130273,1.53,1.502,1.534,8.82389490287581,9.092232277032327,0.26833737415651626,-12.325294036558937,0.0023088403372094036,1.466,1.441,1.469,1.382683516222064,1.394200807669987,0.011517291447922906,-12.200629703774023,0.006513826133683323,1.507,1.484,1.542,10.03408260319299,10.40132383277336,0.36724122958036887,-12.24779888757415,0.0038565165111795066,1.507,1.498,1.528,8.80731859899162,9.080835240393226,0.27351664140160636,-12.19271697396877,0.0023145928103476764,1.428,1.433,1.49,0.6575447304530787,0.6878284927829346,0.030283762329855857,-18.05643303846011,0.006318823974579573,0.0,0.0,0.0,10.106723605039305,10.417726067221256,0.3110024621819516,-18.05643303846011,0.0038116767657920716,0.0,0.0,0.0,8.678536790296151,8.847770264322302,0.16923347402615008,-18.05643303846011,0.002284870618954301,0.0,0.0,0.0,0.6575447304530787,0.6878284927829346,0.030283762329855857,-18.05643303846011,0.006324700000695884,0.0,0.0,0.0,10.106723605039305,10.417726067221256,0.3110024621819516,-18.05643303846011,0.0038080732030794026,0.0,0.0,0.0,8.678536790296151,8.847770264322302,0.16923347402615008,-18.05643303846011,0.002280444578267634,0.0,0.0,0.0,11.206533676401484,11.206533676401484,0.0,nan,0.006516868053004146,1.59,1.524,1.468,28.790764102361614,28.790764102361614,0.0,nan,0.0038632018342614175,1.533,1.501,1.464,15.161129492581207,15.161129492581207,0.0,nan,0.002309579695574939,1.445,1.498,1.424,11.1389483440873,11.181749588336094,0.04280124424879439,-29.275635239839033,0.00651250025909394,1.57,1.537,1.459,28.69631730578765,28.78835198310125,0.09203467731359893,-29.24134248746176,0.003863046860322356,1.595,1.502,1.464,15.147367338748262,15.162177086692656,0.014809747944394047,-29.089268916118524,0.002306728122755885,1.434,1.502,1.427,11.1357260103994,11.180692318801087,0.044966308401686916,-28.990290064771948,0.00652183813881129,1.583,1.534,1.456,28.68880003945609,28.786393842374654,0.09759380291856345,-28.990316410097435,0.003870175011456013,1.6,1.506,1.459,15.144954235236114,15.161024317524411,0.016070082288297982,-28.782114301597623,0.0023141563776880505,1.449,1.506,1.435,4.919129707631921,4.997708101992568,0.07857839436064751,-28.05529826224675,0.006312868502922356,0.0,0.0,0.0,26.881466486849895,27.069475310914743,0.1880088240648483,-28.05529826224675,0.003813710312359035,0.0,0.0,0.0,13.861052672722817,13.878735268142838,0.017682595420021485,-28.05529826224675,0.002280824036337435,0.0,0.0,0.0,4.919129707631921,4.997708101992568,0.07857839436064751,-28.05529826224675,0.006316011855378747,0.0,0.0,0.0,26.881466486849895,27.069475310914743,0.1880088240648483,-28.05529826224675,0.003813413143157959,0.0,0.0,0.0,13.861052672722817,13.878735268142838,0.017682595420021485,-28.05529826224675,0.0022773303827270867,0.0,0.0,0.0,43.055474623718325,43.055474623718325,0.0,nan,0.006499575056135655,1.543,1.543,1.504,55.571447208047445,55.571447208047445,0.0,nan,0.003870735798962414,1.534,1.493,1.45,16.28322295147505,16.28322295147505,0.0,nan,0.0023079226519912483,1.435,1.523,1.392,43.005863662036184,43.06320930244003,0.057345640403845266,-40.77354971010077,0.006499454972334206,1.534,1.528,1.492,55.51434433034489,55.569291802712726,0.054947472367835815,-40.80292273996786,0.0038697194717824458,1.515,1.504,1.444,16.282142871205743,16.282840947160683,0.0006980759549399806,-40.69085566341822,0.0023053709464147688,1.436,1.532,1.404,43.006275502186504,43.05686221563028,0.05058671344377785,-41.06364964907342,0.006511168865486979,1.532,1.521,1.494,55.521237845421226,55.5678323141228,0.046594468701577796,-41.06329189102286,0.0038842621883377433,1.514,1.505,1.441,16.28235079314439,16.283110651149798,0.0007598580054093418,-41.0001635082735,0.0023142176559194923,1.43,1.53,1.409,23.38709263577882,23.57254481892231,0.18545218314348944,-38.05796867049364,0.00629270978551358,0.0,0.0,0.0,49.720770199441205,49.88563614008578,0.1648659406445745,-38.05796867049364,0.003808731217868626,0.0,0.0,0.0,14.785971082070416,14.787253005266013,0.0012819231955969457,-38.05796867049364,0.002277832552790642,0.0,0.0,0.0,23.38709263577882,23.57254481892231,0.18545218314348944,-38.05796867049364,0.006292646487243474,0.0,0.0,0.0,49.720770199441205,49.88563614008578,0.1648659406445745,-38.05796867049364,0.0038037449670955538,0.0,0.0,0.0,14.785971082070416,14.787253005266013,0.0012819231955969457,-38.05796867049364,0.0022755030896514654,0.0,0.0,0.0

